COUDER: Robust Topology Engineering for Optical Circuit Switched Data Center Networks

Many optical circuit switched data center networks (DCN) have been proposed in the past to attain higher capacity and topology reconfigurability, though commercial adoption of these architectures have been minimal. One major challenge these architectures face is the difficulty of handling uncertain traffic demands using commercial optical circuit switches (OCS) with high switching latency. Prior works have generally focused on developing fast-switching OCS prototypes to quickly react to traffic changes through frequent reconfigurations. This approach, however, adds tremendous complexity to the control plane, and raises the barrier for commercial adoption of optical circuit switched data center networks. We propose COUDER, a robust topology and routing optimization framework for reconfigurable optical circuit switched data centers. COUDER optimizes topology and routing based on a convex set of traffic matrices, and offers strict throughput guarantees for any future traffic matrices bounded by the convex set. For the bursty traffic demands that are unbounded by the convex set, we employ a desensitization technique to reduce performance hit. This enables COUDER to generate topology and routing solutions capable of handling unexpected traffic changes without relying on frequent topology reconfigurations. Our extensive evaluations based on Facebook's production DCN traces show that, even with daily reconfiguration, COUDER achieves about 20\% higher throughput, and about 32\% lower average hop count compared to cost-equivalent static topologies. Our work shows that adoption of reconfigurable topologies in commercial DCNs is feasible even without fast OCSs.

==> plot_data/ahc_bp.txt <==
index median box_top box_bottom whisker_top whisker_bottom
0 1.26521043342 1.42133165199 1.15899181406 1.63562945866 1.09853762013
1 1.53301722976 1.64297517303 1.47443511906 1.78812513295 1.0


==> plot_data/cluster_predictivity_ju2_dls03.txt <==
(cluster 4)
\addplot+ [boxplot prepared={draw position = 1, lower whisker= 0.8545357755914692, lower quartile= 0.9749364260664781, median= 0.9874469505148429, upper quartile= 0.9931757708827914, upper whisker= 0.9991743080344813, }]
table[row sep=\\,y index=0] {0.9991903384667812\\ 0.9992014559960866\\ 0.9992275307651722\\ 0.9992425452401579\\ 0.9992706650152614\\ 0.9993462669073471\\ 0.999379021277664\\ 0.9994291125967761\\ 0.9995092617712992\\ 0.9996285876064999\\ 0.8464657505373715\\ 0.8389048217220201\\ 0.8291976424929299\\ 0.8185571195696528\\ 0.8067872176364018\\ 0.7929500148476455\\ 0.7765744198404556\\ 0.7596073526679399\\ 0.73\\ 0.73\\ };

(cluster 1)
\addplot+ [boxplot prepared={draw position = 2, lower whisker= 0.7108639819991467, lower quartile= 0.9342180069794092, median= 0.9661694564656276, upper quartile= 0.9851420794211334, upper whisker= 0.9985664820970882, }]
table[row sep=\\,y index=0] {0.9986070693774289\\ 0.9986449141076493\\ 0.9986680517111667\\ 0.9987490533728812\\ 0.9988277651640722\\ 0.998864966490762\\ 0.9989579485892327\\ 0.9990279546730407\\ 0.9990871942776085\\ 0.9994081959661506\\ 0.7072364849377839\\ 0.7036846120642256\\ 0.700235430091092\\ 0.6943328905383033\\ 0.6890110731432623\\ 0.6832467544183075\\ 0.6649400827711109\\ 0.6351196192729557\\ 0.5760093866954265\\ 0.5273796885120501\\ };

(pred predicted)
\addplot+ [boxplot prepared={draw position = 3, lower whisker= 0.884035120814931, lower quartile= 0.9811548720509545, median= 0.9917163018381049, upper quartile= 0.9962960226249756, upper whisker= 0.9997141156666797, }]
table[row sep=\\,y index=0] {0.999717660676401\\ 0.9997386949440183\\ 0.9997464474600521\\ 0.9997541744900202\\ 0.9997730298446261\\ 0.999786402394874\\ 0.9998163824519514\\ 0.9998343563727111\\ 0.9998539845299936\\ 0.9998901687199825\\ 0.8801136423236193\\ 0.8749569542465176\\ 0.8698955652900924\\ 0.8628994121120285\\ 0.8527325987489838\\ 0.839097807516309\\ 0.8216474417991023\\ 0.7996564519987228\\ 0.676313570362868\\ 0.621393414683055\\ };



==> plot_data/cluster_ptoe_predictability_cdf_ju2_dls03.txt <==
k1_bin k1_cdf k2_bin k2_cdf k3_bin k3_cdf k4_bin k4_cdf k5_bin k5_cdf ptoe_ave_bin ptoe_ave_cdf ptoe_max_bin ptoe_max_cdf 
0.000117315814172 0.8350278077294411 0.000117315814172 0.8922778759069371 0.000117315814172 0.8981910515512672 0.000117315814172 0.9214423761674351 0.000117315814172 0.9303611992743543 0.8246638166968621 0.000117315814172 0.8454573904740471 0.000469263256687 
0.000234631628344 0.8391834741740163 0.000234631628344 0.8979197380717812 0.000234631628344 0.9035197532048936 0.000234631628344 0.9230187208197569 0.000234631628344 0.9339996777294254 0.8337595947706178 0.000234631628344 0.8528467412840003 0.00187705302675 
0.000351947442515 0.8433391406185915 0.000351947442515 0.9035616002366252 0.000351947442515 0.90884845485852 0.000351947442515 0.925950654720787 0.000351947442515 0.9376381561844965 0.8428553728443736 0.000351947442515 0.8602360920939535 0.00434068512435 
0.000469263256687 0.8524948070631667 0.000469263256687 0.9092034624014693 0.000469263256687 0.9141771565121464 0.000469263256687 0.9281714101244005 0.000586579070859 0.9412766346395676 0.8519511509181293 0.000469263256687 0.8676254429039066 0.00903331769122 
0.000821210699202 0.8616504735077419 0.000586579070859 0.9148453245663133 0.000586579070859 0.9195058581657728 0.000586579070859 0.9307477547767224 0.00105584232755 0.9449151130946387 0.8610469289918852 0.000586579070859 0.8750147937138598 0.0208822149226 
0.00140778977006 0.8708061399523171 0.000703894885031 0.9204871867311574 0.000703894885031 0.9248345598193991 0.000703894885031 0.9353240994290443 0.00152510558423 0.9485535915497098 0.8701427070656409 0.0016424213984 0.882404144523813 0.03824495542 
0.00187705302675 0.8799618063968924 0.00129047395589 0.9261290488960014 0.00105584232755 0.9301632614730255 0.00105584232755 0.9399004440813661 0.00246363209761 0.9521920700047809 0.8792384851393966 0.00258094791178 0.8897934953337662 0.065579540122 
0.00281557954012 0.8891174728414676 0.00222900046926 0.9317709110608455 0.0016424213984 0.9354919631266518 0.00258094791178 0.9444767887336879 0.0053965274519 0.9558305484598519 0.8883342632131525 0.00293289535429 0.8971828461437193 0.104293758799 
0.00387142186767 0.8982731392860428 0.00387142186767 0.9374127732256896 0.00351947442515 0.9408206647802783 0.00422336931018 0.9490531333860097 0.00692163303613 0.9594690269149231 0.8974300412869082 0.00633505396527 0.9045721969536725 0.160839981229 
0.00715626466448 0.907428805730618 0.00727358047865 0.9430546353905337 0.0053965274519 0.9461493664339047 0.00656968559362 0.9536294780383315 0.0106757390896 0.9631075053699941 0.906525819360664 0.0103237916471 0.9119615477636258 0.230760206476 
0.0117315814172 0.9165844721751932 0.0125527921164 0.9486964975553777 0.00774284373534 0.951478068087531 0.00891600187705 0.9582058226906535 0.0188878460817 0.9667459838250653 0.9156215974344197 0.0165415297982 0.919350898573579 0.308892538714 
0.0199436884092 0.9257401386197686 0.0192397935242 0.9543383597202217 0.0133740028156 0.9568067697411574 0.0140778977006 0.9627821673429753 0.027334584702 0.9703844622801363 0.9247173755081756 0.0256921633036 0.9267402493835322 0.391365556077 
0.0364852182074 0.9348958050643437 0.0306194274988 0.9599802218850658 0.0234631628344 0.9621354713947838 0.028038479587 0.9673585119952971 0.0427029563585 0.9740229407352075 0.9338131535819313 0.0437587986861 0.9341296001934853 0.484631628344 
0.0626466447677 0.944051471508919 0.0497419052088 0.9656220840499099 0.0400046926326 0.9674641730484101 0.0456358517128 0.9719348566476189 0.0694509619897 0.9776614191902785 0.9429089316556871 0.0795401220084 0.9415189510034385 0.59138901924 
0.112740497419 0.9532071379534942 0.0869310183013 0.971263946214754 0.0699202252464 0.9727928747020366 0.0809479117785 0.9765112012999407 0.111098076021 0.9812998976453496 0.9520047097294428 0.14594087283 0.9489083018133917 0.714101360863 
0.202604411075 0.9623628043980694 0.177264195214 0.9769058083795981 0.139957766307 0.978121576355663 0.149929610511 0.9810875459522626 0.198615673393 0.9849383761004207 0.9611004878031986 0.276748005631 0.9562976526233449 0.843500703895 
0.362623181605 0.9715184708426446 0.381511027687 0.982547670544442 0.301267010793 0.9834502780092893 0.318981698733 0.9856638906045845 0.399929610511 0.9885768545554918 0.9701962658769544 0.50786015955 0.963687003433298 0.946386672924 
0.710581886438 0.9806741372872199 0.746245893947 0.9881895327092861 0.689113092445 0.9887789796629157 0.705185358986 0.9902402352569063 0.790239324261 0.9922153330105629 0.9792920439507101 0.848545283904 0.9710763542432512 0.99213984045 
0.999882684186 0.9898298037317951 0.999882684186 0.9938313948741302 0.999882684186 0.994107681316542 0.999882684186 0.9948165799092281 0.999882684186 0.9958538114656339 0.988387822024466 0.999882684186 0.9784657050532044 0.999882684186 
1.0 0.9989854701763703 1.0 0.9994732570389743 1.0 0.9994363829701685 1.0 0.9993929245615499 1.0 0.999492289920705 0.9974836000982217 1.0 0.9858550558631576 1.0 


==> plot_data/diff_ahc_num_tcp_resends.txt <==
x y 
1.1 0.1891662235777 
1.2 0.319264840137 
1.3 0.361038934981 
1.4 0.431154004354 
1.5 0.478245166986 
1.6 0.48346191274 
1.7 0.4657952026 
1.8 0.475774636583 
1.9 0.493255234133


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k1_rmtesenscrit_r1t7200k1_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000773923995439 3.47226241044e-05 -1.0 0.728272317967 0.000271944009 0.0 1.2487254715 0.0 1.0731461844 2.31484160696e-05 
0.000929613762419 6.94452482089e-05 -0.989836570993 0.728272317967 0.000344559843361 1.15742080348e-05 1.25036960244 0.0 1.08126911567 3.47226241044e-05 
0.0010853035294 0.000162038912487 -0.979673141986 0.728272317967 0.000417175677721 4.62968321393e-05 1.25201373339 0.0 1.08939204694 8.10194562437e-05 
0.00124099329638 0.000254632576766 -0.969509712979 0.728272317967 0.000489791512082 0.000115742080348 1.25365786433 0.0 1.09751497821 0.000324077824975 
0.00139668306336 0.000324077824975 -0.959346283972 0.728272317967 0.000562407346442 0.000185187328557 1.25530199528 0.0 1.10563790949 0.000706026690124 
0.00155237283034 0.000381948865149 -0.949182854965 0.728272317967 0.000635023180803 0.000266206784801 1.25694612622 2.31484160696e-05 1.11376084076 0.00153936966863 
0.00170806259732 0.000509265153532 -0.939019425958 0.728272317967 0.000707639015163 0.00033565203301 1.25859025717 2.31484160696e-05 1.12188377203 0.0031597587935 
0.0018637523643 0.000590284609776 -0.928855996951 0.728272317967 0.000780254849524 0.000405097281219 1.26023438811 2.31484160696e-05 1.1300067033 0.00633109179504 
0.00201944213128 0.00062500723388 -0.918692567945 0.728272317967 0.000852870683884 0.000497690945497 1.26187851906 4.62968321393e-05 1.13812963458 0.010648271392 
0.00217513189826 0.000682878274054 -0.908529138938 0.728272317967 0.000925486518245 0.000567136193706 1.26352265 6.94452482089e-05 1.14625256585 0.0176853898772 
0.00233082166524 0.000775471938333 -0.898365709931 0.728272317967 0.000998102352605 0.00060185881781 1.26516678095 9.25936642785e-05 1.15437549712 0.027928563988 
0.00248651143222 0.000902788226716 -0.888202280924 0.728272317967 0.00107071818697 0.000682878274054 1.26681091189 9.25936642785e-05 1.16249842839 0.0412504774361 
0.0026422011992 0.000972233474924 -0.878038851917 0.728272317967 0.00114333402133 0.000775471938333 1.26845504284 0.000104167872313 1.17062135966 0.0572576071482 
0.00279789096618 0.00101853030706 -0.86787542291 0.728272317967 0.00121594985569 0.000787046146367 1.27009917378 0.000138890496418 1.17874429094 0.0767717218949 
0.00295358073316 0.00111112397134 -0.857711993903 0.728272317967 0.00128856569005 0.000879639810646 1.27174330473 0.000138890496418 1.18686722221 0.0988668850334 
0.00310927050014 0.00128473709186 -0.847548564896 0.728272317967 0.00136118152441 0.00093751085082 1.27338743567 0.000196761536592 1.19499015348 0.124133381173 
0.00326496026712 0.00145835021239 -0.837385135889 0.728272317967 0.00143379735877 0.00104167872313 1.27503156662 0.000231484160696 1.20311308475 0.152594358731 
0.0034206500341 0.00164353754094 -0.827221706882 0.728272317967 0.00150641319313 0.00107640134724 1.27667569757 0.00028935520087 1.21123601603 0.182594705957 
0.00357633980107 0.00202548640609 -0.817058277875 0.728272317967 0.00157902902749 0.00115742080348 1.27831982851 0.000358800449079 1.2193589473 0.213289505666 
0.00373202956805 0.00265049363997 -0.806894848868 0.728272317967 0.00165164486185 0.00121529184366 1.27996395946 0.000439819905323 1.22748187857 0.245755159203 
0.00388771933503 0.00390050810773 -0.796731419861 0.728272317967 0.00172426069621 0.00140047917221 1.2816080904 0.000520839361567 1.23560480984 0.278845819975 
0.00404340910201 0.00626164654684 -0.786567990854 0.728272317967 0.00179687653057 0.0015972407088 1.28325222135 0.000636581441915 1.24372774112 0.312098519659 
0.00419909886899 0.0100579867823 -0.776404561847 0.728272317967 0.00186949236493 0.00187502170164 1.28489635229 0.000787046146367 1.25185067239 0.346809569555 
0.00435478863597 0.0169909373951 -0.766241132841 0.728272317967 0.00194210819929 0.00240743527124 1.28654048324 0.000995381890994 1.25997360366 0.381416451579 
0.00451047840295 0.0275697635389 -0.756077703834 0.728272317967 0.00201472403365 0.00333337191403 1.28818461418 0.00134260813204 1.26809653493 0.416092778852 
0.00466616816993 0.043889396868 -0.745914274827 0.728272317967 0.00208733986801 0.00504635470318 1.28982874513 0.00170140858112 1.27621946621 0.449530665864 
0.00482185793691 0.0661813215431 -0.73575084582 0.728272317967 0.00215995570237 0.00796305512795 1.29147287607 0.00222224794268 1.28434239748 0.482366694059 
0.00497754770389 0.0963437076818 -0.725587416813 0.728272317967 0.00223257153673 0.0128357967106 1.29311700702 0.00275466151229 1.29246532875 0.514438824523 
0.00513323747087 0.135406659799 -0.715423987806 0.728272317967 0.00230518737109 0.0210071875832 1.29476113796 0.00336809453813 1.30058826002 0.546568826028 
0.00528892723785 0.181553027234 -0.705260558799 0.728272317967 0.00237780320545 0.0328013055707 1.29640526891 0.00422458593271 1.3087111913 0.576638618503 
0.00544461700483 0.233822150719 -0.695097129792 0.728272317967 0.00245041903981 0.0495723330131 1.29804939985 0.00513894836746 1.31683412257 0.6064537784 
0.00560030677181 0.292341346543 -0.684933700785 0.728272317967 0.00252303487418 0.072466116506 1.2996935308 0.0064815564995 1.32495705384 0.635099943286 
0.00575599653879 0.356393013808 -0.674770271778 0.728272317967 0.00259565070854 0.102211831155 1.30133766174 0.00778944200743 1.33307998511 0.663456752972 
0.00591168630577 0.421150707763 -0.664606842771 0.728272317967 0.0026682665429 0.138983090082 1.30298179269 0.0094098311323 1.34120291639 0.689174643225 
0.00606737607275 0.485051910323 -0.654443413764 0.728272317967 0.00274088237726 0.183497494184 1.30462592363 0.0114237433304 1.34932584766 0.714186506788 
0.00622306583973 0.547645227375 -0.644279984757 0.728272317967 0.00281349821162 0.232849917244 1.30627005458 0.0138427528096 1.35744877893 0.738295582125 
0.00637875560671 0.607854257572 -0.63411655575 0.728272317967 0.00288611404598 0.288325096355 1.30791418552 0.0172224215558 1.3655717102 0.760321300015 
0.00653444537369 0.663919721293 -0.623953126743 0.728272317967 0.00295872988034 0.348858204377 1.30955831647 0.0205905160939 1.37369464147 0.78243961157 
0.00669013514067 0.714452713573 -0.613789697737 0.728272317967 0.0030313457147 0.409912151761 1.31120244741 0.0249771409391 1.38181757275 0.804013935346 
0.00684582490765 0.759638421741 -0.60362626873 0.728272317967 0.00310396154906 0.473720760657 1.31284657836 0.0303822960914 1.38994050402 0.823609069549 
0.00700151467463 0.801201402794 -0.593462839723 0.728272317967 0.00317657738342 0.535098785866 1.3144907093 0.0368754267989 1.39806343529 0.840796768481 
0.00715720444161 0.837081447702 -0.583299410716 0.728272317967 0.00324919321778 0.594798550909 1.31613484025 0.0437852289957 1.40618636656 0.857127976018 
0.00731289420859 0.866873459184 -0.573135981709 0.728272317967 0.00332180905214 0.649532980706 1.3177789712 0.0524543108138 1.41430929784 0.872336485376 
0.00746858397557 0.891549670714 -0.562972552702 0.728272317967 0.0033944248865 0.70074885126 1.31942310214 0.063160453246 1.42243222911 0.885994050857 
0.00762427374255 0.913320756027 -0.552809123695 0.728272317967 0.00346704072086 0.747311890184 1.32106723309 0.0749661454415 1.43055516038 0.89893401544 
0.00777996350953 0.930473732335 -0.542645694688 0.728272317967 0.00353965655522 0.788492922372 1.32271136403 0.0889709371636 1.43867809165 0.910751281844 
0.00793565327651 0.944675285594 -0.532482265681 0.728272317967 0.00361227238958 0.824280373615 1.32435549498 0.105290570493 1.44680102293 0.921364830611 
0.00809134304349 0.956018009468 -0.522318836674 0.728272317967 0.00368488822394 0.855183509068 1.32599962592 0.123485225523 1.4549239542 0.930496880751 
0.00824703281047 0.965346821144 -0.512155407667 0.728272317967 0.0037575040583 0.881306496603 1.32764375687 0.144075741617 1.46304688547 0.938969201032 
0.00840272257745 0.972522830125 -0.50199197866 0.728272317967 0.00383011989266 0.903783608607 1.32928788781 0.16744406764 1.47116981674 0.946341971551 
0.00855841234443 0.978275211519 -0.491828549653 0.728272317967 0.00390273572702 0.921249088531 1.33093201876 0.192872602692 1.47929274802 0.953344367412 
0.00871410211141 0.98280072686 -0.481665120646 0.728272317967 0.00397535156138 0.936573339969 1.3325761497 0.220916908761 1.48741567929 0.959258787717 
0.00886979187839 0.98592576303 -0.471501691639 0.728272317967 0.00404796739575 0.948043380132 1.33422028065 0.252896445561 1.49553861056 0.964640794454 
0.00902548164537 0.988668850334 -0.461338262632 0.728272317967 0.00412058323011 0.958031921666 1.33586441159 0.285211634394 1.50366154183 0.969166309795 
0.00918117141235 0.991111008229 -0.451174833626 0.728272317967 0.00419319906447 0.966330628827 1.33750854254 0.321485202375 1.51178447311 0.973032095279 
0.00933686117933 0.992627229482 -0.441011404619 0.728272317967 0.00426581489883 0.972927927407 1.33915267348 0.358777300663 1.51990740438 0.976955751803 
0.00949255094631 0.993958263406 -0.430847975612 0.728272317967 0.00433843073319 0.978182617854 1.34079680443 0.397261542379 1.52803033565 0.980242826885 
0.00964824071329 0.994918922673 -0.420684546605 0.728272317967 0.00441104656755 0.982592391116 1.34244093537 0.437493489508 1.53615326692 0.982962765773 
0.00980393048027 0.995682820403 -0.410521117598 0.728272317967 0.00448366240191 0.986122524566 1.34408506632 0.478662947488 1.5442761982 0.98527760738 
0.00995962024725 0.996400421301 -0.400357688591 0.728272317967 0.00455627823627 0.988703572958 1.34572919726 0.520827787359 1.55239912947 0.987268371162 
0.0101153100142 0.996955983287 -0.390194259584 0.728272317967 0.00462889407063 0.991006840357 1.34737332821 0.561650019097 1.56052206074 0.988992928159 
0.0102709997812 0.997511545273 -0.380030830577 0.728272317967 0.00470150990499 0.993055475179 1.34901745915 0.60185881781 1.56864499201 0.990624891492 
0.0104266895482 0.997916642554 -0.36986740157 0.728272317967 0.00477412573935 0.994467528559 1.3506615901 0.641581499786 1.57676792328 0.991840183335 
0.0105823793152 0.998194423547 -0.359703972563 0.728272317967 0.00484674157371 0.995613375155 1.35230572104 0.680528709823 1.58489085456 0.992835565226 
0.0107380690821 0.998506927164 -0.349540543556 0.728272317967 0.00491935740807 0.996504589173 1.35394985199 0.717670343407 1.59301378583 0.993773076077 
0.0108937588491 0.998749985532 -0.339377114549 0.728272317967 0.00499197324243 0.997256912696 1.35559398293 0.753318904154 1.6011367171 0.9945253996 
0.0110494486161 0.998946747069 -0.329213685542 0.728272317967 0.00506458907679 0.997812474681 1.35723811388 0.78650215859 1.60925964837 0.995173555249 
0.0112051383831 0.999131934397 -0.319050256535 0.728272317967 0.00513720491115 0.998287017211 1.35888224483 0.816294170071 1.61738257965 0.995705968819 
0.0113608281501 0.999305547518 -0.308886827528 0.728272317967 0.00520982074551 0.99876155974 1.36052637577 0.844060695147 1.62550551092 0.995960601396 
0.011516517917 0.999398141182 -0.298723398522 0.728272317967 0.00528243657987 0.998946747069 1.36217050672 0.868412828852 1.63362844219 0.996435143925 
0.011672207684 0.999502309055 -0.288559969515 0.728272317967 0.00535505241423 0.999108785981 1.36381463766 0.890102894709 1.64175137346 0.996747647542 
0.011827897451 0.999571754303 -0.278396540508 0.728272317967 0.00542766824859 0.999259250686 1.36545876861 0.909015150638 1.64987430474 0.997164319031 
0.011983587218 0.999652773759 -0.268233111501 0.728272317967 0.00550028408295 0.999386566974 1.36710289955 0.924918112478 1.65799723601 0.997453674232 
0.012139276985 0.999733793215 -0.258069682494 0.728272317967 0.00557289991732 0.99946758643 1.3687470305 0.939652079306 1.66612016728 0.997824048889 
0.0122949667519 0.999814812671 -0.247906253487 0.728272317967 0.00564551575168 0.999560180095 1.37039116144 0.951631384623 1.67424309855 0.99799766201 
0.0124506565189 0.999826386879 -0.23774282448 0.728272317967 0.00571813158604 0.999641199551 1.37203529239 0.961353719372 1.68236602983 0.99817127513 
0.0126063462859 0.999849535296 -0.227579395473 0.728272317967 0.0057907474204 0.999699070591 1.37367942333 0.969710297573 1.6904889611 0.998333314043 
0.0127620360529 0.999861109504 -0.217415966466 0.728272317967 0.00586336325476 0.999722219007 1.37532355428 0.976180279864 1.69861189237 0.998541649788 
0.0129177258199 0.99988425792 -0.207252537459 0.728272317967 0.00593597908912 0.999768515839 1.37696768522 0.981631731849 1.70673482364 0.99881943078 
0.0130734155868 0.99988425792 -0.197089108452 0.728272317967 0.00600859492348 0.999826386879 1.37861181617 0.985786872533 1.71485775492 0.998935172861 
0.0132291053538 0.999895832128 -0.186925679445 0.728272317967 0.00608121075784 0.999849535296 1.38025594711 0.989108670239 1.72298068619 0.999050914941 
0.0133847951208 0.999907406336 -0.176762250438 0.728272317967 0.0061538265922 0.999895832128 1.38190007806 0.991921202792 1.73110361746 0.999143508605 
0.0135404848878 0.999907406336 -0.166598821431 0.728272317967 0.00622644242656 0.999930554752 1.383544209 0.993807798701 1.73922654873 0.999259250686 
0.0136961746548 0.999930554752 -0.156435392424 0.728272317967 0.00629905826092 0.99994212896 1.38518833995 0.995185129458 1.74734948001 0.999363418558 
0.0138518644217 0.999953703168 -0.146271963418 0.728272317967 0.00637167409528 0.99994212896 1.38683247089 0.996203659765 1.75547241128 0.999456012222 
0.0140075541887 0.999953703168 -0.136108534411 0.728272317967 0.00644428992964 0.99994212896 1.38847660184 0.997037002743 1.76359534255 0.999525457471 
0.0141632439557 0.999965277376 -0.125945105404 0.728272317967 0.006516905764 0.99994212896 1.39012073278 0.997800900473 1.77171827382 0.999583328511 
0.0143189337227 0.999965277376 -0.115781676397 0.728272317967 0.00658952159836 0.999953703168 1.39176486373 0.998402759291 1.77984120509 0.999652773759 
0.0144746234897 0.999976851584 -0.10561824739 0.728272317967 0.00666213743272 0.999976851584 1.39340899467 0.998877301821 1.78796413637 0.999699070591 
0.0146303132566 0.999976851584 -0.0954548183829 0.728272317967 0.00673475326708 0.999976851584 1.39505312562 0.999143508605 1.79608706764 0.999756941631 
0.0147860030236 0.999976851584 -0.0852913893759 0.728272317967 0.00680736910144 0.999976851584 1.39669725657 0.999340270142 1.80420999891 0.999803238463 
0.0149416927906 0.999976851584 -0.075127960369 0.728272317967 0.0068799849358 0.999976851584 1.39834138751 0.999490734846 1.81233293018 0.999849535296 
0.0150973825576 0.999976851584 -0.0649645313621 0.728272317967 0.00695260077016 0.999976851584 1.39998551846 0.999652773759 1.82045586146 0.999872683712 
0.0152530723246 0.999976851584 -0.0548011023551 0.728272317967 0.00702521660452 0.999976851584 1.4016296494 0.999733793215 1.82857879273 0.999895832128 
0.0154087620915 0.999976851584 -0.0446376733482 0.728272317967 0.00709783243889 0.999976851584 1.40327378035 0.999861109504 1.836701724 0.999930554752 
0.0155644518585 0.999976851584 -0.0344742443413 0.728272317967 0.00717044827325 0.999976851584 1.40491791129 0.999918980544 1.84482465527 0.99994212896 
0.0157201416255 0.999976851584 -0.0243108153343 0.728272317967 0.00724306410761 0.999976851584 1.40656204224 0.999953703168 1.85294758655 0.999965277376 
0.0158758313925 0.999976851584 -0.0141473863274 0.728272317967 0.00731567994197 0.999976851584 1.40820617318 0.999965277376 1.86107051782 0.999976851584 
0.0160315211595 0.999976851584 -0.00398395732045 0.877903679441 0.00738829577633 0.999976851584 1.40985030413 0.999976851584 1.86919344909 0.999976851584 
0.0161872109264 0.999976851584 0.00617947168648 0.999976851584 0.00746091161069 0.999976851584 1.41149443507 0.999976851584 1.87731638036 0.999976851584 
0.0163429006934 1.0 0.0163429006934 1.0 0.00753352744505 1.0 1.41313856602 1.0 1.88543931164 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k1_rmtesenscrit_r1t7200k1_decayrate.txt <==
mlu_x mlu_y 
0.000773923995439 0.999965277376 
0.000929613762419 0.999930554752 
0.0010853035294 0.999837961088 
0.00124099329638 0.999745367423 
0.00139668306336 0.999675922175 
0.00155237283034 0.999618051135 
0.00170806259732 0.999490734846 
0.0018637523643 0.99940971539 
0.00201944213128 0.999374992766 
0.00217513189826 0.999317121726 
0.00233082166524 0.999224528062 
0.00248651143222 0.999097211773 
0.0026422011992 0.999027766525 
0.00279789096618 0.998981469693 
0.00295358073316 0.998888876029 
0.00310927050014 0.998715262908 
0.00326496026712 0.998541649788 
0.0034206500341 0.998356462459 
0.00357633980107 0.997974513594 
0.00373202956805 0.99734950636 
0.00388771933503 0.996099491892 
0.00404340910201 0.993738353453 
0.00419909886899 0.989942013218 
0.00435478863597 0.983009062605 
0.00451047840295 0.972430236461 
0.00466616816993 0.956110603132 
0.00482185793691 0.933818678457 
0.00497754770389 0.903656292318 
0.00513323747087 0.864593340201 
0.00528892723785 0.818446972766 
0.00544461700483 0.766177849281 
0.00560030677181 0.707658653457 
0.00575599653879 0.643606986192 
0.00591168630577 0.578849292237 
0.00606737607275 0.514948089677 
0.00622306583973 0.452354772625 
0.00637875560671 0.392145742428 
0.00653444537369 0.336080278707 
0.00669013514067 0.285547286427 
0.00684582490765 0.240361578259 
0.00700151467463 0.198798597206 
0.00715720444161 0.162918552298 
0.00731289420859 0.133126540816 
0.00746858397557 0.108450329286 
0.00762427374255 0.0866792439727 
0.00777996350953 0.0695262676651 
0.00793565327651 0.0553247144064 
0.00809134304349 0.0439819905323 
0.00824703281047 0.0346531788562 
0.00840272257745 0.0274771698747 
0.00855841234443 0.0217247884813 
0.00871410211141 0.0171992731397 
0.00886979187839 0.0140742369703 
0.00902548164537 0.0113311496661 
0.00918117141235 0.00888899177074 
0.00933686117933 0.00737277051818 
0.00949255094631 0.00604173659417 
0.00964824071329 0.00508107732728 
0.00980393048027 0.00431717959699 
0.00995962024725 0.00359957869883 
0.0101153100142 0.00304401671316 
0.0102709997812 0.00248845472749 
0.0104266895482 0.00208335744627 
0.0105823793152 0.00180557645343 
0.0107380690821 0.00149307283649 
0.0108937588491 0.00125001446776 
0.0110494486161 0.00105325293117 
0.0112051383831 0.000868065602611 
0.0113608281501 0.000694452482089 
0.011516517917 0.00060185881781 
0.011672207684 0.000497690945497 
0.011827897451 0.000428245697288 
0.011983587218 0.000347226241044 
0.012139276985 0.000266206784801 
0.0122949667519 0.000185187328557 
0.0124506565189 0.000173613120522 
0.0126063462859 0.000150464704453 
0.0127620360529 0.000138890496418 
0.0129177258199 0.000115742080348 
0.0130734155868 0.000115742080348 
0.0132291053538 0.000104167872313 
0.0133847951208 9.25936642785e-05 
0.0135404848878 9.25936642785e-05 
0.0136961746548 6.94452482088e-05 
0.0138518644217 4.62968321393e-05 
0.0140075541887 4.62968321393e-05 
0.0141632439557 3.47226241044e-05 
0.0143189337227 3.47226241044e-05 
0.0144746234897 2.31484160697e-05 
0.0146303132566 2.31484160697e-05 
0.0147860030236 2.31484160697e-05 
0.0149416927906 2.31484160697e-05 
0.0150973825576 2.31484160697e-05 
0.0152530723246 2.31484160697e-05 
0.0154087620915 2.31484160697e-05 
0.0155644518585 2.31484160697e-05 
0.0157201416255 2.31484160697e-05 
0.0158758313925 2.31484160697e-05 
0.0160315211595 2.31484160697e-05 
0.0161872109264 2.31484160697e-05 
0.0163429006934 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k1_rmtesenscrit_r1t7200k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000773923995439 -1.0 0.000271944009 1.2487254715 1.0731461844 
1 0.00435205735266 -1.0 0.00226841587573 1.30504446983 1.14519886925 
2 0.00456613395363 -1.0 0.00236890092492 1.31090456009 1.15640383917 
3 0.00469404645264 -1.0 0.00243406253867 1.31434541702 1.16399002641 
4 0.00478907162324 -1.0 0.00248395139351 1.31693428516 1.1699461481 
5 0.00486979540437 -1.0 0.00252495100722 1.31897836685 1.17513718653 
6 0.00493996636942 -1.0 0.00255798944272 1.32063621044 1.17990285182 
7 0.00499801337719 -1.0 0.00258823297918 1.32204657555 1.18437569779 
8 0.00505488784984 -1.0 0.00261472724378 1.32330327988 1.18814157467 
9 0.00510343397036 -1.0 0.00264023407362 1.32445674896 1.19177044693 
10 0.00514925457537 -1.0 0.00266300654039 1.32547467709 1.19538479897 
11 0.00519033521414 -1.0 0.00268502510153 1.32646518707 1.19853546206 
12 0.00522892922163 -1.0 0.00270498287864 1.32732194424 1.20185093662 
13 0.00526897748932 -1.0 0.00272395508364 1.3281658268 1.2048366996 
14 0.00530639989302 -1.0 0.00274268724024 1.32893150806 1.207741663 
15 0.00534044811502 -1.0 0.00275991600938 1.32972997189 1.21048679232 
16 0.00537319853902 -1.0 0.00277614942752 1.33044951916 1.21325927727 
17 0.00540683791041 -1.0 0.00279242172837 1.33112174034 1.21603333899 
18 0.00543983513489 -1.0 0.00280815525912 1.33176713943 1.2186987611 
19 0.0054712658748 -1.0 0.00282360147685 1.33239966393 1.22129134709 
20 0.00550024677068 -1.0 0.00283903279342 1.33300000191 1.22396123052 
21 0.00553128495812 -1.0 0.0028535341844 1.33358925343 1.22658334119 
22 0.0055615324527 -1.0 0.00286777876318 1.33417171001 1.22913949943 
23 0.00558938086033 -1.0 0.00288201705553 1.33468132973 1.23174794314 
24 0.00561710400507 -1.0 0.00289589772001 1.33521550655 1.23426502086 
25 0.00564499851316 -1.0 0.00290857581422 1.33571260929 1.23669348946 
26 0.00567264528945 -1.0 0.00292205717415 1.33624619007 1.23903797153 
27 0.00569925364107 -1.0 0.00293513387442 1.33674400806 1.24158236932 
28 0.00572444591671 -1.0 0.00294773955829 1.33725124359 1.24403376428 
29 0.00574983563274 -1.0 0.00296076247469 1.33774357796 1.24649766957 
30 0.00577571010217 -1.0 0.00297353602946 1.33818894386 1.24882069603 
31 0.00579997105524 -1.0 0.00298511306755 1.33863788605 1.25132186958 
32 0.00582445552573 -1.0 0.00299688917585 1.33908408642 1.25363406745 
33 0.00584888691083 -1.0 0.00300880218856 1.33952837944 1.25595841855 
34 0.00587324891239 -1.0 0.00302109727636 1.33997720242 1.25843818017 
35 0.00589672382921 -1.0 0.00303281098604 1.34043353558 1.2607116302 
36 0.00591994076967 -1.0 0.0030445412267 1.34085291386 1.26301927281 
37 0.00594324991107 -1.0 0.00305696367286 1.34128170967 1.26544383777 
38 0.00596799515188 -1.0 0.00306917610578 1.34171229362 1.26780659306 
39 0.00599232083187 -1.0 0.00308096338995 1.34212404251 1.27012668773 
40 0.00601710937917 -1.0 0.00309224729426 1.34255784512 1.2724453987 
41 0.00604078173637 -1.0 0.00310410093516 1.34297662735 1.2748002929 
42 0.00606487039477 -1.0 0.00311596994288 1.3433673954 1.27712615514 
43 0.00608908664435 -1.0 0.00312686990947 1.34378224373 1.27953264773 
44 0.00611319858581 -1.0 0.00313871423714 1.34418123722 1.2819804364 
45 0.00613836059347 -1.0 0.00315002491698 1.34456795216 1.28445999561 
46 0.00616196449846 -1.0 0.00316185993142 1.34496348858 1.28688082344 
47 0.00618636468425 -1.0 0.00317253917456 1.34536641598 1.28934792058 
48 0.00621060840786 -1.0 0.00318377977237 1.34578031063 1.29182720239 
49 0.00623463094234 -1.0 0.0031959451735 1.34617966175 1.29439472373 
50 0.00626007886603 -1.0 0.00320847891271 1.34655230999 1.29690647244 
51 0.00628402642906 -1.0 0.00322062405758 1.34694033623 1.29940565068 
52 0.00630910182372 -1.0 0.00323249399662 1.34733682632 1.30194355867 
53 0.00633499817923 -1.0 0.00324356253259 1.34774154186 1.3045779843 
54 0.00635980023071 -1.0 0.0032553053461 1.34816211224 1.30718281667 
55 0.006384561304 -1.0 0.00326710799709 1.34856050968 1.30960461798 
56 0.00641047442332 -1.0 0.00327937002294 1.3489482975 1.31228643563 
57 0.00643649511039 -1.0 0.00329172192141 1.34936243057 1.31505638602 
58 0.00646264851093 -1.0 0.00330350501463 1.34978133202 1.31767944737 
59 0.00648842845112 -1.0 0.0033156957943 1.35016184807 1.32033549808 
60 0.00651406217366 -1.0 0.00332886958495 1.35057824612 1.32315129486 
61 0.00653997436166 -1.0 0.00334207341075 1.35098653793 1.32593455319 
62 0.00656740646809 -1.0 0.00335449725389 1.35140591621 1.32874796119 
63 0.00659510493279 -1.0 0.00336802983657 1.35181790352 1.33160281573 
64 0.00662259804085 -1.0 0.00338144227862 1.35222607613 1.334437156 
65 0.00665205856785 -1.0 0.0033950752113 1.3526646471 1.33717781078 
66 0.00667941756546 -1.0 0.00340818334371 1.35308080673 1.34018094135 
67 0.0067078913562 -1.0 0.00342216086574 1.35350721836 1.34332642544 
68 0.00673699332401 -1.0 0.00343678332865 1.35392921925 1.34648710136 
69 0.00676765292883 -1.0 0.00345102371648 1.35434597492 1.34959054969 
70 0.00679863709956 -1.0 0.00346587062813 1.35477500916 1.35278156633 
71 0.00683121243492 -1.0 0.00348013662733 1.35522228241 1.35614666239 
72 0.00686390930787 -1.0 0.00349590508267 1.35570269585 1.35943843345 
73 0.00689870025963 0.00405094306916 0.00351029261947 1.35615199566 1.36288168918 
74 0.00693048117682 0.00468824012205 0.00352748809382 1.35660081863 1.36614346744 
75 0.00696829054505 0.0049028522335 0.00354405585676 1.3570751524 1.36992434213 
76 0.00700245238841 0.00507295876741 0.00356083456427 1.35757225513 1.37354908866 
77 0.00703926198184 0.00519812526181 0.00357770407572 1.35810523987 1.37725264952 
78 0.00707618193701 0.00530905323103 0.00359640573151 1.35858183861 1.3809974758 
79 0.00711542321369 0.00540806818753 0.00361492461525 1.35907417297 1.38460497545 
80 0.00715330801904 0.00550326099619 0.00363447051495 1.35960298538 1.3883256449 
81 0.0071916654706 0.00559430243447 0.00365460035391 1.36015683174 1.39241475429 
82 0.00723318010569 0.0056835799478 0.00367527664639 1.36073368549 1.39652872731 
83 0.00727855740115 0.00576772680506 0.00369694340043 1.36131220818 1.4010865418 
84 0.00732717802748 0.00585097400472 0.0037207340356 1.36190825462 1.40582556955 
85 0.00737709319219 0.00593701424077 0.00374486972578 1.36254209042 1.41061822292 
86 0.0074312929064 0.00602149125189 0.00376911950298 1.36320858955 1.41574220497 
87 0.00748563418165 0.0061072758399 0.00379649293609 1.3639317131 1.42106448949 
88 0.00754696223885 0.00620019249618 0.00382611388341 1.36467796326 1.42695933711 
89 0.00761234993115 0.0062892655842 0.0038557657972 1.36545186996 1.43313576485 
90 0.00768332974985 0.0063836495392 0.00388833764009 1.36626833439 1.43945032527 
91 0.0077541898936 0.00648443773389 0.00392817240208 1.36718648434 1.44638064145 
92 0.00783877912909 0.00659663137048 0.00396898621693 1.36820417404 1.45380051292 
93 0.00792934186757 0.00671881437302 0.00401557749137 1.36929017067 1.46260670507 
94 0.00803755689412 0.00686792470515 0.00406775064766 1.37043088436 1.47242238395 
95 0.00815745070577 0.00702647678554 0.00413400260732 1.37180024147 1.4836899955 
96 0.00831097178161 0.00720538571477 0.00420897826552 1.37342387199 1.49646540247 
97 0.00849674921483 0.00743224611506 0.0043029319495 1.37539642811 1.51352715314 
98 0.00876507628709 0.00775740994141 0.00443590432405 1.37801247597 1.53528838912 
99 0.00926078204066 0.00829371716827 0.00466697150841 1.38240307331 1.57334145715 
100 0.0163429006934 0.0163429006934 0.00753352744505 1.41313856602 1.88543931164 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k3_rmtesenscrit_r1t7200k3_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000761529838201 2.31484160696e-05 0.000761529838201 2.31484160696e-05 0.000246496172622 0.0 1.30664629459 1.15742080348e-05 1.0484937706 0.0 
0.0009128508094 8.10194562437e-05 0.0009128508094 8.10194562437e-05 0.000321478627156 0.0 1.30745397449 1.15742080348e-05 1.05702609197 4.62968321393e-05 
0.0010641717806 0.000162038912487 0.0010641717806 0.000162038912487 0.000396461081691 2.31484160696e-05 1.30826165438 1.15742080348e-05 1.06555841334 9.25936642785e-05 
0.0012154927518 0.000243058368731 0.0012154927518 0.000243058368731 0.000471443536226 5.78710401741e-05 1.30906933427 1.15742080348e-05 1.07409073471 0.000231484160696 
0.001366813723 0.00031250361694 0.001366813723 0.00031250361694 0.00054642599076 0.000127316288383 1.30987701416 1.15742080348e-05 1.08262305608 0.000439819905323 
0.0015181346942 0.000405097281219 0.0015181346942 0.000405097281219 0.000621408445295 0.000208335744627 1.31068469405 1.15742080348e-05 1.09115537745 0.00091436243475 
0.0016694556654 0.000486116737462 0.0016694556654 0.000486116737462 0.00069639089983 0.000277780992836 1.31149237394 1.15742080348e-05 1.09968769882 0.00167826016505 
0.0018207766366 0.000555561985671 0.0018207766366 0.000555561985671 0.000771373354364 0.00033565203301 1.31230005383 1.15742080348e-05 1.10822002019 0.0031250361694 
0.0019720976078 0.00060185881781 0.0019720976078 0.00060185881781 0.000846355808899 0.000428245697288 1.31310773373 1.15742080348e-05 1.11675234156 0.00559034248082 
0.00212341857899 0.000659729857984 0.00212341857899 0.000659729857984 0.000921338263433 0.000486116737462 1.31391541362 2.31484160696e-05 1.12528466293 0.00971076054121 
0.00227473955019 0.000717600898159 0.00227473955019 0.000717600898159 0.000996320717968 0.000578710401741 1.31472309351 5.78710401741e-05 1.1338169843 0.0155210129747 
0.00242606052139 0.000833342978507 0.00242606052139 0.000833342978507 0.0010713031725 0.000671304066019 1.3155307734 5.78710401741e-05 1.14234930567 0.0236924038473 
0.00257738149259 0.000902788226716 0.00257738149259 0.000902788226716 0.00114628562704 0.000763897730298 1.31633845329 0.000127316288383 1.15088162704 0.0342712299911 
0.00272870246379 0.000983807682959 0.00272870246379 0.000983807682959 0.00122126808157 0.000821768770472 1.31714613318 0.000162038912487 1.15941394841 0.0484727832498 
0.00288002343499 0.00109954976331 0.00288002343499 0.00109954976331 0.00129625053611 0.000879639810646 1.31795381308 0.000231484160696 1.16794626978 0.0651859396521 
0.00303134440619 0.00122686605169 0.00303134440619 0.00122686605169 0.00137123299064 0.000891214018681 1.31876149297 0.000324077824975 1.17647859115 0.0845727381104 
0.00318266537739 0.001331033924 0.00318266537739 0.001331033924 0.00144621544518 0.000925936642785 1.31956917286 0.000462968321393 1.18501091252 0.10718874061 
0.00333398634859 0.00157409229273 0.00333398634859 0.00157409229273 0.00152119789971 0.0010301045151 1.32037685275 0.000613433025845 1.19354323389 0.133728399634 
0.00348530731979 0.00184029907754 0.00348530731979 0.00184029907754 0.00159618035425 0.00116899501152 1.32118453264 0.000833342978507 1.20207555525 0.162154654568 
0.00363662829099 0.00231484160696 0.00363662829099 0.00231484160696 0.00167116280878 0.00126158867579 1.32199221253 0.00100695609903 1.21060787662 0.193636500422 
0.00378794926219 0.0031250361694 0.00378794926219 0.0031250361694 0.00174614526331 0.00136575654811 1.32279989243 0.00130788550793 1.21914019799 0.22734059422 
0.00393927023339 0.00486116737462 0.00393927023339 0.00486116737462 0.00182112771785 0.0015972407088 1.32360757232 0.00166668595701 1.22767251936 0.263290084376 
0.00409059120459 0.00783573883957 0.00409059120459 0.00783573883957 0.00189611017238 0.00193289274181 1.32441525221 0.00215280269448 1.23620484073 0.300396995336 
0.00424191217578 0.0126506093821 0.00424191217578 0.0126506093821 0.00197109262692 0.00248845472749 1.3252229321 0.00241900947928 1.2447371621 0.339737728446 
0.00439323314698 0.0207409807984 0.00439323314698 0.0207409807984 0.00204607508145 0.00331022349796 1.32603061199 0.00307873933726 1.25326948347 0.378152524913 
0.00454455411818 0.0329517702751 0.00454455411818 0.0329517702751 0.00212105753599 0.0047222768782 1.32683829188 0.00381948865149 1.26180180484 0.419078924525 
0.00469587508938 0.0507181796086 0.00469587508938 0.0507181796086 0.00219603999052 0.00778944200743 1.32764597178 0.00459496058982 1.27033412621 0.459195129573 
0.00484719606058 0.0759615273325 0.00484719606058 0.0759615273325 0.00227102244506 0.0128820935427 1.32845365167 0.00538200673619 1.27886644758 0.497447887128 
0.00499851703178 0.10772115418 0.00499851703178 0.10772115418 0.00234600489959 0.0201275477725 1.32926133156 0.00671304066019 1.28739876895 0.534774708041 
0.00514983800298 0.147038738874 0.00514983800298 0.147038738874 0.00242098735413 0.0316323105591 1.33006901145 0.00819453928865 1.29593109032 0.571557541175 
0.00530115897418 0.194759198602 0.00530115897418 0.194759198602 0.00249596980866 0.0474195303186 1.33087669134 0.00984965103763 1.30446341169 0.606569520481 
0.00545247994538 0.248625562796 0.00545247994538 0.248625562796 0.0025709522632 0.0685193115661 1.33168437123 0.0118635632357 1.31299573306 0.640343059526 
0.00560380091658 0.306103079897 0.00560380091658 0.306103079897 0.00264593471773 0.0954872162872 1.33249205112 0.0143172953391 1.32152805443 0.672542506279 
0.00575512188778 0.370270489242 0.00575512188778 0.370270489242 0.00272091717226 0.129260755333 1.33329973102 0.0178242803736 1.3300603758 0.702947950786 
0.00590644285898 0.432643896341 0.00590644285898 0.432643896341 0.0027958996268 0.167478790264 1.33410741091 0.0222456278429 1.33859269717 0.731246889432 
0.00605776383018 0.497366867672 0.00605776383018 0.497366867672 0.00287088208133 0.212097362238 1.3349150908 0.027581337747 1.34712501854 0.75746247063 
0.00620908480138 0.557737936782 0.00620908480138 0.557737936782 0.00294586453587 0.26061644232 1.33572277069 0.03392400375 1.35565733991 0.782520631026 
0.00636040577258 0.616523339391 0.00636040577258 0.616523339391 0.0030208469904 0.313892521904 1.33653045058 0.042558362944 1.36418966128 0.806108867001 
0.00651172674377 0.672785564648 0.00651172674377 0.672785564648 0.00309582944494 0.37045567657 1.33733813047 0.0522344008611 1.37272198265 0.82637530527 
0.00666304771497 0.724580145604 0.00666304771497 0.724580145604 0.00317081189947 0.427863748423 1.33814581037 0.0648965844512 1.38125430401 0.845600064816 
0.00681436868617 0.769870021644 0.00681436868617 0.769870021644 0.00324579435401 0.48477412933 1.33895349026 0.0791444345421 1.38978662538 0.863111841572 
0.00696568965737 0.80911816109 0.00696568965737 0.80911816109 0.00332077680854 0.540237734233 1.33976117015 0.0968876954594 1.39831894675 0.878783319251 
0.00711701062857 0.843030590632 0.00711701062857 0.843030590632 0.00339575926308 0.593918911099 1.34056885004 0.117709695714 1.40685126812 0.89345941504 
0.00726833159977 0.872267040128 0.00726833159977 0.872267040128 0.00347074171761 0.644417180754 1.34137652993 0.141865067883 1.41538358949 0.905172513571 
0.00741965257097 0.896017315015 0.00741965257097 0.896017315015 0.00354572417215 0.691362168544 1.34218420982 0.170001967615 1.42391591086 0.916353198532 
0.00757097354217 0.916827741062 0.00757097354217 0.916827741062 0.00362070662668 0.735749256357 1.34299188972 0.200858806236 1.43244823223 0.926781559972 
0.00772229451337 0.933182097015 0.00772229451337 0.933182097015 0.00369568908121 0.77466174377 1.34379956961 0.236391624903 1.4409805536 0.936237687936 
0.00787361548457 0.947047998241 0.00787361548457 0.947047998241 0.00377067153575 0.808898251137 1.3446072495 0.274609659834 1.44951287497 0.944258614104 
0.00802493645577 0.957835160129 0.00802493645577 0.957835160129 0.00384565399028 0.840518987488 1.34541492939 0.315593930485 1.45804519634 0.951619810414 
0.00817625742697 0.965832937881 0.00817625742697 0.965832937881 0.00392063644482 0.867359575921 1.34622260928 0.359888424635 1.46657751771 0.958205534786 
0.00832757839817 0.973008946863 0.00832757839817 0.973008946863 0.00399561889935 0.889790391092 1.34703028917 0.406740818759 1.47510983908 0.963321334738 
0.00847889936937 0.978367805183 0.00847889936937 0.978367805183 0.00407060135389 0.908899408558 1.34783796906 0.454496001111 1.48364216045 0.968101482656 
0.00863022034056 0.982835449484 0.00863022034056 0.982835449484 0.00414558380842 0.925242190303 1.34864564896 0.503790553131 1.49217448182 0.972268197549 
0.00878154131176 0.986226692439 0.00878154131176 0.986226692439 0.00422056626296 0.938297896966 1.34945332885 0.553420757185 1.50070680319 0.976052963576 
0.00893286228296 0.988796166622 0.00893286228296 0.988796166622 0.00429554871749 0.950045718122 1.35026100874 0.601916688851 1.50923912456 0.97932846445 
0.00908418325416 0.99075220778 0.00908418325416 0.99075220778 0.00437053117203 0.959872220743 1.35106868863 0.64968344541 1.51777144593 0.982083125962 
0.00923550422536 0.992453616361 0.00923550422536 0.992453616361 0.00444551362656 0.967453327006 1.35187636852 0.693468674406 1.5263037673 0.984374819153 
0.00938682519656 0.993703630829 0.00938682519656 0.993703630829 0.0045204960811 0.973900160881 1.35268404841 0.735888146854 1.53483608867 0.986423453975 
0.00953814616776 0.994768457968 0.00953814616776 0.994768457968 0.00459547853563 0.979131702913 1.35349172831 0.773805252376 1.54336841004 0.988217456221 
0.00968946713896 0.995567078323 0.00968946713896 0.995567078323 0.00467046099016 0.983472030926 1.3542994082 0.808724638017 1.5519007314 0.990069329506 
0.00984078811016 0.996203659765 0.00984078811016 0.996203659765 0.0047454434447 0.986782254424 1.35510708809 0.838690262619 1.56043305277 0.991249898726 
0.00999210908136 0.996828666998 0.00999210908136 0.996828666998 0.00482042589923 0.989768400097 1.35591476798 0.866213729326 1.56896537414 0.992198983785 
0.0101434300526 0.997337932152 0.0101434300526 0.997337932152 0.00489540835377 0.99210639012 1.35672244787 0.889998726837 1.57749769551 0.993159643051 
0.0102947510238 0.997673584185 0.0102947510238 0.997673584185 0.0049703908083 0.993611037165 1.35753012776 0.910369332978 1.58603001688 0.994016134446 
0.010446071995 0.998067107258 0.010446071995 0.998067107258 0.00504537326284 0.9948147548 1.35833780766 0.927626477158 1.59456233825 0.994791606384 
0.0105973929662 0.998414333499 0.0105973929662 0.998414333499 0.00512035571737 0.995694394611 1.35914548755 0.942290998738 1.60309465962 0.99528929733 
0.0107487139374 0.99858794662 0.0107487139374 0.99858794662 0.00519533817191 0.996574034422 1.35995316744 0.953680019445 1.61162698099 0.99587958194 
0.0109000349086 0.998738411324 0.0109000349086 0.998738411324 0.00527032062644 0.997303209528 1.36076084733 0.963031979537 1.62015930236 0.996307827637 
0.0110513558798 0.998969895485 0.0110513558798 0.998969895485 0.00534530308098 0.997800900473 1.36156852722 0.970474195303 1.62869162373 0.99670135071 
0.011202676851 0.999201379646 0.011202676851 0.999201379646 0.00542028553551 0.99817127513 1.36237620711 0.976481209273 1.6372239451 0.997129596407 
0.0113539978222 0.999317121726 0.0113539978222 0.999317121726 0.00549526799005 0.998518501372 1.363183887 0.981064595655 1.64575626647 0.997523119481 
0.0115053187934 0.999432863806 0.0115053187934 0.999432863806 0.00557025044458 0.998773133948 1.3639915669 0.984895658515 1.65428858784 0.997777752057 
0.0116566397646 0.999525457471 0.0116566397646 0.999525457471 0.00564523289911 0.999074063357 1.36479924679 0.988356346717 1.66282090921 0.99805553305 
0.0118079607358 0.999606476927 0.0118079607358 0.999606476927 0.00572021535365 0.999317121726 1.36560692668 0.990451278371 1.67135323058 0.998287017211 
0.0119592817069 0.999652773759 0.0119592817069 0.999652773759 0.00579519780818 0.999456012222 1.36641460657 0.992604081066 1.67988555195 0.998460630331 
0.0121106026781 0.999733793215 0.0121106026781 0.999733793215 0.00587018026272 0.999583328511 1.36722228646 0.993900392366 1.68841787332 0.998668966076 
0.0122619236493 0.999803238463 0.0122619236493 0.999803238463 0.00594516271725 0.999652773759 1.36802996635 0.995057813169 1.69695019469 0.998842579197 
0.0124132446205 0.999826386879 0.0124132446205 0.999826386879 0.00602014517179 0.999710644799 1.36883764625 0.995960601396 1.70548251606 0.998946747069 
0.0125645655917 0.999826386879 0.0125645655917 0.999826386879 0.00609512762632 0.999768515839 1.36964532614 0.996666628086 1.71401483743 0.999039340733 
0.0127158865629 0.999837961088 0.0127158865629 0.999837961088 0.00617011008086 0.999826386879 1.37045300603 0.997164319031 1.7225471588 0.999224528062 
0.0128672075341 0.999872683712 0.0128672075341 0.999872683712 0.00624509253539 0.999826386879 1.37126068592 0.997766177849 1.73107948016 0.99929397331 
0.0130185285053 0.99988425792 0.0130185285053 0.99988425792 0.00632007498993 0.99988425792 1.37206836581 0.99817127513 1.73961180153 0.99935184435 
0.0131698494765 0.999918980544 0.0131698494765 0.999918980544 0.00639505744446 0.999895832128 1.3728760457 0.99853007558 1.7481441229 0.999432863806 
0.0133211704477 0.999918980544 0.0133211704477 0.999918980544 0.006470039899 0.999918980544 1.3736837256 0.99876155974 1.75667644427 0.999571754303 
0.0134724914189 0.999918980544 0.0134724914189 0.999918980544 0.00654502235353 0.999918980544 1.37449140549 0.999039340733 1.76520876564 0.999664347967 
0.0136238123901 0.99994212896 0.0136238123901 0.99994212896 0.00662000480806 0.999918980544 1.37529908538 0.999224528062 1.77374108701 0.999722219007 
0.0137751333613 0.999953703168 0.0137751333613 0.999953703168 0.0066949872626 0.999918980544 1.37610676527 0.999363418558 1.78227340838 0.999733793215 
0.0139264543325 0.999953703168 0.0139264543325 0.999953703168 0.00676996971713 0.999918980544 1.37691444516 0.999513883263 1.79080572975 0.999791664255 
0.0140777753037 0.999965277376 0.0140777753037 0.999965277376 0.00684495217167 0.999918980544 1.37772212505 0.999594902719 1.79933805112 0.999803238463 
0.0142290962749 0.999965277376 0.0142290962749 0.999965277376 0.0069199346262 0.99994212896 1.37852980494 0.999768515839 1.80787037249 0.999872683712 
0.0143804172461 0.999965277376 0.0143804172461 0.999965277376 0.00699491708074 0.999953703168 1.37933748484 0.999814812671 1.81640269386 0.999895832128 
0.0145317382173 0.999976851584 0.0145317382173 0.999976851584 0.00706989953527 0.999953703168 1.38014516473 0.999861109504 1.82493501523 0.999918980544 
0.0146830591885 0.999976851584 0.0146830591885 0.999976851584 0.00714488198981 0.999965277376 1.38095284462 0.999861109504 1.8334673366 0.999930554752 
0.0148343801597 0.999976851584 0.0148343801597 0.999976851584 0.00721986444434 0.999965277376 1.38176052451 0.999895832128 1.84199965797 0.99994212896 
0.0149857011309 0.999976851584 0.0149857011309 0.999976851584 0.00729484689888 0.999965277376 1.3825682044 0.99994212896 1.85053197934 0.999953703168 
0.0151370221021 0.999976851584 0.0151370221021 0.999976851584 0.00736982935341 0.999976851584 1.38337588429 0.999953703168 1.85906430071 0.999965277376 
0.0152883430733 0.999976851584 0.0152883430733 0.999976851584 0.00744481180795 0.999976851584 1.38418356419 0.999965277376 1.86759662208 0.999976851584 
0.0154396640445 0.999976851584 0.0154396640445 0.999976851584 0.00751979426248 0.999976851584 1.38499124408 0.999976851584 1.87612894345 0.999976851584 
0.0155909850157 0.999976851584 0.0155909850157 0.999976851584 0.00759477671701 0.999976851584 1.38579892397 0.999976851584 1.88466126482 0.999976851584 
0.0157423059869 0.999976851584 0.0157423059869 0.999976851584 0.00766975917155 0.999976851584 1.38660660386 0.999976851584 1.89319358619 0.999976851584 
0.0158936269581 1.0 0.0158936269581 1.0 0.00774474162608 1.0 1.38741428375 1.0 1.90172590755 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k3_rmtesenscrit_r1t7200k3_decayrate.txt <==
mlu_x mlu_y 
0.000761529838201 0.999976851584 
0.0009128508094 0.999918980544 
0.0010641717806 0.999837961088 
0.0012154927518 0.999756941631 
0.001366813723 0.999687496383 
0.0015181346942 0.999594902719 
0.0016694556654 0.999513883263 
0.0018207766366 0.999444438014 
0.0019720976078 0.999398141182 
0.00212341857899 0.999340270142 
0.00227473955019 0.999282399102 
0.00242606052139 0.999166657021 
0.00257738149259 0.999097211773 
0.00272870246379 0.999016192317 
0.00288002343499 0.998900450237 
0.00303134440619 0.998773133948 
0.00318266537739 0.998668966076 
0.00333398634859 0.998425907707 
0.00348530731979 0.998159700922 
0.00363662829099 0.997685158393 
0.00378794926219 0.996874963831 
0.00393927023339 0.995138832625 
0.00409059120459 0.99216426116 
0.00424191217578 0.987349390618 
0.00439323314698 0.979259019202 
0.00454455411818 0.967048229725 
0.00469587508938 0.949281820391 
0.00484719606058 0.924038472668 
0.00499851703178 0.89227884582 
0.00514983800298 0.852961261126 
0.00530115897418 0.805240801398 
0.00545247994538 0.751374437204 
0.00560380091658 0.693896920103 
0.00575512188778 0.629729510758 
0.00590644285898 0.567356103659 
0.00605776383018 0.502633132328 
0.00620908480138 0.442262063218 
0.00636040577258 0.383476660609 
0.00651172674377 0.327214435352 
0.00666304771497 0.275419854396 
0.00681436868617 0.230129978356 
0.00696568965737 0.19088183891 
0.00711701062857 0.156969409368 
0.00726833159977 0.127732959872 
0.00741965257097 0.103982684985 
0.00757097354217 0.0831722589382 
0.00772229451337 0.066817902985 
0.00787361548457 0.0529520017593 
0.00802493645577 0.0421648398708 
0.00817625742697 0.0341670621188 
0.00832757839817 0.0269910531372 
0.00847889936937 0.0216321948171 
0.00863022034056 0.0171645505156 
0.00878154131176 0.0137733075614 
0.00893286228296 0.0112038333777 
0.00908418325416 0.00924779221982 
0.00923550422536 0.0075463836387 
0.00938682519656 0.00629636917094 
0.00953814616776 0.00523154203174 
0.00968946713896 0.00443292167733 
0.00984078811016 0.00379634023542 
0.00999210908136 0.00317133300154 
0.0101434300526 0.00266206784801 
0.0102947510238 0.002326415815 
0.010446071995 0.00193289274181 
0.0105973929662 0.00158566650077 
0.0107487139374 0.00141205338025 
0.0109000349086 0.00126158867579 
0.0110513558798 0.0010301045151 
0.011202676851 0.000798620354402 
0.0113539978222 0.000682878274054 
0.0115053187934 0.000567136193706 
0.0116566397646 0.000474542529427 
0.0118079607358 0.000393523073184 
0.0119592817069 0.000347226241044 
0.0121106026781 0.000266206784801 
0.0122619236493 0.000196761536592 
0.0124132446205 0.000173613120522 
0.0125645655917 0.000173613120522 
0.0127158865629 0.000162038912487 
0.0128672075341 0.000127316288383 
0.0130185285053 0.000115742080348 
0.0131698494765 8.10194562437e-05 
0.0133211704477 8.10194562437e-05 
0.0134724914189 8.10194562437e-05 
0.0136238123901 5.78710401741e-05 
0.0137751333613 4.62968321393e-05 
0.0139264543325 4.62968321393e-05 
0.0140777753037 3.47226241044e-05 
0.0142290962749 3.47226241044e-05 
0.0143804172461 3.47226241044e-05 
0.0145317382173 2.31484160697e-05 
0.0146830591885 2.31484160697e-05 
0.0148343801597 2.31484160697e-05 
0.0149857011309 2.31484160697e-05 
0.0151370221021 2.31484160697e-05 
0.0152883430733 2.31484160697e-05 
0.0154396640445 2.31484160697e-05 
0.0155909850157 2.31484160697e-05 
0.0157423059869 2.31484160697e-05 
0.0158936269581 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k3_rmtesenscrit_r1t7200k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000761529838201 0.000761529838201 0.000246496172622 1.30664629459 1.0484937706 
1 0.00432027783245 0.00432027783245 0.00230532162823 1.33176297665 1.13413547583 
2 0.00453358190134 0.00453358190134 0.00241935695522 1.33454937458 1.14717582873 
3 0.00466356147081 0.00466356147081 0.00248578866012 1.33603388786 1.15615348093 
4 0.00476057967171 0.00476057967171 0.00253806542605 1.3371046257 1.16294551494 
5 0.00484320148826 0.00484320148826 0.00258128833957 1.3379567337 1.16881387563 
6 0.00490892725065 0.00490892725065 0.00261773401871 1.3386727047 1.17411000398 
7 0.0049672559835 0.0049672559835 0.00265086907893 1.33925754547 1.17869892775 
8 0.00502161774784 0.00502161774784 0.00268035777844 1.33980733871 1.18320064228 
9 0.0050701694563 0.0050701694563 0.0027076760307 1.34026426792 1.18706223368 
10 0.00511597562581 0.00511597562581 0.00273088295944 1.34069628239 1.19103412266 
11 0.00515967095271 0.00515967095271 0.00275422958657 1.34108001709 1.194515379 
12 0.00520128989592 0.00520128989592 0.00277627632022 1.34145576477 1.19782698633 
13 0.005239631515 0.005239631515 0.00279759243131 1.34181005478 1.20092982586 
14 0.00527604436502 0.00527604436502 0.00281797419302 1.34212548256 1.20398907639 
15 0.00531131122261 0.00531131122261 0.00283706840128 1.34243483067 1.20696838191 
16 0.00534295337275 0.00534295337275 0.00285680149682 1.34272129059 1.21000464453 
17 0.00537487398833 0.00537487398833 0.00287527800538 1.34299165726 1.21284162379 
18 0.00540824187919 0.00540824187919 0.00289342273027 1.34326869965 1.21550280397 
19 0.00543796829879 0.00543796829879 0.00291036209092 1.34352058887 1.21811911903 
20 0.00546812312678 0.00546812312678 0.00292639201507 1.34377653122 1.22072189861 
21 0.00549705466256 0.00549705466256 0.00294207409024 1.34401745319 1.22338551274 
22 0.00552601367235 0.00552601367235 0.00295810424723 1.34424132824 1.2258682574 
23 0.00555318174884 0.00555318174884 0.00297450716607 1.34446424961 1.22824882064 
24 0.00558077916503 0.00558077916503 0.00298938015476 1.34468371391 1.23077726675 
25 0.00560757704079 0.00560757704079 0.00300509575754 1.34489972115 1.23312010698 
26 0.00563404243439 0.00563404243439 0.00301985163242 1.34511894703 1.23546769626 
27 0.00566111225635 0.00566111225635 0.0030344130937 1.34532351017 1.23771402736 
28 0.0056878766045 0.0056878766045 0.00304812379181 1.34551198006 1.24004416153 
29 0.00571329798549 0.00571329798549 0.00306251714937 1.34570664883 1.24235472569 
30 0.00573973543942 0.00573973543942 0.00307585974224 1.34590715885 1.24465220541 
31 0.00576479034498 0.00576479034498 0.00309029687196 1.34611207962 1.24689429819 
32 0.00578912161291 0.00578912161291 0.00310421618633 1.34629947662 1.24896512112 
33 0.00581198744476 0.00581198744476 0.00311771174893 1.34648508549 1.25101181066 
34 0.00583519227803 0.00583519227803 0.00313115329482 1.34667164803 1.25332135843 
35 0.0058594555594 0.0058594555594 0.00314433034509 1.34685177326 1.25568131303 
36 0.00588155770674 0.00588155770674 0.00315739610232 1.34703166008 1.25777008433 
37 0.00590578094125 0.00590578094125 0.003170235781 1.34721905708 1.25994609023 
38 0.00592999951914 0.00592999951914 0.00318440794945 1.34739155293 1.26214809884 
39 0.00595405325294 0.00595405325294 0.00319702830166 1.34755880356 1.26424337814 
40 0.00597867136821 0.00597867136821 0.00320963468403 1.34772045135 1.2663702757 
41 0.00600348971784 0.00600348971784 0.00322256912477 1.34789926529 1.26842089858 
42 0.00602699862793 0.00602699862793 0.00323532056063 1.34807044983 1.27055608549 
43 0.00605123396963 0.00605123396963 0.00324844894931 1.34824139595 1.27267636587 
44 0.00607477826998 0.00607477826998 0.00326239550486 1.34840578556 1.2747890345 
45 0.00609883386642 0.00609883386642 0.00327579001896 1.34857041359 1.27682856246 
46 0.00612268596888 0.00612268596888 0.00328928371891 1.34873635292 1.27904449657 
47 0.00614526495337 0.00614526495337 0.0033019836992 1.34889740467 1.281194769 
48 0.0061688455753 0.0061688455753 0.00331465178169 1.34906537056 1.28332298849 
49 0.00619099708274 0.00619099708274 0.00332834175788 1.34923309803 1.28565490852 
50 0.00621573021635 0.00621573021635 0.00334126641974 1.34939593792 1.28799935667 
51 0.00624013785273 0.00624013785273 0.00335435033776 1.34955162525 1.29030297097 
52 0.00626456225291 0.00626456225291 0.00336792343296 1.34971577644 1.29264630673 
53 0.00629037572071 0.00629037572071 0.00338125950657 1.3498885107 1.29474250881 
54 0.0063154748641 0.0063154748641 0.00339550175704 1.3500539732 1.29711928003 
55 0.00634144293144 0.00634144293144 0.0034090213012 1.35020298481 1.29950549223 
56 0.00636602798477 0.00636602798477 0.00342243490741 1.35037381172 1.30176368341 
57 0.00639090919867 0.00639090919867 0.00343607156537 1.35054177761 1.30410108035 
58 0.00641636783257 0.00641636783257 0.00345111335628 1.35071129322 1.30641826142 
59 0.00644228188321 0.00644228188321 0.00346554396674 1.35086972237 1.30889240929 
60 0.0064691780135 0.0064691780135 0.00347939017229 1.35103625774 1.3113264955 
61 0.00649491278455 0.00649491278455 0.00349363009445 1.35120791912 1.31390460484 
62 0.00652076816186 0.00652076816186 0.00350866094232 1.35137087822 1.3164875932 
63 0.00654751062393 0.00654751062393 0.00352405454032 1.35154277802 1.31886797467 
64 0.00657307589427 0.00657307589427 0.00353907118551 1.35171372414 1.3214072635 
65 0.00659977179021 0.00659977179021 0.0035537246149 1.35188443184 1.32404148561 
66 0.00662786280736 0.00662786280736 0.00357000553049 1.35206706047 1.32663002126 
67 0.00665553333238 0.00665553333238 0.00358579633757 1.35224933147 1.32935573177 
68 0.00668407371268 0.00668407371268 0.00360235059634 1.35242754936 1.33223069893 
69 0.0067125489004 0.0067125489004 0.00361861498095 1.3526192379 1.33499259101 
70 0.0067415041849 0.0067415041849 0.00363463582471 1.35280448914 1.33783115116 
71 0.0067699663341 0.0067699663341 0.0036523968447 1.35299355507 1.34067673955 
72 0.00679986132309 0.00679986132309 0.00366864143871 1.35318345547 1.34362923808 
73 0.00683135585859 0.00683135585859 0.00368612119928 1.35337490559 1.34664663602 
74 0.00686260918155 0.00686260918155 0.00370288058184 1.3535675478 1.34993261562 
75 0.00689671002328 0.00689671002328 0.00372147094458 1.35377056122 1.35316296297 
76 0.0069308327511 0.0069308327511 0.00374131510034 1.35398096561 1.3565311026 
77 0.00696593848988 0.00696593848988 0.00376157369465 1.35421151638 1.35979059137 
78 0.00700120907277 0.00700120907277 0.00378151331097 1.35443562984 1.36332704886 
79 0.00703791575506 0.00703791575506 0.00380261009559 1.35465890884 1.36682439622 
80 0.00707782385871 0.00707782385871 0.00382500048727 1.35488564491 1.37031806737 
81 0.00712087191641 0.00712087191641 0.00384808564559 1.35513765335 1.37411306564 
82 0.00716488063335 0.00716488063335 0.00387141155079 1.35540170193 1.37855969892 
83 0.00720969587564 0.00720969587564 0.00389465247281 1.35566658497 1.38287046395 
84 0.00725503033027 0.00725503033027 0.00391911482438 1.35595411777 1.38719285408 
85 0.00730339437723 0.00730339437723 0.00394727149978 1.35623354435 1.39196845922 
86 0.00735275354236 0.00735275354236 0.00397358508781 1.35652775288 1.3967798224 
87 0.00740761309862 0.00740761309862 0.00400413479656 1.35684592247 1.40209508565 
88 0.00746558187529 0.00746558187529 0.00403638277203 1.35717207909 1.40755935677 
89 0.00752864871174 0.00752864871174 0.00407162774354 1.35752994537 1.41334969908 
90 0.00759869860485 0.00759869860485 0.00410982593894 1.35792464733 1.42013772647 
91 0.00766990613192 0.00766990613192 0.00415056571364 1.3583232832 1.42734608134 
92 0.00775249674916 0.00775249674916 0.00419367384166 1.35874874115 1.43541603421 
93 0.0078450711444 0.0078450711444 0.00424582744017 1.35926646709 1.44380136306 
94 0.00794197246432 0.00794197246432 0.0043052979745 1.35981971741 1.45319529768 
95 0.00806223414838 0.00806223414838 0.00436960160732 1.36048478603 1.46428976293 
96 0.00820793304592 0.00820793304592 0.00444646878168 1.36126906395 1.47801372825 
97 0.00840893480927 0.00840893480927 0.00454677501693 1.3623283577 1.49549326501 
98 0.00867483112961 0.00867483112961 0.00468475045636 1.36379343987 1.51964985533 
99 0.00916811358184 0.00916811358184 0.0049033719115 1.36627203941 1.5597675872 
100 0.0158936269581 0.0158936269581 0.00774474162608 1.38741428375 1.90172590755 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k5_rmtesenscrit_r1t7200k5_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000742219970562 3.47226241044e-05 -1.0 0.249759835183 0.0002706538653 0.0 1.2554300499 0.0 1.04465738932 4.62968321393e-05 
0.000884642720921 4.62968321393e-05 -0.98985015505 0.249759835183 0.000347660930129 1.15742080348e-05 1.25743286848 1.15742080348e-05 1.05411990664 0.000266206784801 
0.00102706547128 0.000150464704453 -0.9797003101 0.249759835183 0.000424667994957 3.47226241044e-05 1.25943568707 3.47226241044e-05 1.06358242397 0.000567136193706 
0.00116948822164 0.000208335744627 -0.96955046515 0.249759835183 0.000501675059786 8.10194562437e-05 1.26143850565 4.62968321393e-05 1.07304494129 0.00114584659545 
0.001311910972 0.00028935520087 -0.9594006202 0.249759835183 0.000578682124615 0.000162038912487 1.26344132423 9.25936642785e-05 1.08250745862 0.00202548640609 
0.00145433372236 0.000358800449079 -0.94925077525 0.249759835183 0.000655689189443 0.000243058368731 1.26544414282 0.000115742080348 1.09196997594 0.00337966874617 
0.00159675647272 0.000439819905323 -0.9391009303 0.249759835183 0.000732696254272 0.000381948865149 1.2674469614 0.000196761536592 1.10143249327 0.00576395560134 
0.00173917922308 0.000532413569601 -0.92895108535 0.249759835183 0.000809703319101 0.000416671489253 1.26944977999 0.000266206784801 1.11089501059 0.00976863158138 
0.00188160197344 0.00060185881781 -0.918801240399 0.249759835183 0.000886710383929 0.000486116737462 1.27145259857 0.000393523073184 1.12035752792 0.0155673098068 
0.0020240247238 0.000636581441915 -0.908651395449 0.249759835183 0.000963717448758 0.000567136193706 1.27345541716 0.000520839361567 1.12982004524 0.0251623282677 
0.00216644747416 0.000671304066019 -0.898501550499 0.249759835183 0.00104072451359 0.00062500723388 1.27545823574 0.000717600898159 1.13928256257 0.038241183347 
0.00230887022451 0.000717600898159 -0.888351705549 0.249759835183 0.00111773157842 0.000671304066019 1.27746105433 0.00104167872313 1.14874507989 0.0550469334136 
0.00245129297487 0.000868065602611 -0.878201860599 0.249759835183 0.00119473864324 0.000717600898159 1.27946387291 0.00138890496418 1.15820759721 0.0777323811618 
0.00259371572523 0.000925936642785 -0.868052015649 0.249759835183 0.00127174570807 0.000787046146367 1.28146669149 0.0018287248695 1.16767011454 0.103913239737 
0.00273613847559 0.000995381890994 -0.857902170699 0.249759835183 0.0013487527729 0.000856491394576 1.28346951008 0.0026273452239 1.17713263186 0.134654336277 
0.00287856122595 0.00108797555527 -0.847752325749 0.249759835183 0.00142575983773 0.000902788226716 1.28547232866 0.00350698503455 1.18659514919 0.16891399206 
0.00302098397631 0.00122686605169 -0.837602480799 0.249759835183 0.00150276690256 0.000972233474924 1.28747514725 0.00500005787104 1.19605766651 0.204956075881 
0.00316340672667 0.00142362758828 -0.827452635849 0.249759835183 0.00157977396739 0.00111112397134 1.28947796583 0.00667831803609 1.20552018384 0.242780587738 
0.00330582947703 0.00158566650077 -0.817302790899 0.249759835183 0.00165678103222 0.00121529184366 1.29148078442 0.00890056597877 1.21498270116 0.282607437586 
0.00344825222739 0.00189817011771 -0.807152945949 0.249759835183 0.00173378809704 0.00137733075614 1.293483603 0.0116089306589 1.22444521849 0.323996805519 
0.00359067497775 0.0023611384391 -0.797003100999 0.249759835183 0.00181079516187 0.00153936966863 1.29548642159 0.0150117478212 1.23390773581 0.364031991111 
0.00373309772811 0.00327550087385 -0.786853256049 0.249759835183 0.0018878022267 0.00185187328557 1.29748924017 0.0196877278672 1.24337025314 0.404784777602 
0.00387552047847 0.00498848366301 -0.776703411099 0.249759835183 0.00196480929153 0.00253475155962 1.29949205875 0.0256368707971 1.25283277046 0.44531765414 
0.00401794322883 0.00748851259853 -0.766553566149 0.249759835183 0.00204181635636 0.00363430132293 1.30149487734 0.033576777509 1.26229528779 0.483234759662 
0.00416036597919 0.0121529184366 -0.756403721198 0.249759835183 0.00211882342119 0.00503478049514 1.30349769592 0.0429634602252 1.27175780511 0.520850935775 
0.00430278872955 0.0199770830681 -0.746253876248 0.249759835183 0.00219583048602 0.0075463836387 1.30550051451 0.0548154492529 1.28122032243 0.558004143566 
0.00444521147991 0.0314124006065 -0.736104031298 0.249759835183 0.00227283755084 0.0118867116518 1.30750333309 0.0688781120152 1.29068283976 0.592865658167 
0.00458763423027 0.0472574914062 -0.725954186348 0.249759835183 0.00234984461567 0.018287248695 1.30950615168 0.0853597842568 1.30014535708 0.625863725275 
0.00473005698062 0.0696883065776 -0.715804341398 0.249759835183 0.0024268516805 0.0279980092362 1.31150897026 0.106193358719 1.30960787441 0.659104850751 
0.00487247973098 0.0971191796201 -0.705654496448 0.249759835183 0.00250385874533 0.0411463095638 1.31351178885 0.128959825924 1.31907039173 0.689880669915 
0.00501490248134 0.131228370699 -0.695504651498 0.249759835183 0.00258086581016 0.059850229748 1.31551460743 0.157166170905 1.32853290906 0.718561557425 
0.0051573252317 0.172258938182 -0.685354806548 0.249759835183 0.00265787287499 0.082130580215 1.31751742601 0.189018391417 1.33799542638 0.74592298522 
0.00529974798206 0.217780298383 -0.675204961598 0.249759835183 0.00273487993982 0.111494345999 1.3195202446 0.224377596963 1.34745794371 0.771548281809 
0.00544217073242 0.268729962152 -0.665055116648 0.249759835183 0.00281188700465 0.144203057906 1.32152306318 0.262919709719 1.35692046103 0.795437447193 
0.00558459348278 0.324112547599 -0.654905271698 0.249759835183 0.00288889406947 0.182745170662 1.32352588177 0.30449426498 1.36638297836 0.817486313499 
0.00572701623314 0.381821548861 -0.644755426748 0.249759835183 0.0029659011343 0.226252618665 1.32552870035 0.34978414102 1.37584549568 0.837197189782 
0.0058694389835 0.440433338349 -0.634605581798 0.249759835183 0.00304290819913 0.275095776571 1.32753151894 0.395699024294 1.385308013 0.856074723087 
0.00601186173386 0.497864558618 -0.624455736848 0.249759835183 0.00311991526396 0.326288498709 1.32953433752 0.443130128821 1.39477053033 0.872787879489 
0.00615428448422 0.553733260802 -0.614305891898 0.249759835183 0.00319692232879 0.379599300918 1.33153715611 0.492413106633 1.40423304765 0.887637588398 
0.00629670723458 0.607229250339 -0.604156046947 0.249759835183 0.00327392939362 0.433430942488 1.33353997469 0.540966909339 1.41369556498 0.901376173335 
0.00643912998494 0.655528420468 -0.594006201997 0.249759835183 0.00335093645845 0.488744082686 1.33554279327 0.589543860461 1.4231580823 0.913783724349 
0.0065815527353 0.701883123647 -0.583856357047 0.249759835183 0.00342794352327 0.541487748701 1.33754561186 0.635435595319 1.43262059963 0.924686628317 
0.00672397548566 0.7434461047 -0.573706512097 0.249759835183 0.0035049505881 0.593108716536 1.33954843044 0.679000914362 1.44208311695 0.933830252665 
0.00686639823602 0.781826178544 -0.563556667147 0.249759835183 0.00358195765293 0.640470375815 1.34155124903 0.72195280038 1.45154563428 0.942267850322 
0.00700882098638 0.815275639764 -0.553406822197 0.249759835183 0.00365896471776 0.686558872209 1.34355406761 0.760575932592 1.4610081516 0.949490156136 
0.00715124373673 0.844326901932 -0.543256977247 0.249759835183 0.00373597178259 0.730054746004 1.3455568862 0.794905033623 1.47047066893 0.956087454716 
0.00729366648709 0.870334147386 -0.533107132297 0.249759835183 0.00381297884742 0.769511221195 1.34755970478 0.827243370872 1.47993318625 0.962210210766 
0.00743608923745 0.891758006458 -0.522957287347 0.249759835183 0.00388998591225 0.803909767474 1.34956252337 0.853354784199 1.48939570358 0.967337584926 
0.00757851198781 0.911133230709 -0.512807442397 0.249759835183 0.00396699297708 0.833782798412 1.35156534195 0.876711536013 1.4988582209 0.97137698353 
0.00772093473817 0.92626072061 -0.502657597447 0.249759835183 0.0040440000419 0.860449773724 1.35356816053 0.896734915913 1.50832073822 0.975451104758 
0.00786335748853 0.939675227723 -0.492507752497 0.249759835183 0.00412100710673 0.883181518305 1.35557097912 0.915311519809 1.51778325555 0.978518269887 
0.00800578023889 0.950508686443 -0.482357907547 0.249759835183 0.00419801417156 0.902429426267 1.3575737977 0.9308556812 1.52724577287 0.981249782984 
0.00814820298925 0.95947869767 -0.472208062597 0.249759835183 0.00427502123639 0.919339344205 1.35957661629 0.943645181078 1.5367082902 0.983668792463 
0.00829062573961 0.96689776502 -0.462058217647 0.249759835183 0.00435202830122 0.933263116471 1.36157943487 0.953645296821 1.54617080752 0.985613259413 
0.00843304848997 0.972719591662 -0.451908372696 0.249759835183 0.00442903536605 0.945103531291 1.36358225346 0.961851410317 1.55563332485 0.987441984282 
0.00857547124033 0.977673352701 -0.441758527746 0.249759835183 0.00450604243088 0.954860588664 1.36558507204 0.968680193058 1.56509584217 0.989108670239 
0.00871789399069 0.981816919177 -0.431608682796 0.249759835183 0.0045830494957 0.963194018449 1.36758789063 0.973749696177 1.5745583595 0.990497575203 
0.00886031674105 0.98474519381 -0.421458837846 0.249759835183 0.00466005656053 0.970231136934 1.36959070921 0.978367805183 1.58402087682 0.991388789222 
0.00900273949141 0.987360964826 -0.411308992896 0.249759835183 0.00473706362536 0.975902498872 1.37159352779 0.981666454473 1.59348339415 0.992152686952 
0.00914516224177 0.989779974305 -0.401159147946 0.249759835183 0.00481407069019 0.980543756293 1.37359634638 0.984351670737 1.60294591147 0.993124920427 
0.00928758499213 0.991261472934 -0.391009302996 0.249759835183 0.00489107775502 0.984108612368 1.37559916496 0.986712809176 1.6124084288 0.993738353453 
0.00943000774249 0.992592506858 -0.380859458046 0.249759835183 0.00496808481985 0.987117906457 1.37760198355 0.988448940381 1.62187094612 0.994328638063 
0.00957243049284 0.993761501869 -0.370709613096 0.249759835183 0.00504509188468 0.989351728608 1.37960480213 0.98987256797 1.63133346344 0.994837903216 
0.0097148532432 0.994768457968 -0.360559768146 0.249759835183 0.00512209894951 0.991249898726 1.38160762072 0.991168879269 1.64079598077 0.995370316786 
0.00985727599356 0.995520781491 -0.350409923196 0.249759835183 0.00519910601433 0.993032326763 1.3836104393 0.992314725865 1.65025849809 0.995960601396 
0.00999969874392 0.99616893714 -0.340260078246 0.249759835183 0.00527611307916 0.994560122224 1.38561325788 0.993414275628 1.65972101542 0.996296253429 
0.0101421214943 0.996712924918 -0.330110233296 0.249759835183 0.00535312014399 0.995543929907 1.38761607647 0.994259192815 1.66918353274 0.99670135071 
0.0102845442446 0.99723376428 -0.319960388346 0.249759835183 0.00543012720882 0.996377272885 1.38961889505 0.995011516337 1.67864605007 0.997083299575 
0.010426966995 0.997673584185 -0.309810543396 0.249759835183 0.00550713427365 0.997094873783 1.39162171364 0.995578652531 1.68810856739 0.99734950636 
0.0105693897454 0.997951365178 -0.299660698446 0.249759835183 0.00558414133848 0.997662009977 1.39362453222 0.996087917684 1.69757108472 0.997662009977 
0.0107118124957 0.998229146171 -0.289510853495 0.249759835183 0.00566114840331 0.99811340409 1.39562735081 0.996550886006 1.70703360204 0.997847197306 
0.0108542352461 0.998437481915 -0.279361008545 0.249759835183 0.00573815546813 0.998379610875 1.39763016939 0.997141170615 1.71649611937 0.997986087802 
0.0109966579964 0.99864581766 -0.269211163595 0.249759835183 0.00581516253296 0.998657391868 1.39963298798 0.997592564729 1.72595863669 0.998252294587 
0.0111390807468 0.99881943078 -0.259061318645 0.249759835183 0.00589216959779 0.998958321277 1.40163580656 0.997870345722 1.73542115402 0.998391185083 
0.0112815034972 0.999062489149 -0.248911473695 0.249759835183 0.00596917666262 0.99917823123 1.40363862514 0.998124978298 1.74488367134 0.998541649788 
0.0114239262475 0.99917823123 -0.238761628745 0.249759835183 0.00604618372745 0.999374992766 1.40564144373 0.998576372412 1.75434618866 0.998715262908 
0.0115663489979 0.99929397331 -0.228611783795 0.249759835183 0.00612319079228 0.999444438014 1.40764426231 0.998773133948 1.76380870599 0.998842579197 
0.0117087717482 0.999374992766 -0.218461938845 0.249759835183 0.00620019785711 0.999548605887 1.4096470809 0.999062489149 1.77327122331 0.998993043901 
0.0118511944986 0.999525457471 -0.208312093895 0.249759835183 0.00627720492193 0.999606476927 1.41164989948 0.999247676478 1.78273374064 0.999097211773 
0.011993617249 0.999594902719 -0.198162248945 0.249759835183 0.00635421198676 0.999710644799 1.41365271807 0.99935184435 1.79219625796 0.99923610227 
0.0121360399993 0.999664347967 -0.188012403995 0.249759835183 0.00643121905159 0.999768515839 1.41565553665 0.999537031679 1.80165877529 0.999328695934 
0.0122784627497 0.999722219007 -0.177862559045 0.249759835183 0.00650822611642 0.999803238463 1.41765835524 0.999618051135 1.81112129261 0.999398141182 
0.0124208855 0.999756941631 -0.167712714095 0.249759835183 0.00658523318125 0.999861109504 1.41966117382 0.999699070591 1.82058380994 0.999502309055 
0.0125633082504 0.999826386879 -0.157562869145 0.249759835183 0.00666224024608 0.999872683712 1.4216639924 0.999733793215 1.83004632726 0.999571754303 
0.0127057310008 0.999861109504 -0.147413024195 0.249759835183 0.00673924731091 0.999918980544 1.42366681099 0.999768515839 1.83950884459 0.999664347967 
0.0128481537511 0.999861109504 -0.137263179244 0.249759835183 0.00681625437574 0.999965277376 1.42566962957 0.999780090047 1.84897136191 0.999756941631 
0.0129905765015 0.999872683712 -0.127113334294 0.249759835183 0.00689326144056 0.999965277376 1.42767244816 0.999872683712 1.85843387923 0.999780090047 
0.0131329992518 0.99988425792 -0.116963489344 0.249759835183 0.00697026850539 0.999965277376 1.42967526674 0.99988425792 1.86789639656 0.999780090047 
0.0132754220022 0.999895832128 -0.106813644394 0.249759835183 0.00704727557022 0.999965277376 1.43167808533 0.999895832128 1.87735891388 0.999814812671 
0.0134178447525 0.999907406336 -0.0966637994442 0.249759835183 0.00712428263505 0.999965277376 1.43368090391 0.999907406336 1.88682143121 0.999826386879 
0.0135602675029 0.999918980544 -0.0865139544941 0.249759835183 0.00720128969988 0.999965277376 1.4356837225 0.999930554752 1.89628394853 0.999895832128 
0.0137026902533 0.999930554752 -0.0763641095441 0.249759835183 0.00727829676471 0.999976851584 1.43768654108 0.999953703168 1.90574646586 0.999907406336 
0.0138451130036 0.999930554752 -0.066214264594 0.249759835183 0.00735530382954 0.999976851584 1.43968935966 0.999953703168 1.91520898318 0.999918980544 
0.013987535754 0.99994212896 -0.056064419644 0.249759835183 0.00743231089436 0.999976851584 1.44169217825 0.999965277376 1.92467150051 0.99994212896 
0.0141299585043 0.999953703168 -0.0459145746939 0.249759835183 0.00750931795919 0.999976851584 1.44369499683 0.999976851584 1.93413401783 0.999953703168 
0.0142723812547 0.999965277376 -0.0357647297438 0.249759835183 0.00758632502402 0.999976851584 1.44569781542 0.999976851584 1.94359653516 0.999965277376 
0.0144148040051 0.999965277376 -0.0256148847938 0.249759835183 0.00766333208885 0.999976851584 1.447700634 0.999976851584 1.95305905248 0.999976851584 
0.0145572267554 0.999965277376 -0.0154650398437 0.249759835183 0.00774033915368 0.999976851584 1.44970345259 0.999976851584 1.96252156981 0.999976851584 
0.0146996495058 0.999965277376 -0.00531519489363 0.289922337064 0.00781734621851 0.999976851584 1.45170627117 0.999976851584 1.97198408713 0.999976851584 
0.0148420722561 0.999976851584 0.00483465005644 0.999976851584 0.00789435328334 0.999976851584 1.45370908976 0.999976851584 1.98144660445 0.999976851584 
0.0149844950065 1.0 0.0149844950065 1.0 0.00797136034817 1.0 1.45571190834 1.0 1.99090912178 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k5_rmtesenscrit_r1t7200k5_decayrate.txt <==
mlu_x mlu_y 
0.000742219970562 0.999965277376 
0.000884642720921 0.999953703168 
0.00102706547128 0.999849535296 
0.00116948822164 0.999791664255 
0.001311910972 0.999710644799 
0.00145433372236 0.999641199551 
0.00159675647272 0.999560180095 
0.00173917922308 0.99946758643 
0.00188160197344 0.999398141182 
0.0020240247238 0.999363418558 
0.00216644747416 0.999328695934 
0.00230887022451 0.999282399102 
0.00245129297487 0.999131934397 
0.00259371572523 0.999074063357 
0.00273613847559 0.999004618109 
0.00287856122595 0.998912024445 
0.00302098397631 0.998773133948 
0.00316340672667 0.998576372412 
0.00330582947703 0.998414333499 
0.00344825222739 0.998101829882 
0.00359067497775 0.997638861561 
0.00373309772811 0.996724499126 
0.00387552047847 0.995011516337 
0.00401794322883 0.992511487401 
0.00416036597919 0.987847081563 
0.00430278872955 0.980022916932 
0.00444521147991 0.968587599394 
0.00458763423027 0.952742508594 
0.00473005698062 0.930311693422 
0.00487247973098 0.90288082038 
0.00501490248134 0.868771629301 
0.0051573252317 0.827741061818 
0.00529974798206 0.782219701617 
0.00544217073242 0.731270037848 
0.00558459348278 0.675887452401 
0.00572701623314 0.618178451139 
0.0058694389835 0.559566661651 
0.00601186173386 0.502135441382 
0.00615428448422 0.446266739198 
0.00629670723458 0.392770749661 
0.00643912998494 0.344471579532 
0.0065815527353 0.298116876353 
0.00672397548566 0.2565538953 
0.00686639823602 0.218173821456 
0.00700882098638 0.184724360236 
0.00715124373673 0.155673098068 
0.00729366648709 0.129665852614 
0.00743608923745 0.108241993542 
0.00757851198781 0.0888667692913 
0.00772093473817 0.0737392793898 
0.00786335748853 0.0603247722775 
0.00800578023889 0.0494913135569 
0.00814820298925 0.0405213023299 
0.00829062573961 0.0331022349796 
0.00843304848997 0.0272804083381 
0.00857547124033 0.0223266472992 
0.00871789399069 0.0181830808227 
0.00886031674105 0.0152548061899 
0.00900273949141 0.012639035174 
0.00914516224177 0.0102200256947 
0.00928758499213 0.00873852706629 
0.00943000774249 0.00740749314228 
0.00957243049284 0.00623849813077 
0.0097148532432 0.00523154203174 
0.00985727599356 0.00447921850947 
0.00999969874392 0.00383106285952 
0.0101421214943 0.00328707508189 
0.0102845442446 0.00276623572032 
0.010426966995 0.002326415815 
0.0105693897454 0.00204863482216 
0.0107118124957 0.00177085382933 
0.0108542352461 0.0015625180847 
0.0109966579964 0.00135418234007 
0.0111390807468 0.00118056921955 
0.0112815034972 0.00093751085082 
0.0114239262475 0.000821768770472 
0.0115663489979 0.000706026690124 
0.0117087717482 0.00062500723388 
0.0118511944986 0.000474542529427 
0.011993617249 0.000405097281219 
0.0121360399993 0.00033565203301 
0.0122784627497 0.000277780992836 
0.0124208855 0.000243058368731 
0.0125633082504 0.000173613120522 
0.0127057310008 0.000138890496418 
0.0128481537511 0.000138890496418 
0.0129905765015 0.000127316288383 
0.0131329992518 0.000115742080348 
0.0132754220022 0.000104167872313 
0.0134178447525 9.25936642785e-05 
0.0135602675029 8.10194562437e-05 
0.0137026902533 6.94452482088e-05 
0.0138451130036 6.94452482088e-05 
0.013987535754 5.78710401741e-05 
0.0141299585043 4.62968321393e-05 
0.0142723812547 3.47226241044e-05 
0.0144148040051 3.47226241044e-05 
0.0145572267554 3.47226241044e-05 
0.0146996495058 3.47226241044e-05 
0.0148420722561 2.31484160697e-05 
0.0149844950065 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k5_rmtesenscrit_r1t7200k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000742219970562 -1.0 0.0002706538653 1.2554300499 1.04465738932 
1 0.00424535898492 -1.0 0.00231892475858 1.29431898117 1.12085792768 
2 0.0044452981092 -1.0 0.00244094454683 1.29958385944 1.13449752472 
3 0.00457304622978 -1.0 0.00251626293175 1.30264610767 1.14311240893 
4 0.00467084953561 -1.0 0.00257372134365 1.30491942883 1.14975812317 
5 0.00474897120148 -1.0 0.00261925719678 1.30673427105 1.1556624704 
6 0.00481659686193 -1.0 0.0026583338622 1.30829627037 1.16047153064 
7 0.00487401289865 -1.0 0.00269480911084 1.30965585232 1.1646364919 
8 0.00493053160608 -1.0 0.00272867060266 1.31089443684 1.16860209042 
9 0.00498124817386 -1.0 0.0027561809402 1.31197494984 1.17224121961 
10 0.00502846436575 -1.0 0.00278245634399 1.3129151535 1.17585167446 
11 0.00507374107838 -1.0 0.0028081338387 1.31388384819 1.17912481635 
12 0.00511516816914 -1.0 0.00283415638842 1.31477243423 1.18245867119 
13 0.00515338638797 -1.0 0.00285743852146 1.31560618401 1.18537979739 
14 0.00518852332607 -1.0 0.00287960260175 1.31632036686 1.18800791451 
15 0.00522565608844 -1.0 0.00290106981993 1.31701213837 1.19084746592 
16 0.00525971828029 -1.0 0.0029209908098 1.31769592285 1.19363321341 
17 0.00529279978946 -1.0 0.00294060609303 1.31834048748 1.19637696101 
18 0.00532533088699 -1.0 0.00296070193872 1.3189811182 1.19901609133 
19 0.0053568710573 -1.0 0.00297879474238 1.31958586693 1.2017198835 
20 0.00538889784366 -1.0 0.0029959003441 1.32017344952 1.20420910134 
21 0.00541985454038 -1.0 0.0030151840765 1.32072991848 1.20673821472 
22 0.00544793577865 -1.0 0.0030319346115 1.32129580498 1.2093322261 
23 0.00547719653696 -1.0 0.0030488781631 1.32182747841 1.21182625663 
24 0.00550469523296 -1.0 0.00306455790997 1.32234913826 1.21428112433 
25 0.00553533155471 0.00149207771756 0.00308106932789 1.32288021564 1.21674135632 
26 0.00556212337688 0.00438667600974 0.00309639028274 1.32338482857 1.21917939104 
27 0.00558726489544 0.00459256675094 0.00311183533631 1.32389397144 1.22146698996 
28 0.00561407534406 0.00473268190399 0.00312753673643 1.32437271595 1.22386528737 
29 0.00563964992762 0.00483485683799 0.00314273545519 1.32487983227 1.22620497757 
30 0.00566514534876 0.00492468243465 0.00315746525303 1.32534188747 1.22842383751 
31 0.00569183751941 0.00499864295125 0.00317310332321 1.32578427315 1.23078879068 
32 0.00571694923565 0.00506775733083 0.00318777561188 1.32623011589 1.23307590148 
33 0.00574214430526 0.00512813823298 0.0032019012142 1.32668299198 1.23532723477 
34 0.00576707348228 0.00518274307251 0.00321641005576 1.32712537766 1.23769244028 
35 0.00579193141311 0.00523450691253 0.00323132378981 1.32753891468 1.24008895674 
36 0.00581680610776 0.00528535619378 0.00324611947872 1.32799143314 1.24243456417 
37 0.00584086962044 0.00533200800419 0.00326076406054 1.3284477663 1.24475523209 
38 0.0058655301109 0.00537717575207 0.00327461026609 1.32887846947 1.24713288961 
39 0.00588872330263 0.00542221125215 0.00328826275654 1.32929677486 1.24948342581 
40 0.0059134750627 0.0054634665139 0.00330292363651 1.32972151756 1.25174786008 
41 0.00593636976555 0.00550458068028 0.00331711396575 1.33014530659 1.25403412846 
42 0.00596038065851 0.00554554304108 0.00333161070012 1.33054501534 1.25633095456 
43 0.00598543183878 0.00558400340378 0.00334591395222 1.3309796524 1.25864517022 
44 0.00601054029539 0.00562154501677 0.00335992639884 1.33140272617 1.26105299081 
45 0.00603530369699 0.00565803982317 0.00337421311997 1.33182663441 1.26345781471 
46 0.00606098491699 0.00569462683052 0.0033875410445 1.33224637032 1.2659753443 
47 0.00608603702858 0.00573070952669 0.00340161495842 1.3326324892 1.26851865018 
48 0.00610966561362 0.00576541153714 0.00341618596576 1.33304292679 1.27098581114 
49 0.00613525789231 0.00580010889098 0.00342992623337 1.33344311237 1.27338636984 
50 0.0061605446972 0.00583378365263 0.00344355939887 1.33384162903 1.27585872764 
51 0.00618481216952 0.00586795667186 0.00345899281092 1.33425278187 1.27836690198 
52 0.00620853714645 0.00590003374964 0.00347358989529 1.33466858387 1.28099618256 
53 0.00623473292217 0.00593255739659 0.00348797417246 1.33508426666 1.28358140719 
54 0.0062615936622 0.00596446916461 0.00350265926681 1.33550376415 1.28596830291 
55 0.00628776010126 0.00599966617301 0.0035172351636 1.3359201622 1.28857094841 
56 0.0063131051138 0.00603299308568 0.00353243947029 1.33633119583 1.2912288905 
57 0.00633874442428 0.00606859987602 0.00354707962833 1.33672327518 1.29374154797 
58 0.00636601634324 0.00610073842108 0.00356304459274 1.33712965965 1.29660943515 
59 0.00639339676127 0.00613432191312 0.00357701606117 1.33756501198 1.29929235003 
60 0.00641910219565 0.00616698013619 0.00359258288518 1.33800239086 1.30203827968 
61 0.00644651986659 0.00619908701628 0.00360933109187 1.3384378624 1.30494875996 
62 0.00647586910054 0.00623279809952 0.0036252127029 1.33885187626 1.30786211513 
63 0.00650384090841 0.00626853993163 0.00364171154797 1.3392937851 1.3107744284 
64 0.00653394497931 0.00630251970142 0.00365827861242 1.33974093914 1.31348528931 
65 0.00656369607896 0.00633494695649 0.00367423985153 1.34017152309 1.31630652116 
66 0.0065945526585 0.0063713658601 0.00369043531828 1.34061200142 1.3192924884 
67 0.00662421388552 0.00640506809577 0.0037077551242 1.34108705044 1.32236566741 
68 0.00665327813476 0.00643920898438 0.00372367887758 1.34160024643 1.3254948245 
69 0.00668533938006 0.00647767400369 0.0037412091624 1.34204942703 1.32863804434 
70 0.00671773310751 0.00651423446834 0.00375949381851 1.34250683308 1.331818466 
71 0.00675091799349 0.00655320007354 0.00377669907175 1.34297711372 1.33507413071 
72 0.0067847808823 0.00659212330356 0.00379457790405 1.34345538139 1.33846493635 
73 0.00681841745973 0.006629741285 0.00381289958023 1.34395355701 1.34189198803 
74 0.00685315439478 0.00666796322912 0.00383077841252 1.34445793152 1.34531582868 
75 0.00688966317102 0.00670775119215 0.00385104003362 1.34498054504 1.34881071017 
76 0.00692684715614 0.00674972729757 0.00387045461684 1.34552688122 1.35256125503 
77 0.0069617908448 0.00679234508425 0.00389066850767 1.34608013153 1.35627814512 
78 0.00700124213472 0.00683485995978 0.00391318509355 1.34668702602 1.36007060322 
79 0.00703911902383 0.00687987497076 0.00393531564623 1.34726411819 1.36413006349 
80 0.00708106299862 0.00692410767078 0.00395820569247 1.3478441906 1.36812799655 
81 0.00712601095438 0.00696788867936 0.00398136209697 1.34843987942 1.37256892361 
82 0.0071740639396 0.00701663969085 0.00400729896501 1.34910661697 1.37703433948 
83 0.00721934065223 0.00706515694037 0.00403382070363 1.34976036072 1.38172810826 
84 0.00727069284767 0.00711690960452 0.00406273314729 1.35048396111 1.38670413449 
85 0.00732292234898 0.00717470468953 0.00408958923072 1.35127658367 1.39159038406 
86 0.00737750623375 0.0072329021059 0.00411929376423 1.35209412098 1.3969859982 
87 0.00743420887738 0.00729513308033 0.00415266770869 1.35293025494 1.40241239655 
88 0.00749639933929 0.0073598572053 0.00418765423819 1.35391873837 1.40872011279 
89 0.00756646087393 0.00742883374915 0.00422445684671 1.3549034071 1.41517220274 
90 0.00763615127653 0.00750406971201 0.00426471792161 1.3559082222 1.42204701605 
91 0.00771215138957 0.00758727779612 0.00430790800601 1.35695106506 1.42958974926 
92 0.00780012225732 0.00767136644572 0.00435506692156 1.35818118572 1.4379477458 
93 0.00789989437908 0.00777331180871 0.00441010389477 1.35947412968 1.44740725597 
94 0.00800937507302 0.00788538437337 0.00447142776102 1.36095482826 1.45842527496 
95 0.00814087875187 0.00801144447178 0.00454301899299 1.36281568527 1.47117972509 
96 0.00829815212637 0.00816774461418 0.00462918868288 1.36509699345 1.4857261286 
97 0.00850468594581 0.00836820248514 0.00473479693756 1.36807209969 1.50505965626 
98 0.00879153236747 0.00865761656314 0.00488298200071 1.37245280266 1.53234993803 
99 0.00930471532047 0.00913772173226 0.0051458729431 1.38178700924 1.58052771647 
100 0.0149844950065 0.0149844950065 0.00797136034817 1.45571190834 1.99090912178 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k7_rmtesenscrit_r1t7200k7_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000764423515648 3.47226241044e-05 -1.0 0.0115857822429 0.00026376315509 1.15742080348e-05 1.2337052393 0.0 1.04600660292 1.15742080348e-05 
0.000911169988103 5.78710401741e-05 -0.989845609292 0.0115857822429 0.000335622710118 2.31484160696e-05 1.23584197044 0.0 1.05584456845 0.00033565203301 
0.00105791646056 0.000162038912487 -0.979691218585 0.0115857822429 0.000407482265146 2.31484160696e-05 1.23797870159 0.0 1.06568253399 0.00119214342759 
0.00120466293301 0.000219909952661 -0.969536827877 0.0115857822429 0.000479341820173 8.10194562437e-05 1.24011543274 0.0 1.07552049952 0.00402782439612 
0.00135140940547 0.00031250361694 -0.95938243717 0.0115857822429 0.000551201375201 0.000173613120522 1.24225216389 1.15742080348e-05 1.08535846506 0.00895843701895 
0.00149815587793 0.000370374657114 -0.949228046462 0.0115857822429 0.000623060930229 0.000243058368731 1.24438889503 1.15742080348e-05 1.09519643059 0.0176853898772 
0.00164490235038 0.000451394113358 -0.939073655754 0.0115857822429 0.000694920485257 0.00028935520087 1.24652562618 4.62968321393e-05 1.10503439613 0.02991932777 
0.00179164882284 0.000520839361567 -0.928919265047 0.0115857822429 0.000766780040285 0.000347226241044 1.24866235733 4.62968321393e-05 1.11487236166 0.0473153624463 
0.00193839529529 0.000613433025845 -0.918764874339 0.0115857822429 0.000838639595313 0.000416671489253 1.25079908848 8.10194562437e-05 1.1247103272 0.0679637495804 
0.00208514176775 0.00064815564995 -0.908610483631 0.0115857822429 0.000910499150341 0.000497690945497 1.25293581963 0.000150464704453 1.13454829273 0.0927904258151 
0.0022318882402 0.000740749314228 -0.898456092924 0.0115857822429 0.000982358705369 0.00060185881781 1.25507255077 0.000254632576766 1.14438625827 0.122350953136 
0.00237863471266 0.000844917186542 -0.888301702216 0.0115857822429 0.0010542182604 0.000659729857984 1.25720928192 0.000393523073184 1.1542242238 0.153670760078 
0.00252538118511 0.00093751085082 -0.878147311509 0.0115857822429 0.00112607781542 0.000717600898159 1.25934601307 0.000578710401741 1.16406218934 0.187965138485 
0.00267212765757 0.000995381890994 -0.867992920801 0.0115857822429 0.00119793737045 0.000752323522263 1.26148274422 0.000821768770472 1.17390015487 0.223428511904 
0.00281887413003 0.00108797555527 -0.857838530093 0.0115857822429 0.00126979692548 0.000810194562437 1.26361947536 0.00120371763562 1.18373812041 0.261623398419 
0.00296562060248 0.00119214342759 -0.847684139386 0.0115857822429 0.00134165648051 0.000856491394576 1.26575620651 0.00155094387667 1.19357608594 0.299552078149 
0.00311236707494 0.00140047917221 -0.837529748678 0.0115857822429 0.00141351603554 0.000902788226716 1.26789293766 0.00195604115788 1.20341405148 0.338846514427 
0.00325911354739 0.00164353754094 -0.827375357971 0.0115857822429 0.00148537559056 0.00096065926689 1.27002966881 0.00276623572032 1.21325201701 0.376323800044 
0.00340586001985 0.00192131853378 -0.817220967263 0.0115857822429 0.00155723514559 0.00100695609903 1.27216639996 0.0036227271149 1.22308998255 0.413951550365 
0.0035526064923 0.00248845472749 -0.807066576555 0.0115857822429 0.00162909470062 0.00113427238741 1.2743031311 0.00482644475052 1.23292794808 0.451637171727 
0.00369935296476 0.00368059815507 -0.796912185848 0.0115857822429 0.00170095425565 0.00126158867579 1.27643986225 0.00616905288256 1.24276591362 0.48801490758 
0.00384609943721 0.00570608456116 -0.78675779514 0.0115857822429 0.00177281381068 0.00148149862846 1.2785765934 0.0083450039931 1.25260387915 0.522344008611 
0.00399284590967 0.00938668271624 -0.776603404433 0.0115857822429 0.0018446733657 0.00153936966863 1.28071332455 0.0109376265929 1.26244184469 0.556673109642 
0.00413959238213 0.0159376844639 -0.766449013725 0.0115857822429 0.00191653292073 0.00181715066147 1.28285005569 0.0140510885543 1.27227981022 0.589983680367 
0.00428633885458 0.0258220581257 -0.756294623017 0.0115857822429 0.00198839247576 0.00212965427841 1.28498678684 0.0184145649834 1.28211777576 0.621141448396 
0.00443308532704 0.0408453801549 -0.74614023231 0.0115857822429 0.00206025203079 0.00263891943194 1.28712351799 0.0241669463767 1.29195574129 0.650597807845 
0.00457983179949 0.0620956261068 -0.735985841602 0.0115857822429 0.00213211158582 0.00387735969166 1.28926024914 0.0316091621431 1.30179370683 0.680123612542 
0.00472657827195 0.0887857498351 -0.725831450894 0.0115857822429 0.00220397114084 0.00534728411208 1.29139698029 0.0413777937245 1.31163167236 0.707241981967 
0.0048733247444 0.122281507888 -0.715677060187 0.0115857822429 0.00227583069587 0.00809037141634 1.29353371143 0.0542251646431 1.3214696379 0.732172826074 
0.00502007121686 0.162837532842 -0.705522669479 0.0115857822429 0.0023476902509 0.0127779256704 1.29567044258 0.0706952626767 1.33130760343 0.757034224933 
0.00516681768931 0.209342700726 -0.695368278772 0.0115857822429 0.00241954980593 0.0200118056922 1.29780717373 0.0901399321751 1.34114556897 0.780367828331 
0.00531356416177 0.261924327828 -0.685213888064 0.0115857822429 0.00249140936096 0.031261935902 1.29994390488 0.114387898008 1.3509835345 0.801317144874 
0.00546031063423 0.31645042188 -0.675059497356 0.0115857822429 0.00256326891598 0.0457065475295 1.30208063602 0.143091933934 1.36082150004 0.821340524775 
0.00560705710668 0.376265929004 -0.664905106649 0.0115857822429 0.00263512847101 0.0651049201958 1.30421736717 0.176552969363 1.37065946557 0.839419437725 
0.00575380357914 0.436451810785 -0.654750715941 0.0115857822429 0.00270698802604 0.0903598421278 1.30635409832 0.212502459519 1.38049743111 0.855542309517 
0.00590055005159 0.493709417933 -0.644596325234 0.0115857822429 0.00277884758107 0.120938899756 1.30849082947 0.254864060927 1.39033539664 0.870912857788 
0.00604729652405 0.55002951423 -0.634441934526 0.0115857822429 0.00285070713609 0.157814326555 1.31062756062 0.302098403917 1.40017336218 0.884836630054 
0.0061940429965 0.603895878425 -0.624287543818 0.0115857822429 0.00292256669112 0.20018750217 1.31276429176 0.353580481256 1.41001132771 0.89763770414 
0.00634078946896 0.652843204204 -0.614133153111 0.0115857822429 0.00299442624615 0.248752879084 1.31490102291 0.406902857672 1.41984929325 0.908552182317 
0.00648753594141 0.699684024121 -0.603978762403 0.0115857822429 0.00306628580118 0.299228000324 1.31703775406 0.461764603757 1.42968725878 0.919073137421 
0.00663428241387 0.741756270327 -0.593824371696 0.0115857822429 0.00313814535621 0.353256403431 1.31917448521 0.516383291473 1.43952522432 0.928436671721 
0.00678102888633 0.77984698897 -0.583669980988 0.0115857822429 0.00321000491123 0.411104295189 1.32131121635 0.56976353893 1.44936318985 0.936955288834 
0.00692777535878 0.813863586384 -0.57351559028 0.0115857822429 0.00328186446626 0.46940358106 1.3234479475 0.623271102675 1.45920115539 0.94416602044 
0.00707452183124 0.842532899686 -0.563361199573 0.0115857822429 0.00335372402129 0.524878760171 1.32558467865 0.674371231149 1.46903912092 0.950983228973 
0.00722126830369 0.866618826607 -0.553206808865 0.0115857822429 0.00342558357632 0.580110880913 1.3277214098 0.721941226172 1.47887708646 0.956955520319 
0.00736801477615 0.888100556719 -0.543052418157 0.0115857822429 0.00349744313135 0.632715656431 1.32985814095 0.766363036609 1.48871505199 0.962025023438 
0.0075147612486 0.905982708133 -0.53289802745 0.0115857822429 0.00356930268637 0.681882892163 1.33199487209 0.8058195118 1.49855301753 0.966631558236 
0.00766150772106 0.921468998484 -0.522743636742 0.0115857822429 0.0036411622414 0.726385722057 1.33413160324 0.840762045857 1.50839098306 0.970717253672 
0.00780825419351 0.934362666235 -0.512589246035 0.0115857822429 0.00371302179643 0.767057489091 1.33626833439 0.870797115707 1.5182289486 0.974154793458 
0.00795500066597 0.945497054364 -0.502434855327 0.0115857822429 0.00378488135146 0.802949108207 1.33840506554 0.896630748041 1.52806691413 0.977418720124 
0.00810174713843 0.954837440248 -0.492280464619 0.0115857822429 0.00385674090649 0.834338360398 1.34054179668 0.918262942858 1.53790487967 0.980057639556 
0.00824849361088 0.962395398095 -0.482126073912 0.0115857822429 0.00392860046151 0.861815530272 1.34267852783 0.936168242688 1.5477428452 0.982303035915 
0.00839524008334 0.96872648989 -0.471971683204 0.0115857822429 0.00400046001654 0.885473211496 1.34481525898 0.949605898216 1.55758081074 0.984478987025 
0.00854198655579 0.973633954097 -0.461817292497 0.0115857822429 0.00407231957157 0.905866966053 1.34695199013 0.960231021192 1.56741877627 0.986284563479 
0.00868873302825 0.978668734592 -0.451662901789 0.0115857822429 0.0041441791266 0.923899582171 1.34908872128 0.969363071332 1.57725674181 0.987708191067 
0.0088354795007 0.98221044225 -0.441508511081 0.0115857822429 0.00421603868162 0.938020115974 1.35122545242 0.976064537784 1.58709470734 0.989235986528 
0.00898222597316 0.985150291091 -0.431354120374 0.0115857822429 0.00428789823665 0.950034143914 1.35336218357 0.980671072582 1.59693267288 0.990347110499 
0.00912897244561 0.987696616859 -0.421199729666 0.0115857822429 0.00435975779168 0.960369911689 1.35549891472 0.984259077073 1.60677063841 0.991354066598 
0.00927571891807 0.98987256797 -0.411045338959 0.0115857822429 0.00443161734671 0.968495005729 1.35763564587 0.987083183833 1.61660860395 0.992256854825 
0.00942246539053 0.991562402343 -0.400890948251 0.0115857822429 0.00450347690174 0.9747913749 1.35977237701 0.989606361185 1.62644656948 0.992951307307 
0.00956921186298 0.993009178347 -0.390736557543 0.0115857822429 0.00457533645676 0.979860878019 1.36190910816 0.991330918182 1.63628453502 0.993576314541 
0.00971595833544 0.994074005486 -0.380582166836 0.0115857822429 0.00464719601179 0.983830831375 1.36404583931 0.992592506858 1.64612250055 0.993981411822 
0.00986270480789 0.994884200049 -0.370427776128 0.0115857822429 0.00471905556682 0.98727994537 1.36618257046 0.993703630829 1.65596046609 0.994548548016 
0.0100094512803 0.995590226739 -0.36027338542 0.0115857822429 0.00479091512185 0.989884142178 1.36831930161 0.994421231727 1.66579843162 0.995057813169 
0.0101561977528 0.996284679221 -0.350118994713 0.0115857822429 0.00486277467688 0.991955925416 1.37045603275 0.994999942129 1.67563639716 0.995486058866 
0.0103029442253 0.996793944374 -0.339964604005 0.0115857822429 0.0049346342319 0.993830947117 1.3725927639 0.995567078323 1.68547436269 0.995833285107 
0.0104496906977 0.99729163532 -0.329810213298 0.0115857822429 0.00500649378693 0.995011516337 1.37472949505 0.996215233973 1.69531232823 0.996134214516 
0.0105964371702 0.997754603641 -0.31965582259 0.0115857822429 0.00507835334196 0.995902730356 1.3768662262 0.996805518582 1.70515029376 0.996458292341 
0.0107431836426 0.998159700922 -0.309501431882 0.0115857822429 0.00515021289699 0.996608757046 1.37900295734 0.997245338488 1.7149882593 0.996712924918 
0.0108899301151 0.998356462459 -0.299347041175 0.0115857822429 0.00522207245202 0.99717589324 1.38113968849 0.997673584185 1.72482622483 0.996909686455 
0.0110366765875 0.998576372412 -0.289192650467 0.0115857822429 0.00529393200704 0.997662009977 1.38327641964 0.998009236218 1.73466419037 0.997129596407 
0.01118342306 0.998715262908 -0.27903825976 0.0115857822429 0.00536579156207 0.99805553305 1.38541315079 0.998263868795 1.7445021559 0.997372654776 
0.0113301695324 0.998912024445 -0.268883869052 0.0115857822429 0.0054376511171 0.99853007558 1.38754988194 0.998657391868 1.75434012144 0.997557842105 
0.0114769160049 0.999108785981 -0.258729478344 0.0115857822429 0.00550951067213 0.998692114492 1.38968661308 0.998912024445 1.76417808697 0.997743029433 
0.0116236624774 0.999282399102 -0.248575087637 0.0115857822429 0.00558137022716 0.998842579197 1.39182334423 0.999224528062 1.77401605251 0.997905068346 
0.0117704089498 0.99940971539 -0.238420696929 0.0115857822429 0.00565322978218 0.999039340733 1.39396007538 0.999386566974 1.78385401804 0.998032384634 
0.0119171554223 0.999525457471 -0.228266306221 0.0115857822429 0.00572508933721 0.999224528062 1.39609680653 0.99946758643 1.79369198358 0.998252294587 
0.0120639018947 0.999594902719 -0.218111915514 0.0115857822429 0.00579694889224 0.999328695934 1.39823353767 0.999594902719 1.80352994911 0.998472204539 
0.0122106483672 0.999664347967 -0.207957524806 0.0115857822429 0.00586880844727 0.99946758643 1.40037026882 0.999699070591 1.81336791465 0.998611095036 
0.0123573948396 0.999699070591 -0.197803134099 0.0115857822429 0.00594066800229 0.999525457471 1.40250699997 0.999803238463 1.82320588018 0.99881943078 
0.0125041413121 0.999745367423 -0.187648743391 0.0115857822429 0.00601252755732 0.999641199551 1.40464373112 0.999837961088 1.83304384572 0.998935172861 
0.0126508877845 0.999768515839 -0.177494352683 0.0115857822429 0.00608438711235 0.999699070591 1.40678046227 0.999837961088 1.84288181125 0.999050914941 
0.012797634257 0.999814812671 -0.167339961976 0.0115857822429 0.00615624666738 0.999710644799 1.40891719341 0.999849535296 1.85271977679 0.999131934397 
0.0129443807295 0.999861109504 -0.157185571268 0.0115857822429 0.00622810622241 0.999756941631 1.41105392456 0.999861109504 1.86255774232 0.999317121726 
0.0130911272019 0.999861109504 -0.147031180561 0.0115857822429 0.00629996577743 0.999803238463 1.41319065571 0.99988425792 1.87239570786 0.999386566974 
0.0132378736744 0.999872683712 -0.136876789853 0.0115857822429 0.00637182533246 0.999837961088 1.41532738686 0.999918980544 1.88223367339 0.99946758643 
0.0133846201468 0.999872683712 -0.126722399145 0.0115857822429 0.00644368488749 0.999895832128 1.417464118 0.999930554752 1.89207163893 0.999571754303 
0.0135313666193 0.999872683712 -0.116568008438 0.0115857822429 0.00651554444252 0.999895832128 1.41960084915 0.99994212896 1.90190960446 0.999618051135 
0.0136781130917 0.999895832128 -0.10641361773 0.0115857822429 0.00658740399755 0.999907406336 1.4217375803 0.999953703168 1.91174757 0.999675922175 
0.0138248595642 0.999895832128 -0.0962592270225 0.0115857822429 0.00665926355257 0.999918980544 1.42387431145 0.999953703168 1.92158553553 0.999768515839 
0.0139716060366 0.999907406336 -0.0861048363149 0.0115857822429 0.0067311231076 0.999930554752 1.42601104259 0.999953703168 1.93142350107 0.999814812671 
0.0141183525091 0.999930554752 -0.0759504456073 0.0115857822429 0.00680298266263 0.999930554752 1.42814777374 0.999965277376 1.9412614666 0.999849535296 
0.0142650989816 0.999930554752 -0.0657960548997 0.0115857822429 0.00687484221766 0.99994212896 1.43028450489 0.999965277376 1.95109943214 0.999872683712 
0.014411845454 0.99994212896 -0.0556416641921 0.0115857822429 0.00694670177269 0.999965277376 1.43242123604 0.999965277376 1.96093739767 0.999872683712 
0.0145585919265 0.999953703168 -0.0454872734845 0.0115857822429 0.00701856132771 0.999965277376 1.43455796719 0.999965277376 1.97077536321 0.999907406336 
0.0147053383989 0.999953703168 -0.0353328827769 0.0115857822429 0.00709042088274 0.999976851584 1.43669469833 0.999965277376 1.98061332874 0.999930554752 
0.0148520848714 0.999953703168 -0.0251784920692 0.0115857822429 0.00716228043777 0.999976851584 1.43883142948 0.999965277376 1.99045129428 0.999953703168 
0.0149988313438 0.999953703168 -0.0150241013616 0.0115857822429 0.0072341399928 0.999976851584 1.44096816063 0.999965277376 2.00028925981 0.999976851584 
0.0151455778163 0.999965277376 -0.00486971065402 0.209250107061 0.00730599954783 0.999976851584 1.44310489178 0.999965277376 2.01012722535 0.999976851584 
0.0152923242887 0.999976851584 0.00528468005359 0.999976851584 0.00737785910285 0.999976851584 1.44524162292 0.999976851584 2.01996519088 0.999976851584 
0.0154390707612 1.0 0.0154390707612 1.0 0.00744971865788 1.0 1.44737835407 1.0 2.02980315642 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k7_rmtesenscrit_r1t7200k7_decayrate.txt <==
mlu_x mlu_y 
0.000764423515648 0.999965277376 
0.000911169988103 0.99994212896 
0.00105791646056 0.999837961088 
0.00120466293301 0.999780090047 
0.00135140940547 0.999687496383 
0.00149815587793 0.999629625343 
0.00164490235038 0.999548605887 
0.00179164882284 0.999479160638 
0.00193839529529 0.999386566974 
0.00208514176775 0.99935184435 
0.0022318882402 0.999259250686 
0.00237863471266 0.999155082813 
0.00252538118511 0.999062489149 
0.00267212765757 0.999004618109 
0.00281887413003 0.998912024445 
0.00296562060248 0.998807856572 
0.00311236707494 0.998599520828 
0.00325911354739 0.998356462459 
0.00340586001985 0.998078681466 
0.0035526064923 0.997511545273 
0.00369935296476 0.996319401845 
0.00384609943721 0.994293915439 
0.00399284590967 0.990613317284 
0.00413959238213 0.984062315536 
0.00428633885458 0.974177941874 
0.00443308532704 0.959154619845 
0.00457983179949 0.937904373893 
0.00472657827195 0.911214250165 
0.0048733247444 0.877718492112 
0.00502007121686 0.837162467158 
0.00516681768931 0.790657299274 
0.00531356416177 0.738075672172 
0.00546031063423 0.68354957812 
0.00560705710668 0.623734070996 
0.00575380357914 0.563548189215 
0.00590055005159 0.506290582067 
0.00604729652405 0.44997048577 
0.0061940429965 0.396104121575 
0.00634078946896 0.347156795796 
0.00648753594141 0.300315975879 
0.00663428241387 0.258243729673 
0.00678102888633 0.22015301103 
0.00692777535878 0.186136413616 
0.00707452183124 0.157467100314 
0.00722126830369 0.133381173393 
0.00736801477615 0.111899443281 
0.0075147612486 0.0940172918668 
0.00766150772106 0.0785310015162 
0.00780825419351 0.0656373337654 
0.00795500066597 0.0545029456359 
0.00810174713843 0.0451625597518 
0.00824849361088 0.0376046019051 
0.00839524008334 0.0312735101101 
0.00854198655579 0.0263660459033 
0.00868873302825 0.0213312654082 
0.0088354795007 0.0177895577495 
0.00898222597316 0.0148497089087 
0.00912897244561 0.012303383141 
0.00927571891807 0.0101274320305 
0.00942246539053 0.00843759765738 
0.00956921186298 0.00699082165303 
0.00971595833544 0.00592599451383 
0.00986270480789 0.00511579995139 
0.0100094512803 0.00440977326126 
0.0101561977528 0.00371532077918 
0.0103029442253 0.00320605562564 
0.0104496906977 0.00270836468015 
0.0105964371702 0.00224539635875 
0.0107431836426 0.00184029907754 
0.0108899301151 0.00164353754094 
0.0110366765875 0.00142362758828 
0.01118342306 0.00128473709186 
0.0113301695324 0.00108797555527 
0.0114769160049 0.000891214018681 
0.0116236624774 0.000717600898159 
0.0117704089498 0.000590284609776 
0.0119171554223 0.000474542529427 
0.0120639018947 0.000405097281219 
0.0122106483672 0.00033565203301 
0.0123573948396 0.000300929408905 
0.0125041413121 0.000254632576766 
0.0126508877845 0.000231484160696 
0.012797634257 0.000185187328557 
0.0129443807295 0.000138890496418 
0.0130911272019 0.000138890496418 
0.0132378736744 0.000127316288383 
0.0133846201468 0.000127316288383 
0.0135313666193 0.000127316288383 
0.0136781130917 0.000104167872313 
0.0138248595642 0.000104167872313 
0.0139716060366 9.25936642785e-05 
0.0141183525091 6.94452482088e-05 
0.0142650989816 6.94452482088e-05 
0.014411845454 5.78710401741e-05 
0.0145585919265 4.62968321393e-05 
0.0147053383989 4.62968321393e-05 
0.0148520848714 4.62968321393e-05 
0.0149988313438 4.62968321393e-05 
0.0151455778163 3.47226241044e-05 
0.0152923242887 2.31484160697e-05 
0.0154390707612 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k7_rmtesenscrit_r1t7200k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000764423515648 -1.0 0.00026376315509 1.2337052393 1.04600660292 
1 0.00415423000231 -1.0 0.00238017807715 1.28221054554 1.0964043907 
2 0.00435324339196 0.00411103339866 0.00249118846841 1.28776736736 1.10729975755 
3 0.00448082154617 0.00433448329568 0.00255653448403 1.29097695827 1.1149247692 
4 0.00457223504782 0.00446643074974 0.00260917912237 1.2932768631 1.12097038949 
5 0.00464689685032 0.00456371996552 0.0026542278938 1.29503639221 1.12616904445 
6 0.00471486290917 0.00464160135016 0.00269095180556 1.29644020081 1.1308119108 
7 0.00477354461327 0.00471154786646 0.00272216508165 1.29772694588 1.13529846879 
8 0.00483039626852 0.00477117858827 0.00275176018476 1.2988962698 1.13940085365 
9 0.00487879710272 0.00482886983082 0.00277768960223 1.29992373466 1.14331148574 
10 0.00492617953569 0.00487789697945 0.00280301179737 1.30085833549 1.14692693375 
11 0.0049688606523 0.0049260049127 0.00282726855949 1.30171711922 1.15030516201 
12 0.00501124793664 0.00496902270243 0.00284832366742 1.30253262997 1.15352440099 
13 0.00504931248724 0.00501181604341 0.00287053012289 1.30330439091 1.15673166128 
14 0.00508752930909 0.00504992948845 0.00288951420225 1.30398436069 1.15991031386 
15 0.00512267183512 0.00508873863146 0.00290882168338 1.3046696949 1.16295917346 
16 0.00515836616978 0.00512399850413 0.0029263603501 1.30532343864 1.1658413444 
17 0.00519106723368 0.00515982089564 0.00294382707216 1.30597515583 1.16872935177 
18 0.00522349635139 0.00519274920225 0.00296013010666 1.30657632828 1.17158582321 
19 0.00525412103161 0.00522608449683 0.00297733186744 1.30719538212 1.17441013034 
20 0.00528440577909 0.00525604281574 0.00299401814118 1.30778046131 1.17721481364 
21 0.00531547097489 0.00528703769669 0.00300960731693 1.30835755348 1.17994666636 
22 0.00534402392805 0.0053184600547 0.00302467402071 1.30888731956 1.18276288498 
23 0.00537248793989 0.00534705957398 0.00303949136287 1.30941815853 1.18544223204 
24 0.0053998795338 0.0053761661984 0.00305333524011 1.30989618778 1.18810003926 
25 0.00542791001499 0.00540350330994 0.0030682538636 1.31040294647 1.19063905582 
26 0.00545483967289 0.00543141877279 0.00308296806179 1.31086082935 1.19317978795 
27 0.00548254325986 0.0054584457539 0.00309772812761 1.31132514954 1.19578639016 
28 0.00550995580852 0.00548643432558 0.003111068625 1.31175942898 1.19839979236 
29 0.00553658651188 0.00551344826818 0.0031244517304 1.31223221302 1.20088614416 
30 0.00556359766051 0.00554087152705 0.0031389654614 1.31267555237 1.20353524864 
31 0.00558951124549 0.0055679907091 0.00315293227322 1.31308312893 1.20602669181 
32 0.005615292117 0.00559429870918 0.00316648720764 1.31348486423 1.20851095387 
33 0.00564112514257 0.00561963953078 0.0031796824187 1.31390626907 1.21105426609 
34 0.00566597050056 0.0056458376348 0.00319326645695 1.31433196545 1.21356812155 
35 0.00568991573527 0.00567062431946 0.00320578785613 1.31474931717 1.21611573549 
36 0.00571493944153 0.00569488108158 0.00321865803562 1.3151796627 1.2187000929 
37 0.0057390560396 0.00571983540431 0.00323061761446 1.31559045792 1.22132194672 
38 0.00576257612556 0.00574441393837 0.00324258068576 1.31596322536 1.22403799028 
39 0.00578777678311 0.0057685021311 0.00325528951362 1.31636317253 1.2266203813 
40 0.00581230176613 0.00579369300976 0.00326783536002 1.31675847054 1.22921097294 
41 0.00583726074547 0.00581797072664 0.00328056630678 1.31716068268 1.23179802658 
42 0.0058620236814 0.00584314996377 0.00329352729023 1.31756289482 1.23446714331 
43 0.00588539522141 0.00586842466146 0.0033056740649 1.31793649673 1.23699453689 
44 0.00590951740742 0.00589180598035 0.0033181947656 1.31833012581 1.23964110207 
45 0.00593460258096 0.00591579684988 0.00332993501797 1.31873329163 1.24231613911 
46 0.0059594954364 0.00594148784876 0.00334192602895 1.31911011219 1.24509650059 
47 0.00598513381556 0.00596684683114 0.0033544995822 1.31949980736 1.24773877324 
48 0.006011324469 0.00599328521639 0.00336747686379 1.31986804485 1.25046204599 
49 0.00603836355731 0.00601951312274 0.00338016240858 1.32026608467 1.25311809728 
50 0.00606300728396 0.0060461894609 0.00339322327636 1.32067795277 1.25587333478 
51 0.00608790852129 0.00607126718387 0.00340648647398 1.32105250835 1.2587675772 
52 0.00611393898726 0.00609690835699 0.00341945304535 1.32146199226 1.26169234151 
53 0.00614043185487 0.00612289644778 0.00343223428354 1.32186730385 1.26466375888 
54 0.00616740854457 0.00615056511015 0.00344455777667 1.32228179455 1.26739123496 
55 0.00619382597506 0.00617653829977 0.00345800584182 1.32266195297 1.27016413918 
56 0.00622081477195 0.00620402209461 0.00347109884024 1.32304878712 1.27332690778 
57 0.00624762801453 0.00623055594042 0.00348447915167 1.32345552921 1.27613890384 
58 0.00627495534718 0.00625787395984 0.00349721359089 1.32384200573 1.27903578162 
59 0.00630197254941 0.00628490746021 0.00351003813557 1.32422931671 1.28211127512 
60 0.00632980465889 0.00631348835304 0.00352382892743 1.32461913109 1.28516363227 
61 0.00635960837826 0.00634085899219 0.00353812566027 1.32501800537 1.28837702647 
62 0.00638808589429 0.00637182733044 0.00355196092278 1.32543976784 1.29162177543 
63 0.00641725677997 0.00639989273623 0.00356538686901 1.32586391449 1.29488382209 
64 0.00644772360101 0.00643052253872 0.00357917975634 1.326281147 1.29821492953 
65 0.00647862255573 0.00645964033902 0.00359339104034 1.32670743942 1.30159069123 
66 0.00650959648192 0.00649178447202 0.00360852573067 1.32712121487 1.30491272858 
67 0.00654039671645 0.00652430439368 0.00362261012197 1.32754214287 1.30830126261 
68 0.00657175807282 0.0065546813421 0.00363806379028 1.32796497822 1.31159225774 
69 0.00660320371389 0.00658637098968 0.00365397450514 1.32839806557 1.31504414207 
70 0.00663552014157 0.00661862362176 0.00366954901256 1.32883985519 1.31875850156 
71 0.00666852947325 0.00665149604902 0.00368533353321 1.3293019104 1.32242143841 
72 0.00670534139499 0.00668551540002 0.00370189524256 1.32975502491 1.32634384929 
73 0.00674038426951 0.00672188820317 0.00371912540868 1.33022518635 1.33044548693 
74 0.00677482364699 0.00675736181438 0.00373629829846 1.33069415569 1.33429343506 
75 0.00681118387729 0.00679295742884 0.0037539282348 1.33117588043 1.33834481891 
76 0.0068490607664 0.00682942569256 0.00377212883905 1.33167238712 1.34233468086 
77 0.00688873091713 0.0068697235547 0.00379050127231 1.33218951702 1.34662560751 
78 0.00692807743326 0.00690968381241 0.00380953238346 1.33269949436 1.3508121108 
79 0.00696907239035 0.00695026898757 0.00383101194166 1.33322604179 1.35523815093 
80 0.00701369764283 0.00699182460085 0.00385098042898 1.33381445885 1.36029990217 
81 0.0070574642159 0.00703676696867 0.00387224624865 1.33436127186 1.36503077348 
82 0.00710402755067 0.00708183646202 0.00389555864967 1.33492632389 1.37002087778 
83 0.00715383887291 0.00713058095425 0.00391855929047 1.33555467606 1.37545365929 
84 0.00720751238987 0.00718387169763 0.00394241698086 1.33621771812 1.38084818356 
85 0.00726347276941 0.00723971007392 0.00396732799709 1.33688433647 1.3870002782 
86 0.0073237917386 0.00729719130322 0.00399552192539 1.33757133961 1.39292187389 
87 0.00738857034594 0.00736377760768 0.00402380386367 1.33832509995 1.39950202554 
88 0.00745513103902 0.00742758018896 0.0040533146821 1.33915157795 1.40653473573 
89 0.00752867478877 0.00749942101538 0.00408633798361 1.3399401474 1.41388635831 
90 0.0076097114943 0.00757618062198 0.00412089889869 1.34084840298 1.42213019655 
91 0.00769583554938 0.00766461854801 0.00416036648676 1.34185512543 1.43108138774 
92 0.00779082067311 0.00775901740417 0.00419950298965 1.34286685467 1.44059462222 
93 0.00790152698755 0.0078675635159 0.00424399320036 1.3440182972 1.45098930726 
94 0.00802364666015 0.0079879835248 0.00429770769551 1.34538467407 1.46286050823 
95 0.00816657114774 0.00813112221658 0.00435958663002 1.34703476906 1.47754008489 
96 0.00834635738283 0.00831174198538 0.00442718807608 1.34900792122 1.49453033305 
97 0.0085797123611 0.00853566918522 0.00451675616205 1.35143657207 1.51671011766 
98 0.008883359842 0.00885564740747 0.00465153809637 1.35512526512 1.54720156428 
99 0.00943336542696 0.00940288603306 0.00486598582938 1.36230822086 1.60309272622 
100 0.0154390707612 0.0154390707612 0.00744971865788 1.44737835407 2.02980315642 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k9_rmtesenscrit_r1t7200k9_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000728179991711 2.31484160696e-05 -1.0 0.021273394368 0.000268143805442 0.0 1.31421883106 1.15742080348e-05 1.06698042427 4.62968321393e-05 
0.000865884068771 3.47226241044e-05 -0.989855014123 0.021273394368 0.000343603302317 0.0 1.31595653534 2.31484160696e-05 1.07523842652 0.000162038912487 
0.00100358814583 0.000138890496418 -0.979710028246 0.021273394368 0.000419062799192 1.15742080348e-05 1.31769423962 2.31484160696e-05 1.08349642877 0.000590284609776 
0.00114129222289 0.000185187328557 -0.969565042369 0.021273394368 0.000494522296067 6.94452482089e-05 1.31943194389 2.31484160696e-05 1.09175443103 0.00153936966863 
0.00127899629995 0.00028935520087 -0.959420056492 0.021273394368 0.000569981792942 0.000115742080348 1.32116964817 2.31484160696e-05 1.10001243328 0.00334494612206 
0.00141670037701 0.000347226241044 -0.949275070615 0.021273394368 0.000645441289817 0.000196761536592 1.32290735245 4.62968321393e-05 1.10827043553 0.00645840808343 
0.00155440445407 0.000416671489253 -0.939130084738 0.021273394368 0.000720900786691 0.000243058368731 1.32464505672 5.78710401741e-05 1.11652843778 0.0115742080348 
0.00169210853113 0.000474542529427 -0.928985098861 0.021273394368 0.000796360283566 0.00031250361694 1.326382761 6.94452482089e-05 1.12478644003 0.0181020613665 
0.00182981260819 0.000567136193706 -0.918840112984 0.021273394368 0.000871819780441 0.000405097281219 1.32812046528 0.000104167872313 1.13304444228 0.0280095834443 
0.00196751668525 0.00060185881781 -0.908695127107 0.021273394368 0.000947279277316 0.000497690945497 1.32985816956 0.000104167872313 1.14130244453 0.039896295096 
0.00210522076231 0.00064815564995 -0.89855014123 0.021273394368 0.00102273877419 0.000555561985671 1.33159587383 0.000115742080348 1.14956044678 0.0549427655413 
0.00224292483937 0.000694452482089 -0.888405155353 0.021273394368 0.00109819827107 0.00062500723388 1.33333357811 0.000138890496418 1.15781844904 0.0732415884443 
0.00238062891643 0.000798620354402 -0.878260169476 0.021273394368 0.00117365776794 0.000682878274054 1.33507128239 0.000185187328557 1.16607645129 0.0938552529543 
0.0025183329935 0.000879639810646 -0.868115183599 0.021273394368 0.00124911726482 0.000763897730298 1.33680898666 0.000196761536592 1.17433445354 0.116633294367 
0.00265603707056 0.000925936642785 -0.857970197722 0.021273394368 0.00132457676169 0.000798620354402 1.33854669094 0.00028935520087 1.18259245579 0.143693792752 
0.00279374114762 0.00105325293117 -0.847825211845 0.021273394368 0.00140003625856 0.000856491394576 1.34028439522 0.000405097281219 1.19085045804 0.172235789766 
0.00293144522468 0.00115742080348 -0.837680225968 0.021273394368 0.00147549575544 0.000891214018681 1.34202209949 0.000486116737462 1.19910846029 0.203011608931 
0.00306914930174 0.00126158867579 -0.827535240091 0.021273394368 0.00155095525231 0.00096065926689 1.34375980377 0.000567136193706 1.20736646254 0.235060590979 
0.0032068533788 0.00143520179632 -0.817390254214 0.021273394368 0.00162641474919 0.0010301045151 1.34549750805 0.000740749314228 1.2156244648 0.269574879339 
0.00334455745586 0.00166668595701 -0.807245268337 0.021273394368 0.00170187424606 0.00105325293117 1.34723521233 0.000787046146367 1.22388246705 0.30514242063 
0.00348226153292 0.00194446694985 -0.79710028246 0.021273394368 0.00177733374294 0.00114584659545 1.3489729166 0.00091436243475 1.2321404693 0.340003935231 
0.00361996560998 0.00228011898286 -0.786955296583 0.021273394368 0.00185279323981 0.00125001446776 1.35071062088 0.00109954976331 1.24039847155 0.376451116332 
0.00375766968704 0.00327550087385 -0.776810310706 0.021273394368 0.00192825273669 0.00145835021239 1.35244832516 0.00130788550793 1.2486564738 0.413048762138 
0.0038953737641 0.00500005787104 -0.76666532483 0.021273394368 0.00200371223356 0.00163196333291 1.35418602943 0.00172455699719 1.25691447605 0.450051505226 
0.00403307784116 0.00771999675922 -0.756520338953 0.021273394368 0.00207917173044 0.00184029907754 1.35592373371 0.00226854477482 1.2651724783 0.486556557368 
0.00417078191822 0.0120950473964 -0.746375353076 0.021273394368 0.00215463122731 0.00211808007037 1.35766143799 0.00296299725691 1.27343048056 0.5224713249 
0.00430848599528 0.0190511464253 -0.736230367199 0.021273394368 0.00223009072419 0.00263891943194 1.35939914227 0.00381948865149 1.28168848281 0.557541175245 
0.00444619007234 0.0298267341057 -0.726085381322 0.021273394368 0.00230555022106 0.00354170765865 1.36113684654 0.00503478049514 1.28994648506 0.592634174007 
0.0045838941494 0.0444912556858 -0.715940395445 0.021273394368 0.00238100971794 0.00487274158266 1.36287455082 0.00638896283522 1.29820448731 0.625747983194 
0.00472159822646 0.0639937962245 -0.705795409568 0.021273394368 0.00245646921481 0.00719915739766 1.3646122551 0.00825241032882 1.30646248956 0.6581673399 
0.00485930230352 0.0907186425769 -0.695650423691 0.021273394368 0.00253192871169 0.010625122976 1.36634995937 0.0105788261438 1.31472049181 0.688885288024 
0.00499700638058 0.123519948148 -0.685505437814 0.021273394368 0.00260738820856 0.0168404726907 1.36808766365 0.0140395143462 1.32297849406 0.717681917615 
0.00513471045764 0.161691686246 -0.675360451937 0.021273394368 0.00268284770544 0.0265049363997 1.36982536793 0.0184029907754 1.33123649631 0.744672970752 
0.0052724145347 0.205870438315 -0.66521546606 0.021273394368 0.00275830720231 0.0394911978148 1.3715630722 0.0245720436579 1.33949449857 0.769777427979 
0.00541011861176 0.255118693503 -0.655070480183 0.021273394368 0.00283376669919 0.056528432042 1.37330077648 0.0314355490226 1.34775250082 0.793643444947 
0.00554782268882 0.309158670818 -0.644925494306 0.021273394368 0.00290922619606 0.078461556268 1.37503848076 0.0409958448593 1.35601050307 0.814963136147 
0.00568552676588 0.365224134539 -0.634780508429 0.021273394368 0.00298468569294 0.106459565504 1.37677618504 0.0537853447378 1.36426850532 0.835808284818 
0.00582323084294 0.421926179701 -0.624635522552 0.021273394368 0.00306014518981 0.139272445283 1.37851388931 0.068473014734 1.37252650757 0.855322399565 
0.00596093492 0.479507864674 -0.614490536675 0.021273394368 0.00313560468669 0.178856236762 1.38025159359 0.0868065602611 1.38078450982 0.872278614336 
0.00609863899706 0.535978425676 -0.604345550798 0.021273394368 0.00321106418356 0.22221322006 1.38198929787 0.109515156425 1.38904251207 0.887244065325 
0.00623634307412 0.589636454126 -0.594200564921 0.021273394368 0.00328652368044 0.272757786548 1.38372700214 0.136413615898 1.39730051433 0.899998842579 
0.00637404715118 0.639972684869 -0.584055579044 0.021273394368 0.00336198317731 0.32386948923 1.38546470642 0.166726466742 1.40555851658 0.912498987257 
0.00651175122824 0.687253324691 -0.573910593167 0.021273394368 0.00343744267419 0.379726617206 1.3872024107 0.201333348766 1.41381651883 0.924073195292 
0.00664945530531 0.731304760472 -0.56376560729 0.021273394368 0.00351290217106 0.436498107617 1.38894011497 0.240361578259 1.42207452108 0.933031632311 
0.00678715938237 0.771756617553 -0.553620621413 0.021273394368 0.00358836166793 0.491984860936 1.39067781925 0.284100510423 1.43033252333 0.94163126888 
0.00692486345943 0.806247757497 -0.543475635536 0.021273394368 0.00366382116481 0.547448465839 1.39241552353 0.331427447077 1.43859052558 0.949339691432 
0.00706256753649 0.835727265362 -0.533330649659 0.021273394368 0.00373928066168 0.600250002894 1.39415322781 0.382087755645 1.44684852783 0.955601337978 
0.00720027161355 0.862776189539 -0.523185663782 0.021273394368 0.00381474015856 0.651188092455 1.39589093208 0.434518918043 1.45510653008 0.9615389067 
0.00733797569061 0.885947754025 -0.513040677905 0.021273394368 0.00389019965543 0.697357608306 1.39762863636 0.488107501244 1.46336453234 0.966550538779 
0.00747567976767 0.905635481892 -0.502895692028 0.021273394368 0.00396565915231 0.739788654961 1.39936634064 0.541800252318 1.47162253459 0.970867718376 
0.00761338384473 0.921769927893 -0.492750706151 0.021273394368 0.00404111864918 0.779210407528 1.40110404491 0.595608745472 1.47988053684 0.974687207028 
0.00775108792179 0.9363302816 -0.482605720274 0.021273394368 0.00411657814606 0.813840437968 1.40284174919 0.64573664047 1.48813853909 0.977812243197 
0.00788879199885 0.947082720865 -0.472460734397 0.021273394368 0.00419203764293 0.843111610088 1.40457945347 0.694313591592 1.49639654134 0.980809963078 
0.00802649607591 0.956480977789 -0.46231574852 0.021273394368 0.00426749713981 0.868783203509 1.40631715775 0.739071054063 1.50465454359 0.983228972558 
0.00816420015297 0.964467181333 -0.452170762643 0.021273394368 0.00434295663668 0.890751050359 1.40805486202 0.779765969514 1.51291254584 0.985381775252 
0.00830190423003 0.970589937384 -0.442025776766 0.021273394368 0.00441841613356 0.909397099503 1.4097925663 0.817092790426 1.5211705481 0.986932719129 
0.00843960830709 0.975983518328 -0.431880790889 0.021273394368 0.00449387563043 0.925855623329 1.41153027058 0.848713526777 1.52942855035 0.988391069341 
0.00857731238415 0.980509033669 -0.421735805012 0.021273394368 0.00456933512731 0.939547911434 1.41326797485 0.877591175824 1.5376865526 0.989814696929 
0.00871501646121 0.983946573456 -0.411590819135 0.021273394368 0.00464479462418 0.950184608618 1.41500567913 0.901098392343 1.54594455485 0.990798504612 
0.00885272053827 0.986886422297 -0.401445833258 0.021273394368 0.00472025412106 0.959096748805 1.41674338341 0.920925010706 1.5542025571 0.991770738087 
0.00899042461533 0.989467470688 -0.391300847381 0.021273394368 0.00479571361793 0.967082952349 1.41848108768 0.93686269517 1.56246055935 0.992615655274 
0.00912812869239 0.991330918182 -0.381155861504 0.021273394368 0.00487117311481 0.972823759534 1.42021879196 0.949594324008 1.5707185616 0.993437424044 
0.00926583276945 0.992615655274 -0.371010875627 0.021273394368 0.00494663261168 0.977742797949 1.42195649624 0.960207872776 1.57897656386 0.994282341231 
0.00940353684651 0.993726779245 -0.36086588975 0.021273394368 0.00502209210856 0.981851641801 1.42369420052 0.968657044642 1.58723456611 0.994768457968 
0.00954124092357 0.994652715888 -0.350720903873 0.021273394368 0.00509755160543 0.984965103763 1.42543190479 0.975289065846 1.59549256836 0.995266148914 
0.00967894500063 0.995567078323 -0.340575917996 0.021273394368 0.00517301110231 0.98751142953 1.42716960907 0.980659498374 1.60375057061 0.995775414067 
0.00981664907769 0.996284679221 -0.330430932119 0.021273394368 0.00524847059918 0.989803122721 1.42890731335 0.98457158069 1.61200857286 0.996192085557 
0.00995435315475 0.996747647542 -0.320285946243 0.021273394368 0.00532393009606 0.991689718631 1.43064501762 0.987661894235 1.62026657511 0.996469866549 
0.0100920572318 0.997280061112 -0.310140960366 0.021273394368 0.00539938959293 0.993298533548 1.4323827219 0.990428129955 1.62852457736 0.996863389623 
0.0102297613089 0.997766177849 -0.299995974489 0.021273394368 0.00547484908981 0.994340212271 1.43412042618 0.992604081066 1.63678257961 0.997199041656 
0.0103674653859 0.998067107258 -0.289850988612 0.021273394368 0.00555030858668 0.995266148914 1.43585813046 0.994097153902 1.64504058187 0.997418951608 
0.010505169463 0.998310165627 -0.279706002735 0.021273394368 0.00562576808356 0.996226808181 1.43759583473 0.995428187826 1.65329858412 0.997696732601 
0.0106428735401 0.99853007558 -0.269561016858 0.021273394368 0.00570122758043 0.996886538039 1.43933353901 0.996423569717 1.66155658637 0.997905068346 
0.0107805776171 0.998715262908 -0.259416030981 0.021273394368 0.0057766870773 0.997604138937 1.44107124329 0.997106447991 1.66981458862 0.998090255674 
0.0109182816942 0.998923598653 -0.249271045104 0.021273394368 0.00585214657418 0.998020810426 1.44280894756 0.997743029433 1.67807259087 0.998298591419 
0.0110559857712 0.999097211773 -0.239126059227 0.021273394368 0.00592760607105 0.998333314043 1.44454665184 0.998368036667 1.68633059312 0.998611095036 
0.0111936898483 0.999247676478 -0.22898107335 0.021273394368 0.00600306556793 0.998611095036 1.44628435612 0.998692114492 1.69458859537 0.998784708156 
0.0113313939254 0.999317121726 -0.218836087473 0.021273394368 0.0060785250648 0.998900450237 1.44802206039 0.999085637565 1.70284659763 0.998877301821 
0.0114690980024 0.999502309055 -0.208691101596 0.021273394368 0.00615398456168 0.999131934397 1.44975976467 0.999270824894 1.71110459988 0.999004618109 
0.0116068020795 0.999560180095 -0.198546115719 0.021273394368 0.00622944405855 0.999259250686 1.45149746895 0.99946758643 1.71936260213 0.999131934397 
0.0117445061565 0.999641199551 -0.188401129842 0.021273394368 0.00630490355543 0.99940971539 1.45323517323 0.999571754303 1.72762060438 0.999259250686 
0.0118822102336 0.999699070591 -0.178256143965 0.021273394368 0.0063803630523 0.99946758643 1.4549728775 0.999675922175 1.73587860663 0.999363418558 
0.0120199143107 0.999756941631 -0.168111158088 0.021273394368 0.00645582254918 0.999606476927 1.45671058178 0.999733793215 1.74413660888 0.999432863806 
0.0121576183877 0.999791664255 -0.157966172211 0.021273394368 0.00653128204605 0.999664347967 1.45844828606 0.999803238463 1.75239461113 0.999548605887 
0.0122953224648 0.999826386879 -0.147821186334 0.021273394368 0.00660674154293 0.999745367423 1.46018599033 0.999861109504 1.76065261339 0.999675922175 
0.0124330265418 0.999849535296 -0.137676200457 0.021273394368 0.0066822010398 0.999849535296 1.46192369461 0.999895832128 1.76891061564 0.999722219007 
0.0125707306189 0.999872683712 -0.12753121458 0.021273394368 0.00675766053668 0.999861109504 1.46366139889 0.999918980544 1.77716861789 0.999814812671 
0.012708434696 0.999907406336 -0.117386228703 0.021273394368 0.00683312003355 0.999895832128 1.46539910316 0.999918980544 1.78542662014 0.999837961088 
0.012846138773 0.999907406336 -0.107241242826 0.021273394368 0.00690857953043 0.999907406336 1.46713680744 0.999953703168 1.79368462239 0.999895832128 
0.0129838428501 0.999918980544 -0.097096256949 0.021273394368 0.0069840390273 0.999930554752 1.46887451172 0.999953703168 1.80194262464 0.999907406336 
0.0131215469271 0.999930554752 -0.086951271072 0.021273394368 0.00705949852418 0.999953703168 1.470612216 0.999953703168 1.81020062689 0.99994212896 
0.0132592510042 0.999930554752 -0.0768062851951 0.021273394368 0.00713495802105 0.999976851584 1.47234992027 0.999953703168 1.81845862914 0.999965277376 
0.0133969550813 0.999930554752 -0.0666612993181 0.021273394368 0.00721041751793 0.999976851584 1.47408762455 0.999965277376 1.8267166314 0.999965277376 
0.0135346591583 0.99994212896 -0.0565163134411 0.021273394368 0.0072858770148 0.999976851584 1.47582532883 0.999976851584 1.83497463365 0.999965277376 
0.0136723632354 0.99994212896 -0.0463713275641 0.021273394368 0.00736133651168 0.999976851584 1.4775630331 0.999976851584 1.8432326359 0.999976851584 
0.0138100673124 0.999953703168 -0.0362263416871 0.021273394368 0.00743679600855 0.999976851584 1.47930073738 0.999976851584 1.85149063815 0.999976851584 
0.0139477713895 0.999965277376 -0.0260813558102 0.021273394368 0.00751225550543 0.999976851584 1.48103844166 0.999976851584 1.8597486404 0.999976851584 
0.0140854754666 0.999965277376 -0.0159363699332 0.021273394368 0.0075877150023 0.999976851584 1.48277614594 0.999976851584 1.86800664265 0.999976851584 
0.0142231795436 0.999965277376 -0.00579138405621 0.0346416046482 0.00766317449918 0.999976851584 1.48451385021 0.999976851584 1.8762646449 0.999976851584 
0.0143608836207 0.999976851584 0.00435360182077 0.999976851584 0.00773863399605 0.999976851584 1.48625155449 0.999976851584 1.88452264716 0.999976851584 
0.0144985876977 1.0 0.0144985876977 1.0 0.00781409349293 1.0 1.48798925877 1.0 1.89278064941 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k9_rmtesenscrit_r1t7200k9_decayrate.txt <==
mlu_x mlu_y 
0.000728179991711 0.999976851584 
0.000865884068771 0.999965277376 
0.00100358814583 0.999861109504 
0.00114129222289 0.999814812671 
0.00127899629995 0.999710644799 
0.00141670037701 0.999652773759 
0.00155440445407 0.999583328511 
0.00169210853113 0.999525457471 
0.00182981260819 0.999432863806 
0.00196751668525 0.999398141182 
0.00210522076231 0.99935184435 
0.00224292483937 0.999305547518 
0.00238062891643 0.999201379646 
0.0025183329935 0.999120360189 
0.00265603707056 0.999074063357 
0.00279374114762 0.998946747069 
0.00293144522468 0.998842579197 
0.00306914930174 0.998738411324 
0.0032068533788 0.998564798204 
0.00334455745586 0.998333314043 
0.00348226153292 0.99805553305 
0.00361996560998 0.997719881017 
0.00375766968704 0.996724499126 
0.0038953737641 0.994999942129 
0.00403307784116 0.992280003241 
0.00417078191822 0.987904952604 
0.00430848599528 0.980948853575 
0.00444619007234 0.970173265894 
0.0045838941494 0.955508744314 
0.00472159822646 0.936006203776 
0.00485930230352 0.909281357423 
0.00499700638058 0.876480051852 
0.00513471045764 0.838308313754 
0.0052724145347 0.794129561685 
0.00541011861176 0.744881306497 
0.00554782268882 0.690841329182 
0.00568552676588 0.634775865461 
0.00582323084294 0.578073820299 
0.00596093492 0.520492135326 
0.00609863899706 0.464021574324 
0.00623634307412 0.410363545874 
0.00637404715118 0.360027315131 
0.00651175122824 0.312746675309 
0.00664945530531 0.268695239528 
0.00678715938237 0.228243382447 
0.00692486345943 0.193752242503 
0.00706256753649 0.164272734638 
0.00720027161355 0.137223810461 
0.00733797569061 0.114052245975 
0.00747567976767 0.0943645181078 
0.00761338384473 0.0782300721073 
0.00775108792179 0.0636697183995 
0.00788879199885 0.0529172791352 
0.00802649607591 0.0435190222109 
0.00816420015297 0.0355328186669 
0.00830190423003 0.0294100626165 
0.00843960830709 0.0240164816722 
0.00857731238415 0.0194909663306 
0.00871501646121 0.0160534265443 
0.00885272053827 0.0131135777034 
0.00899042461533 0.0105325293117 
0.00912812869239 0.00866908181808 
0.00926583276945 0.00738434472621 
0.00940353684651 0.00627322075487 
0.00954124092357 0.00534728411208 
0.00967894500063 0.00443292167733 
0.00981664907769 0.00371532077918 
0.00995435315475 0.00325235245778 
0.0100920572318 0.00271993888818 
0.0102297613089 0.00223382215072 
0.0103674653859 0.00193289274181 
0.010505169463 0.00168983437308 
0.0106428735401 0.00146992442042 
0.0107805776171 0.00128473709186 
0.0109182816942 0.00107640134724 
0.0110559857712 0.000902788226716 
0.0111936898483 0.000752323522263 
0.0113313939254 0.000682878274054 
0.0114690980024 0.000497690945497 
0.0116068020795 0.000439819905323 
0.0117445061565 0.000358800449079 
0.0118822102336 0.000300929408905 
0.0120199143107 0.000243058368731 
0.0121576183877 0.000208335744627 
0.0122953224648 0.000173613120522 
0.0124330265418 0.000150464704453 
0.0125707306189 0.000127316288383 
0.012708434696 9.25936642785e-05 
0.012846138773 9.25936642785e-05 
0.0129838428501 8.10194562437e-05 
0.0131215469271 6.94452482088e-05 
0.0132592510042 6.94452482088e-05 
0.0133969550813 6.94452482088e-05 
0.0135346591583 5.78710401741e-05 
0.0136723632354 5.78710401741e-05 
0.0138100673124 4.62968321393e-05 
0.0139477713895 3.47226241044e-05 
0.0140854754666 3.47226241044e-05 
0.0142231795436 3.47226241044e-05 
0.0143608836207 2.31484160697e-05 
0.0144985876977 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_rmtoesensecrit_r1t7200k9_rmtesenscrit_r1t7200k9_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000728179991711 -1.0 0.000268143805442 1.31421883106 1.06698042427 
1 0.00425638817251 -1.0 0.00259371614084 1.36771125793 1.12225317377 
2 0.00446067703888 -1.0 0.0027105002664 1.3719981432 1.1349090245 
3 0.0045862570405 0.00422869436443 0.00278122373857 1.37470753193 1.14290891599 
4 0.00468112854287 0.00445575779304 0.002836443251 1.37659926414 1.14966560612 
5 0.00476407352835 0.00458844797686 0.00288185873069 1.37804539204 1.15518733287 
6 0.00483429804444 0.00468631507829 0.00292341504246 1.37929232121 1.16021834478 
7 0.0048917606473 0.00477103330195 0.00295681809075 1.3804035902 1.16476176265 
8 0.0049454793334 0.00484257703647 0.00299029261805 1.38136513233 1.16881016821 
9 0.00499363290146 0.00490131182596 0.00301846582443 1.38223679066 1.17287710437 
10 0.00503789633512 0.00495670782402 0.00304481876083 1.38300712109 1.17661540611 
11 0.00508166989312 0.00500398455188 0.00306876469404 1.38376719952 1.18029124169 
12 0.00512228626758 0.00505059584975 0.00309367501177 1.38444406986 1.18358868725 
13 0.00515979947522 0.00509428232908 0.00311659183353 1.385069561 1.18667063075 
14 0.00519595295191 0.00513380765915 0.00313701364212 1.38569481373 1.189717927 
15 0.00523067777976 0.00517309969291 0.00315730203874 1.38627119064 1.19270426424 
16 0.00526704639196 0.00520968344063 0.0031766993925 1.38685078621 1.19574786442 
17 0.00529806688428 0.00524569535628 0.00319527322426 1.3873742342 1.19849049132 
18 0.00533055886626 0.00528072798625 0.00321333552711 1.38788516521 1.20131054123 
19 0.00536122173071 0.00531212892383 0.00323196453974 1.3883764267 1.20387785218 
20 0.00539194652811 0.00534504465759 0.003250106005 1.38887364864 1.20649753813 
21 0.00542138842866 0.00537679437548 0.00326671940275 1.38936955929 1.20915064678 
22 0.00545014627278 0.00540851987898 0.0032832545694 1.38982350826 1.21187493618 
23 0.00547849340364 0.00543667236343 0.00329927098937 1.39023811817 1.21436603077 
24 0.00550609733909 0.00546628795564 0.00331412744708 1.39065594673 1.21679562556 
25 0.00553354201838 0.0054948409088 0.0033292719163 1.39105505943 1.21916273357 
26 0.00556029425934 0.00552317220718 0.00334370229393 1.39147098064 1.22152241345 
27 0.00558663252741 0.00555125810206 0.0033579445444 1.39186902046 1.22399744526 
28 0.00561218615621 0.00557858077809 0.00337299145758 1.39226193428 1.22639836178 
29 0.0056369076483 0.00560455443338 0.00338789704256 1.39264161587 1.22871012128 
30 0.00566100329161 0.0056297108531 0.00340229761787 1.3930218935 1.23097118306 
31 0.00568760419264 0.00565512664616 0.00341682182625 1.39337666035 1.2333923815 
32 0.00571243837476 0.00568112079054 0.00343111506663 1.39375693798 1.23568368252 
33 0.00573716079816 0.00570777524263 0.00344554637559 1.39410681725 1.23798627987 
34 0.00576258823276 0.00573241524398 0.00345977442339 1.39443273544 1.24039362164 
35 0.00578604219481 0.00575761450455 0.00347315357067 1.39479811192 1.24275180601 
36 0.00581008847803 0.00578233553097 0.00348747009411 1.39513094425 1.24493086595 
37 0.00583414966241 0.00580645631999 0.00350012700073 1.39546961784 1.24714771085 
38 0.00585863692686 0.00583128770813 0.00351315573789 1.39582402706 1.24949279387 
39 0.00588278379291 0.0058563281782 0.0035262433812 1.39615423679 1.2516355816 
40 0.00590608408675 0.00588079821318 0.00353951007128 1.39648754597 1.2539311119 
41 0.00593148637563 0.0059042647481 0.00355316186324 1.39682633877 1.25625365614 
42 0.0059558856301 0.00593007262796 0.00356624787673 1.39715178013 1.25839784744 
43 0.00597966648638 0.00595492729917 0.00357950432226 1.39747924805 1.26071758977 
44 0.00600436702371 0.00597921293229 0.00359319336712 1.39780504704 1.26303429103 
45 0.00602824613452 0.00600421382114 0.00360665423796 1.39814002514 1.26515970398 
46 0.00605260487646 0.00602832715958 0.00362042221241 1.39845616817 1.26745169176 
47 0.00607578270137 0.00605312362313 0.00363435829058 1.39877302647 1.26968286451 
48 0.00609966879711 0.00607644300908 0.00364764709957 1.39908845425 1.27190658187 
49 0.00612333975732 0.00610054237768 0.00366118969396 1.39942259789 1.27417431152 
50 0.00614808825776 0.00612523173913 0.00367430318147 1.39973695278 1.27643379966 
51 0.00617233337834 0.00615044217557 0.00368725415319 1.40007824898 1.27878736056 
52 0.00619633914903 0.0061746314168 0.00370058952831 1.40039951801 1.2810749527 
53 0.00622146669775 0.00619948888198 0.00371465203352 1.40072031021 1.28342206843 
54 0.00624543288723 0.00622522784397 0.00372855667956 1.40103943348 1.28574124158 
55 0.00627061445266 0.00624982919544 0.00374316400848 1.40134425163 1.28816831435 
56 0.00629490148276 0.0062747313641 0.00375629984774 1.40167469978 1.29049960611 
57 0.00632186932489 0.00629962095991 0.00377018144354 1.40198380947 1.29291808367 
58 0.00634784437716 0.00632666936144 0.00378524465486 1.40232272148 1.29532051603 
59 0.00637492630631 0.00635323720053 0.0037994037848 1.40266270638 1.29762321268 
60 0.00640299264342 0.00638083089143 0.00381429539993 1.40298361778 1.29998939913 
61 0.00642956187949 0.00640909746289 0.00382862309925 1.40332694054 1.30229268167 
62 0.00645660189912 0.00643663946539 0.00384358549491 1.40366680622 1.30493395682 
63 0.00648386962712 0.00646496657282 0.00385895441286 1.40400571823 1.30759803948 
64 0.00651175575331 0.00649243360385 0.00387345836498 1.40436584949 1.31015569996 
65 0.00653894292191 0.00651999283582 0.00388841889799 1.40472419262 1.31272354258 
66 0.00656701531261 0.00654699094594 0.00390397454612 1.40507693291 1.31524718081 
67 0.00659751519561 0.00657596439123 0.0039209285751 1.40544207096 1.31791809564 
68 0.00662661204115 0.00660622352734 0.00393746746704 1.40579361916 1.32049848992 
69 0.00665776059031 0.00663737999275 0.00395363336429 1.40615637302 1.3233477983 
70 0.00668839551508 0.00666856113821 0.00397000275552 1.40654201508 1.32630907547 
71 0.00671930285171 0.00669980002567 0.00398740358651 1.40692455769 1.32914513926 
72 0.00674999412149 0.00673106173053 0.00400518579409 1.40730924606 1.33187538753 
73 0.00678265374154 0.00676327152178 0.00402264622971 1.40769321918 1.33485873398 
74 0.00681392336264 0.00679586036131 0.00404151668772 1.40809090137 1.33801795385 
75 0.00684827240184 0.00682816514745 0.00406070798635 1.40850515366 1.34125201727 
76 0.0068814009428 0.00686256587505 0.00408027507365 1.40893907547 1.34451151643 
77 0.00691825104877 0.00689770234749 0.00409957114607 1.40937252045 1.34784954961 
78 0.00695487856865 0.00693508749828 0.00411793915555 1.40980012417 1.35129825612 
79 0.00699389725924 0.00697393156588 0.00413835654035 1.41024024487 1.35480908868 
80 0.00703342678025 0.00701160123572 0.00416087638587 1.41069788933 1.35830857277 
81 0.00707840872929 0.00705745490268 0.00418312847614 1.41118092537 1.36225440806 
82 0.00712515087798 0.0071037444286 0.00420728884637 1.41168076992 1.36609586088 
83 0.00717192096636 0.00715049402788 0.00423225993291 1.41221923828 1.37007337068 
84 0.00721949199215 0.00720012560487 0.00425867829472 1.41278226376 1.37424679241 
85 0.00726895593107 0.00724813062698 0.00428762938827 1.41333444118 1.37855463141 
86 0.00732233515009 0.00730141391978 0.00431683287024 1.4139081955 1.38306485386 
87 0.00737860240042 0.00735811516643 0.0043469555676 1.41455228329 1.38785787982 
88 0.00743809342384 0.00741805555299 0.00438128737733 1.41517848969 1.39304298513 
89 0.0075033614412 0.00748174451292 0.00441596703604 1.41588897705 1.39906457278 
90 0.00757429422811 0.00755332689732 0.00445427745581 1.41665942669 1.40555620756 
91 0.00765020074323 0.00762601708993 0.00449608871713 1.41747088432 1.41197596945 
92 0.0077366149053 0.0077117155306 0.00454087182879 1.41838700771 1.4189673596 
93 0.00782736204565 0.00780155789107 0.00459057698026 1.4194467783 1.42757725202 
94 0.00793036166579 0.00790587067604 0.00464802794158 1.42059750557 1.43683874416 
95 0.00806524790823 0.00803695712239 0.00471828272566 1.42201347351 1.44754091055 
96 0.00822121091187 0.0081907780841 0.00480417395011 1.42365450859 1.46111055315 
97 0.00842500943691 0.00838441774249 0.00490638241172 1.42574722767 1.47831284204 
98 0.00869630277157 0.00865564774722 0.00506413495168 1.42864735126 1.50216459294 
99 0.00916365813464 0.00910828914493 0.00532812299207 1.43374056816 1.54751366509 
100 0.0144985876977 0.0144985876977 0.00781409349293 1.48798925877 1.89278064941 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k1_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000820381334051 2.31484160696e-05 0.000820381334051 2.31484160696e-05 0.00033302596421 0.0 1.51134609222 0.0 1.1775002992 3.47226241044e-05 
0.00101009653183 5.78710401741e-05 0.00101009653183 5.78710401741e-05 0.000411038777966 1.15742080348e-05 1.51256320715 1.15742080348e-05 1.18843044045 3.47226241044e-05 
0.0011998117296 0.000138890496418 0.0011998117296 0.000138890496418 0.000489051591721 2.31484160696e-05 1.51378032207 1.15742080348e-05 1.1993605817 0.000104167872313 
0.00138952692738 0.000254632576766 0.00138952692738 0.000254632576766 0.000567064405477 8.10194562437e-05 1.514997437 1.15742080348e-05 1.21029072296 0.000300929408905 
0.00157924212515 0.00028935520087 0.00157924212515 0.00028935520087 0.000645077219233 0.000173613120522 1.51621455193 5.78710401741e-05 1.22122086421 0.000590284609776 
0.00176895732293 0.000393523073184 0.00176895732293 0.000393523073184 0.000723090032989 0.000231484160696 1.51743166685 0.000127316288383 1.23215100546 0.000879639810646 
0.0019586725207 0.000474542529427 0.0019586725207 0.000474542529427 0.000801102846744 0.000300929408905 1.51864878178 0.000185187328557 1.24308114671 0.00138890496418 
0.00214838771848 0.000567136193706 0.00214838771848 0.000567136193706 0.0008791156605 0.000393523073184 1.5198658967 0.000266206784801 1.25401128796 0.00208335744627 
0.00233810291626 0.00064815564995 0.00233810291626 0.00064815564995 0.000957128474256 0.000486116737462 1.52108301163 0.000324077824975 1.26494142921 0.00290512621674 
0.00252781811403 0.000671304066019 0.00252781811403 0.000671304066019 0.00103514128801 0.000567136193706 1.52230012655 0.000497690945497 1.27587157046 0.00460653479786 
0.00271753331181 0.000763897730298 0.00271753331181 0.000763897730298 0.00111315410177 0.00060185881781 1.52351724148 0.000706026690124 1.28680171171 0.00686350536465 
0.00290724850958 0.000891214018681 0.00290724850958 0.000891214018681 0.00119116691552 0.000659729857984 1.5247343564 0.000949085058855 1.29773185296 0.010312619359 
0.00309696370736 0.000972233474924 0.00309696370736 0.000972233474924 0.00126917972928 0.000706026690124 1.52595147133 0.001331033924 1.30866199421 0.0152085093577 
0.00328667890513 0.00109954976331 0.00328667890513 0.00109954976331 0.00134719254303 0.000798620354402 1.52716858625 0.00178242803736 1.31959213546 0.0226507251241 
0.00347639410291 0.00121529184366 0.00347639410291 0.00121529184366 0.00142520535679 0.000844917186542 1.52838570118 0.002326415815 1.33052227671 0.0327318603225 
0.00366610930068 0.00138890496418 0.00366610930068 0.00138890496418 0.00150321817055 0.000879639810646 1.5296028161 0.00347226241044 1.34145241796 0.0456833991134 
0.00385582449846 0.00160881491684 0.00385582449846 0.00160881491684 0.0015812309843 0.000949085058855 1.53081993103 0.00482644475052 1.35238255921 0.0619683098184 
0.00404553969624 0.00192131853378 0.00404553969624 0.00192131853378 0.00165924379806 0.00100695609903 1.53203704596 0.00634266600308 1.36331270046 0.0810078820357 
0.00423525489401 0.00248845472749 0.00423525489401 0.00248845472749 0.00173725661181 0.00111112397134 1.53325416088 0.00863435919397 1.37424284172 0.103056748342 
0.00442497009179 0.00366902394704 0.00442497009179 0.00366902394704 0.00181526942557 0.00115742080348 1.53447127581 0.0112617044179 1.38517298297 0.127964444033 
0.00461468528956 0.00570608456116 0.00461468528956 0.00570608456116 0.00189328223933 0.00128473709186 1.53568839073 0.0145950763319 1.39610312422 0.155499484948 
0.00480440048734 0.00981492841352 0.00480440048734 0.00981492841352 0.00197129505308 0.00142362758828 1.53690550566 0.0190627206333 1.40703326547 0.185048438061 
0.00499411568511 0.0163543559532 0.00499411568511 0.0163543559532 0.00204930786684 0.00149307283649 1.53812262058 0.0246646373222 1.41796340672 0.215152953159 
0.00518383088289 0.0274540214586 0.00518383088289 0.0274540214586 0.00212732068059 0.00165511174898 1.53933973551 0.0320721304645 1.42889354797 0.247444993576 
0.00537354608066 0.0431486475538 0.00537354608066 0.0431486475538 0.00220533349435 0.00199076378199 1.54055685043 0.0408106575308 1.43982368922 0.280269447563 
0.00556326127844 0.0646419518744 0.00556326127844 0.0646419518744 0.0022833463081 0.00239586106321 1.54177396536 0.0515746710031 1.45075383047 0.313626315119 
0.00575297647621 0.0949316543016 0.00575297647621 0.0949316543016 0.00236135912186 0.00300929408905 1.54299108028 0.0642600030093 1.46168397172 0.346751698515 
0.00594269167399 0.132212178382 0.00594269167399 0.132212178382 0.00243937193562 0.00447921850947 1.54420819521 0.079132860334 1.47261411297 0.380039120823 
0.00613240687177 0.176171020498 0.00613240687177 0.176171020498 0.00251738474937 0.00631951758701 1.54542531013 0.0973506637808 1.48354425422 0.413025613722 
0.00632212206954 0.227236426348 0.00632212206954 0.227236426348 0.00259539756313 0.0102315999028 1.54664242506 0.11820738666 1.49447439547 0.445583860924 
0.00651183726732 0.283961619926 0.00651183726732 0.283961619926 0.00267341037688 0.0164469496175 1.54785953999 0.141853493675 1.50540453672 0.477459229852 
0.00670155246509 0.344494727948 0.00670155246509 0.344494727948 0.00275142319064 0.0259493744141 1.54907665491 0.167756571257 1.51633467797 0.510295258047 
0.00689126766287 0.410699197907 0.00689126766287 0.410699197907 0.00282943600439 0.0396416625192 1.55029376984 0.197953680019 1.52726481923 0.542622021088 
0.00708098286064 0.472910566095 0.00708098286064 0.472910566095 0.00290744881815 0.0584497505758 1.55151088476 0.231067489207 1.53819496048 0.573640898622 
0.00727069805842 0.535226102154 0.00727069805842 0.535226102154 0.00298546163191 0.0825009548722 1.55272799969 0.26727161194 1.54912510173 0.603317168023 
0.00746041325619 0.594729105661 0.00746041325619 0.594729105661 0.00306347444566 0.111992036945 1.55394511461 0.305755853656 1.56005524298 0.631963332909 
0.00765012845397 0.649903355363 0.00765012845397 0.649903355363 0.00314148725942 0.148751721663 1.55516222954 0.346184562321 1.57098538423 0.659810877441 
0.00783984365175 0.701385432702 0.00783984365175 0.701385432702 0.00321950007317 0.192536950659 1.55637934446 0.387492910798 1.58191552548 0.687739441429 
0.00802955884952 0.74927950555 0.00802955884952 0.74927950555 0.00329751288693 0.240928714453 1.55759645939 0.431729533907 1.59284566673 0.71352677693 
0.0082192740473 0.79180314587 0.0082192740473 0.79180314587 0.00337552570069 0.294297387701 1.55881357431 0.476128195928 1.60377580798 0.738156691628 
0.00840898924507 0.82902579891 0.00840898924507 0.82902579891 0.00345353851444 0.35172860797 1.56003068924 0.521070845727 1.61470594923 0.761559740275 
0.00859870444285 0.860600238429 0.00859870444285 0.860600238429 0.0035315513282 0.411092720981 1.56124780416 0.56457829373 1.62563609048 0.784522969016 
0.00878841964062 0.886769522795 0.00878841964062 0.886769522795 0.00360956414195 0.469797104133 1.56246491909 0.608004722277 1.63656623173 0.805483859767 
0.0089781348384 0.909177189551 0.0089781348384 0.909177189551 0.00368757695571 0.528107964213 1.56368203402 0.650563085221 1.64749637298 0.825646130164 
0.00916785003617 0.927591754534 0.00916785003617 0.927591754534 0.00376558976946 0.584127131101 1.56489914894 0.690042708828 1.65842651423 0.843111610088 
0.00935756523395 0.94210581141 0.00935756523395 0.94210581141 0.00384360258322 0.638606928321 1.56611626387 0.727323232908 1.66935665548 0.860171992731 
0.00954728043173 0.954791143416 0.00954728043173 0.954791143416 0.00392161539698 0.688619081239 1.56733337879 0.76211530226 1.68028679673 0.875947638283 
0.0097369956295 0.964166251924 0.0097369956295 0.964166251924 0.00399962821073 0.733584879455 1.56855049372 0.79462725263 1.69121693799 0.890091320501 
0.00992671082728 0.971897822891 0.00992671082728 0.971897822891 0.00407764102449 0.773573768215 1.56976760864 0.82378268267 1.70214707924 0.90299656246 
0.0101164260251 0.977673352701 0.0101164260251 0.977673352701 0.00415565383824 0.808956122177 1.57098472357 0.849442701883 1.71307722049 0.915230500353 
0.0103061412228 0.982673410572 0.0103061412228 0.982673410572 0.004233666652 0.839431011933 1.57220183849 0.872741582657 1.72400736174 0.925519971296 
0.0104958564206 0.986110950358 0.0104958564206 0.986110950358 0.00431167946575 0.867023923888 1.57341895342 0.893378395583 1.73493750299 0.935404344958 
0.0106855716184 0.988946631327 0.0106855716184 0.988946631327 0.00438969227951 0.889859836341 1.57463606834 0.911434160118 1.74586764424 0.944628988761 
0.0108752868162 0.991064711397 0.0108752868162 0.991064711397 0.00446770509327 0.908980428014 1.57585318327 0.926955173092 1.75679778549 0.952267966064 
0.0110650020139 0.992742971562 0.0110650020139 0.992742971562 0.00454571790702 0.924871815646 1.57707029819 0.94075162907 1.76772792674 0.958923135684 
0.0112547172117 0.993923540782 0.0112547172117 0.993923540782 0.00462373072078 0.938668271624 1.57828741312 0.951596661998 1.77865806799 0.964930149655 
0.0114444324095 0.995057813169 0.0114444324095 0.995057813169 0.00470174353453 0.949397562472 1.57950452805 0.960809731594 1.78958820924 0.970265859559 
0.0116341476073 0.995914304564 0.0116341476073 0.995914304564 0.00477975634829 0.959085174597 1.58072164297 0.968286669985 1.80051835049 0.975022859061 
0.011823862805 0.996631905462 0.011823862805 0.996631905462 0.00485776916204 0.967152397597 1.5819387579 0.97484924594 1.81144849174 0.979166425537 
0.0120135780028 0.997129596407 0.0120135780028 0.997129596407 0.0049357819758 0.973471915184 1.58315587282 0.980011342724 1.82237863299 0.982349332747 
0.0122032932006 0.997557842105 0.0122032932006 0.997557842105 0.00501379478956 0.978356230975 1.58437298775 0.9841549092 1.83330877424 0.985578536789 
0.0123930083984 0.997928216762 0.0123930083984 0.997928216762 0.00509180760331 0.982603965324 1.58559010267 0.98739568745 1.8442389155 0.988020694684 
0.0125827235961 0.998298591419 0.0125827235961 0.998298591419 0.00516982041707 0.986018356694 1.5868072176 0.990080903714 1.85516905675 0.989895716386 
0.0127724387939 0.99853007558 0.0127724387939 0.99853007558 0.00524783323082 0.988599405086 1.58802433252 0.992268429033 1.866099198 0.992013796456 
0.0129621539917 0.998726837116 0.0129621539917 0.998726837116 0.00532584604458 0.990705910948 1.58924144745 0.993923540782 1.87702933925 0.993379553004 
0.0131518691895 0.998888876029 0.0131518691895 0.998888876029 0.00540385885834 0.992719823146 1.59045856237 0.995161981041 1.8879594805 0.994617993264 
0.0133415843872 0.999097211773 0.0133415843872 0.999097211773 0.00548187167209 0.994432805935 1.5916756773 0.996157362932 1.89888962175 0.995624949363 
0.013531299585 0.999270824894 0.013531299585 0.999270824894 0.00555988448585 0.995370316786 1.59289279222 0.997002280119 1.909819763 0.996354124469 
0.0137210147828 0.99940971539 0.0137210147828 0.99940971539 0.0056378972996 0.996238382389 1.59410990715 0.997650435769 1.92074990425 0.997013854327 
0.0139107299806 0.999548605887 0.0139107299806 0.999548605887 0.00571591011336 0.997002280119 1.59532702208 0.998229146171 1.9316800455 0.997557842105 
0.0141004451783 0.999652773759 0.0141004451783 0.999652773759 0.00579392292711 0.997696732601 1.596544137 0.998518501372 1.94261018675 0.997962939386 
0.0142901603761 0.999722219007 0.0142901603761 0.999722219007 0.00587193574087 0.998136552506 1.59776125193 0.998773133948 1.953540328 0.998275443003 
0.0144798755739 0.999756941631 0.0144798755739 0.999756941631 0.00594994855463 0.99853007558 1.59897836685 0.998981469693 1.96447046925 0.998680540284 
0.0146695907717 0.999791664255 0.0146695907717 0.999791664255 0.00602796136838 0.998796282364 1.60019548178 0.999085637565 1.9754006105 0.998854153405 
0.0148593059694 0.999861109504 0.0148593059694 0.999861109504 0.00610597418214 0.998969895485 1.6014125967 0.99917823123 1.98633075175 0.999085637565 
0.0150490211672 0.999895832128 0.0150490211672 0.999895832128 0.00618398699589 0.999155082813 1.60262971163 0.999340270142 1.997260893 0.999317121726 
0.015238736365 0.999907406336 0.015238736365 0.999907406336 0.00626199980965 0.999328695934 1.60384682655 0.999456012222 2.00819103426 0.999421289598 
0.0154284515628 0.999907406336 0.0154284515628 0.999907406336 0.0063400126234 0.999513883263 1.60506394148 0.999525457471 2.01912117551 0.999583328511 
0.0156181667605 0.999918980544 0.0156181667605 0.999918980544 0.00641802543716 0.999618051135 1.6062810564 0.999652773759 2.03005131676 0.999629625343 
0.0158078819583 0.999918980544 0.0158078819583 0.999918980544 0.00649603825092 0.999699070591 1.60749817133 0.999722219007 2.04098145801 0.999710644799 
0.0159975971561 0.999918980544 0.0159975971561 0.999918980544 0.00657405106467 0.999733793215 1.60871528625 0.999756941631 2.05191159926 0.999722219007 
0.0161873123539 0.999930554752 0.0161873123539 0.999930554752 0.00665206387843 0.999814812671 1.60993240118 0.999780090047 2.06284174051 0.999768515839 
0.0163770275516 0.99994212896 0.0163770275516 0.99994212896 0.00673007669218 0.999826386879 1.61114951611 0.999803238463 2.07377188176 0.999791664255 
0.0165667427494 0.99994212896 0.0165667427494 0.99994212896 0.00680808950594 0.999872683712 1.61236663103 0.999837961088 2.08470202301 0.999826386879 
0.0167564579472 0.999953703168 0.0167564579472 0.999953703168 0.0068861023197 0.99988425792 1.61358374596 0.999907406336 2.09563216426 0.999837961088 
0.016946173145 0.999953703168 0.016946173145 0.999953703168 0.00696411513345 0.999918980544 1.61480086088 0.999918980544 2.10656230551 0.999837961088 
0.0171358883427 0.999953703168 0.0171358883427 0.999953703168 0.00704212794721 0.999918980544 1.61601797581 0.999918980544 2.11749244676 0.999872683712 
0.0173256035405 0.999965277376 0.0173256035405 0.999965277376 0.00712014076096 0.999930554752 1.61723509073 0.999930554752 2.12842258801 0.999918980544 
0.0175153187383 0.999965277376 0.0175153187383 0.999965277376 0.00719815357472 0.999930554752 1.61845220566 0.999953703168 2.13935272926 0.999930554752 
0.0177050339361 0.999976851584 0.0177050339361 0.999976851584 0.00727616638847 0.999953703168 1.61966932058 0.999965277376 2.15028287051 0.999930554752 
0.0178947491338 0.999976851584 0.0178947491338 0.999976851584 0.00735417920223 0.999976851584 1.62088643551 0.999965277376 2.16121301177 0.999930554752 
0.0180844643316 0.999976851584 0.0180844643316 0.999976851584 0.00743219201599 0.999976851584 1.62210355043 0.999965277376 2.17214315302 0.999930554752 
0.0182741795294 0.999976851584 0.0182741795294 0.999976851584 0.00751020482974 0.999976851584 1.62332066536 0.999976851584 2.18307329427 0.99994212896 
0.0184638947272 0.999976851584 0.0184638947272 0.999976851584 0.0075882176435 0.999976851584 1.62453778028 0.999976851584 2.19400343552 0.999976851584 
0.0186536099249 0.999976851584 0.0186536099249 0.999976851584 0.00766623045725 0.999976851584 1.62575489521 0.999976851584 2.20493357677 0.999976851584 
0.0188433251227 0.999976851584 0.0188433251227 0.999976851584 0.00774424327101 0.999976851584 1.62697201014 0.999976851584 2.21586371802 0.999976851584 
0.0190330403205 0.999976851584 0.0190330403205 0.999976851584 0.00782225608476 0.999976851584 1.62818912506 0.999976851584 2.22679385927 0.999976851584 
0.0192227555183 0.999976851584 0.0192227555183 0.999976851584 0.00790026889852 0.999976851584 1.62940623999 0.999976851584 2.23772400052 0.999976851584 
0.0194124707161 0.999976851584 0.0194124707161 0.999976851584 0.00797828171228 0.999976851584 1.63062335491 0.999976851584 2.24865414177 0.999976851584 
0.0196021859138 0.999976851584 0.0196021859138 0.999976851584 0.00805629452603 0.999976851584 1.63184046984 0.999976851584 2.25958428302 0.999976851584 
0.0197919011116 1.0 0.0197919011116 1.0 0.00813430733979 1.0 1.63305758476 1.0 2.27051442427 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k1_decayrate.txt <==
mlu_x mlu_y 
0.000820381334051 0.999976851584 
0.00101009653183 0.99994212896 
0.0011998117296 0.999861109504 
0.00138952692738 0.999745367423 
0.00157924212515 0.999710644799 
0.00176895732293 0.999606476927 
0.0019586725207 0.999525457471 
0.00214838771848 0.999432863806 
0.00233810291626 0.99935184435 
0.00252781811403 0.999328695934 
0.00271753331181 0.99923610227 
0.00290724850958 0.999108785981 
0.00309696370736 0.999027766525 
0.00328667890513 0.998900450237 
0.00347639410291 0.998784708156 
0.00366610930068 0.998611095036 
0.00385582449846 0.998391185083 
0.00404553969624 0.998078681466 
0.00423525489401 0.997511545273 
0.00442497009179 0.996330976053 
0.00461468528956 0.994293915439 
0.00480440048734 0.990185071586 
0.00499411568511 0.983645644047 
0.00518383088289 0.972545978541 
0.00537354608066 0.956851352446 
0.00556326127844 0.935358048126 
0.00575297647621 0.905068345698 
0.00594269167399 0.867787821618 
0.00613240687177 0.823828979502 
0.00632212206954 0.772763573652 
0.00651183726732 0.716038380074 
0.00670155246509 0.655505272052 
0.00689126766287 0.589300802093 
0.00708098286064 0.527089433905 
0.00727069805842 0.464773897846 
0.00746041325619 0.405270894339 
0.00765012845397 0.350096644637 
0.00783984365175 0.298614567298 
0.00802955884952 0.25072049445 
0.0082192740473 0.20819685413 
0.00840898924507 0.17097420109 
0.00859870444285 0.139399761571 
0.00878841964062 0.113230477205 
0.0089781348384 0.0908228104492 
0.00916785003617 0.0724082454658 
0.00935756523395 0.0578941885901 
0.00954728043173 0.045208856584 
0.0097369956295 0.0358337480758 
0.00992671082728 0.0281021771085 
0.0101164260251 0.0223266472992 
0.0103061412228 0.0173265894281 
0.0104958564206 0.0138890496418 
0.0106855716184 0.0110533686732 
0.0108752868162 0.00893528860288 
0.0110650020139 0.00725702843783 
0.0112547172117 0.00607645921828 
0.0114444324095 0.00494218683087 
0.0116341476073 0.00408569543629 
0.011823862805 0.00336809453813 
0.0120135780028 0.00287040359263 
0.0122032932006 0.00244215789535 
0.0123930083984 0.00207178323823 
0.0125827235961 0.00170140858112 
0.0127724387939 0.00146992442042 
0.0129621539917 0.00127316288383 
0.0131518691895 0.00111112397134 
0.0133415843872 0.000902788226716 
0.013531299585 0.000729175106193 
0.0137210147828 0.000590284609776 
0.0139107299806 0.000451394113358 
0.0141004451783 0.000347226241044 
0.0142901603761 0.000277780992836 
0.0144798755739 0.000243058368731 
0.0146695907717 0.000208335744627 
0.0148593059694 0.000138890496418 
0.0150490211672 0.000104167872313 
0.015238736365 9.25936642785e-05 
0.0154284515628 9.25936642785e-05 
0.0156181667605 8.10194562437e-05 
0.0158078819583 8.10194562437e-05 
0.0159975971561 8.10194562437e-05 
0.0161873123539 6.94452482088e-05 
0.0163770275516 5.78710401741e-05 
0.0165667427494 5.78710401741e-05 
0.0167564579472 4.62968321393e-05 
0.016946173145 4.62968321393e-05 
0.0171358883427 4.62968321393e-05 
0.0173256035405 3.47226241044e-05 
0.0175153187383 3.47226241044e-05 
0.0177050339361 2.31484160697e-05 
0.0178947491338 2.31484160697e-05 
0.0180844643316 2.31484160697e-05 
0.0182741795294 2.31484160697e-05 
0.0184638947272 2.31484160697e-05 
0.0186536099249 2.31484160697e-05 
0.0188433251227 2.31484160697e-05 
0.0190330403205 2.31484160697e-05 
0.0192227555183 2.31484160697e-05 
0.0194124707161 2.31484160697e-05 
0.0196021859138 2.31484160697e-05 
0.0197919011116 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000820381334051 0.000820381334051 0.00033302596421 1.51134609222 1.1775002992 
1 0.00500295404345 0.00500295404345 0.00266968342476 1.53517364502 1.30754635752 
2 0.00525897974148 0.00525897974148 0.00278430595063 1.53834926128 1.32694631592 
3 0.00540568307042 0.00540568307042 0.0028543996159 1.54020904541 1.33848301268 
4 0.00552835222334 0.00552835222334 0.00290930038318 1.54168044567 1.34782859443 
5 0.00562860956416 0.00562860956416 0.0029555617366 1.5428318882 1.35536975333 
6 0.00571583071724 0.00571583071724 0.00299157621339 1.54381321907 1.36215961225 
7 0.00579134561121 0.00579134561121 0.00302493222989 1.54471169949 1.36800207733 
8 0.00585702527314 0.00585702527314 0.00305512547493 1.54548763275 1.37371561062 
9 0.00591694610193 0.00591694610193 0.00308418553323 1.54618774891 1.37883500538 
10 0.0059692109935 0.0059692109935 0.00311195198447 1.54681478977 1.38371823919 
11 0.00601963512599 0.00601963512599 0.0031368106138 1.5474028492 1.38832175103 
12 0.00607171375304 0.00607171375304 0.0031601455994 1.54795490742 1.39275512751 
13 0.00612102262676 0.00612102262676 0.0031815355178 1.54847775936 1.39683498315 
14 0.00617101881653 0.00617101881653 0.00320191332139 1.54899620056 1.40101653216 
15 0.00621570181102 0.00621570181102 0.00322184991091 1.54945217609 1.40495872117 
16 0.00625811750069 0.00625811750069 0.00324223609641 1.5499309206 1.4088975304 
17 0.00629896810278 0.00629896810278 0.0032600837294 1.55039333344 1.41246666122 
18 0.00633650599048 0.00633650599048 0.00327733671293 1.55078493595 1.41620719059 
19 0.00637438194826 0.00637438194826 0.00329376081936 1.55118941307 1.41986635547 
20 0.006410531234 0.006410531234 0.00330906175077 1.55160056591 1.42363019435 
21 0.00644835177809 0.00644835177809 0.0033250330016 1.55198573112 1.42706336713 
22 0.00648552877828 0.00648552877828 0.00334258866496 1.55234741211 1.43045085652 
23 0.00652083940804 0.00652083940804 0.0033584611956 1.55269359589 1.4337250083 
24 0.00655451742932 0.00655451742932 0.00337396538816 1.55303572655 1.43715160517 
25 0.00658828020096 0.00658828020096 0.00338983931579 1.55337678432 1.44070284977 
26 0.00662263622507 0.00662263622507 0.003404681338 1.55371665001 1.44409273527 
27 0.00665533170104 0.00665533170104 0.00341934338212 1.55403338909 1.44738841056 
28 0.00668780924752 0.00668780924752 0.00343334092759 1.55434571743 1.45070193331 
29 0.00672107795253 0.00672107795253 0.00344733824022 1.55465315819 1.45401282588 
30 0.00675296131521 0.00675296131521 0.00346177490428 1.55496918201 1.45720452842 
31 0.00678385002539 0.00678385002539 0.00347560294904 1.55530356407 1.46051715059 
32 0.00681489519775 0.00681489519775 0.00348891527392 1.55561410427 1.46381477004 
33 0.00684610381722 0.00684610381722 0.00350202899426 1.55590414047 1.46709713042 
34 0.00687703350559 0.00687703350559 0.00351586495526 1.55619131565 1.47041134109 
35 0.00690669799224 0.00690669799224 0.00352910137735 1.55648290157 1.47378892651 
36 0.00693656736985 0.00693656736985 0.00354240857996 1.55679272652 1.4771086053 
37 0.0069657987915 0.0069657987915 0.00355496257544 1.55708645821 1.4802453455 
38 0.00699560996145 0.00699560996145 0.00356825278141 1.55737625599 1.48353846557 
39 0.00702252006158 0.00702252006158 0.00358171458356 1.55766235828 1.48680200008 
40 0.00704995915294 0.00704995915294 0.00359537405893 1.55794023514 1.49012516725 
41 0.00707906158641 0.00707906158641 0.00360817858018 1.55822037697 1.49350297326 
42 0.00710937613621 0.00710937613621 0.00362131814472 1.55849360466 1.49691598351 
43 0.00713785458356 0.00713785458356 0.00363413942978 1.55876575947 1.50011468143 
44 0.00716843362898 0.00716843362898 0.00364881521091 1.55903958321 1.50346474505 
45 0.00720011722296 0.00720011722296 0.00366216502152 1.55932234764 1.50685507778 
46 0.00723081221804 0.00723081221804 0.00367494812235 1.55959068775 1.51038444484 
47 0.00726079009473 0.00726079009473 0.00368787324987 1.55986308098 1.51383358139 
48 0.00729233166203 0.00729233166203 0.00370122701861 1.56012677193 1.517150305 
49 0.00732176750898 0.00732176750898 0.00371454213746 1.56039558887 1.52037245009 
50 0.00735162291676 0.00735162291676 0.00372810522094 1.56065653801 1.52376793422 
51 0.00738108763471 0.00738108763471 0.00374157214537 1.56093834877 1.52715291079 
52 0.00741281686351 0.00741281686351 0.00375463138334 1.56121872902 1.53063648527 
53 0.00744341127574 0.00744341127574 0.00376778049394 1.56150065899 1.53406966233 
54 0.00747458636761 0.00747458636761 0.00378085672855 1.56176101208 1.5374047946 
55 0.00750543735921 0.00750543735921 0.00379523891024 1.56205140591 1.54074148669 
56 0.00753760151565 0.00753760151565 0.00381015217863 1.56232546806 1.54440592514 
57 0.00756959430873 0.00756959430873 0.00382368941791 1.56261765003 1.54783238505 
58 0.00759993586689 0.00759993586689 0.00383784482256 1.56288849354 1.5515520954 
59 0.00763378059492 0.00763378059492 0.00385203701444 1.56316088676 1.55537024956 
60 0.00766719458625 0.00766719458625 0.00386573909782 1.56345640659 1.55880548554 
61 0.00770007446408 0.00770007446408 0.00387973943725 1.56373166084 1.56254796499 
62 0.00773548753932 0.00773548753932 0.00389324687421 1.56401061058 1.56642931826 
63 0.00776975508779 0.00776975508779 0.00390842976049 1.56429349422 1.57031596608 
64 0.00780427176505 0.00780427176505 0.00392372021452 1.56458770275 1.57392998724 
65 0.00784012768418 0.00784012768418 0.00393827771768 1.56488310337 1.57767174172 
66 0.00787566229701 0.00787566229701 0.00395385408774 1.56519459724 1.58199855578 
67 0.00791163928807 0.00791163928807 0.00397011823952 1.56550573349 1.58560881353 
68 0.00794798508286 0.00794798508286 0.0039856438525 1.56580149174 1.58964723367 
69 0.00798563752323 0.00798563752323 0.00400164257735 1.56611382008 1.59366614127 
70 0.00802423711866 0.00802423711866 0.00401698751375 1.56643616199 1.5978090286 
71 0.00806223414838 0.00806223414838 0.00403455039486 1.56678127289 1.60227403567 
72 0.00810187682509 0.00810187682509 0.00405222689733 1.56709467411 1.60649926945 
73 0.00814292300493 0.00814292300493 0.00407063355669 1.56742261887 1.61093462726 
74 0.00818232819438 0.00818232819438 0.00408960878849 1.56776129246 1.6155211037 
75 0.00822221115232 0.00822221115232 0.00410844618455 1.56809877396 1.62015493674 
76 0.00826725270599 0.00826725270599 0.0041280714795 1.5684689188 1.62495524733 
77 0.00830960273743 0.00830960273743 0.00414763856679 1.56884550095 1.62976275354 
78 0.00835564918816 0.00835564918816 0.00416933838278 1.56921254635 1.63452535629 
79 0.00840022787452 0.00840022787452 0.00418971246108 1.56958841324 1.63932368147 
80 0.00845090765506 0.00845090765506 0.00421303743497 1.56998359203 1.64459148495 
81 0.00850227288902 0.00850227288902 0.00423632189631 1.57039677143 1.64984353293 
82 0.00855203904212 0.00855203904212 0.00425977539271 1.57082377911 1.65529923429 
83 0.00860421359539 0.00860421359539 0.00428682053462 1.57126866817 1.66092800983 
84 0.00866092927754 0.00866092927754 0.00431299256161 1.57174026012 1.66719097914 
85 0.00872246734798 0.00872246734798 0.00433936808258 1.57223104477 1.67342436824 
86 0.00878496374935 0.00878496374935 0.00436765979975 1.57273184299 1.68015066702 
87 0.00885115005076 0.00885115005076 0.00439945422113 1.57326280117 1.68714456274 
88 0.00892425421625 0.00892425421625 0.00443257717416 1.57383595943 1.69429177642 
89 0.00900122243911 0.00900122243911 0.00446820398793 1.57441054821 1.70207050987 
90 0.00908099301159 0.00908099301159 0.00450801849365 1.5750610733 1.71050146551 
91 0.00917437765747 0.00917437765747 0.00455013895407 1.57575630188 1.71923251168 
92 0.00927778147161 0.00927778147161 0.0045983158052 1.5764944458 1.72872446836 
93 0.00938532222062 0.00938532222062 0.00465297652408 1.57732163906 1.73979940388 
94 0.00951799284667 0.00951799284667 0.00471002422273 1.57821821213 1.75084783521 
95 0.00966104771942 0.00966104771942 0.00478345481679 1.57931708336 1.76415348509 
96 0.00983650423586 0.00983650423586 0.00486665405333 1.58060108662 1.78067487021 
97 0.0100625026971 0.0100625026971 0.00496808625758 1.58223759174 1.79999592053 
98 0.0103862034157 0.0103862034157 0.00512186577544 1.58436547756 1.82523650054 
99 0.010961917229 0.010961917229 0.00536996684968 1.58798777103 1.86659615968 
100 0.0197919011116 0.0197919011116 0.00813430733979 1.63305758476 2.27051442427 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k3_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000925733824261 3.47226241044e-05 0.000925733824261 3.47226241044e-05 0.000350124610122 0.0 1.58723151684 1.15742080348e-05 1.20341442362 5.78710401741e-05 
0.00108323413297 8.10194562437e-05 0.00108323413297 8.10194562437e-05 0.0004269339639 1.15742080348e-05 1.58778604746 1.15742080348e-05 1.21229625428 0.000115742080348 
0.00124073444167 0.000162038912487 0.00124073444167 0.000162038912487 0.000503743317677 2.31484160696e-05 1.58834057808 1.15742080348e-05 1.22117808494 0.000254632576766 
0.00139823475038 0.000243058368731 0.00139823475038 0.000243058368731 0.000580552671454 6.94452482089e-05 1.5888951087 2.31484160696e-05 1.2300599156 0.00062500723388 
0.00155573505908 0.00028935520087 0.00155573505908 0.00028935520087 0.000657362025231 0.000162038912487 1.58944963932 3.47226241044e-05 1.23894174626 0.00126158867579 
0.00171323536779 0.000347226241044 0.00171323536779 0.000347226241044 0.000734171379008 0.000208335744627 1.59000416994 3.47226241044e-05 1.24782357692 0.00228011898286 
0.00187073567649 0.000451394113358 0.00187073567649 0.000451394113358 0.000810980732786 0.000266206784801 1.59055870056 4.62968321393e-05 1.25670540758 0.0039236565238 
0.0020282359852 0.000543987777636 0.0020282359852 0.000543987777636 0.000887790086563 0.000300929408905 1.59111323118 5.78710401741e-05 1.26558723824 0.00685193115661 
0.0021857362939 0.000590284609776 0.0021857362939 0.000590284609776 0.00096459944034 0.000416671489253 1.5916677618 6.94452482089e-05 1.2744690689 0.0111575365456 
0.00234323660261 0.00062500723388 0.00234323660261 0.00062500723388 0.00104140879412 0.000497690945497 1.59222229242 0.000162038912487 1.28335089957 0.0174307573004 
0.00250073691132 0.000694452482089 0.00250073691132 0.000694452482089 0.00111821814789 0.000543987777636 1.59277682304 0.000196761536592 1.29223273023 0.0254053866364 
0.00265823722002 0.000775471938333 0.00265823722002 0.000775471938333 0.00119502750167 0.000590284609776 1.59333135366 0.00033565203301 1.30111456089 0.0363545874374 
0.00281573752873 0.000879639810646 0.00281573752873 0.000879639810646 0.00127183685545 0.000694452482089 1.59388588428 0.000405097281219 1.30999639155 0.050197340247 
0.00297323783743 0.00093751085082 0.00297323783743 0.00093751085082 0.00134864620923 0.000740749314228 1.59444041491 0.000486116737462 1.31887822221 0.0665632704082 
0.00313073814614 0.000983807682959 0.00313073814614 0.000983807682959 0.001425455563 0.000763897730298 1.59499494553 0.00060185881781 1.32776005287 0.0856491394576 
0.00328823845484 0.00112269817938 0.00328823845484 0.00112269817938 0.00150226491678 0.000833342978507 1.59554947615 0.000821768770472 1.33664188353 0.109005891272 
0.00344573876355 0.00122686605169 0.00344573876355 0.00122686605169 0.00157907427056 0.000902788226716 1.59610400677 0.00115742080348 1.34552371419 0.133705251218 
0.00360323907225 0.00140047917221 0.00360323907225 0.00140047917221 0.00165588362433 0.00093751085082 1.59665853739 0.00150464704453 1.35440554485 0.160291207074 
0.00376073938096 0.00158566650077 0.00376073938096 0.00158566650077 0.00173269297811 0.00096065926689 1.59721306801 0.00197918957395 1.36328737551 0.188439681015 
0.00391823968966 0.00180557645343 0.00391823968966 0.00180557645343 0.00180950233189 0.0010648271392 1.59776759863 0.00260419680783 1.37216920617 0.218081227792 
0.00407573999837 0.00204863482216 0.00407573999837 0.00204863482216 0.00188631168567 0.00108797555527 1.59832212925 0.00376161761131 1.38105103684 0.249447331566 
0.00423324030708 0.00281253255246 0.00423324030708 0.00281253255246 0.00196312103944 0.00115742080348 1.59887665987 0.00494218683087 1.3899328675 0.281774094608 
0.00439074061578 0.00407412122825 0.00439074061578 0.00407412122825 0.00203993039322 0.00126158867579 1.59943119049 0.00655100174771 1.39881469816 0.315246704244 
0.00454824092449 0.00609960763435 0.00454824092449 0.00609960763435 0.002116739747 0.00143520179632 1.59998572111 0.00920149538768 1.40769652882 0.348730888089 
0.00470574123319 0.00944455375641 0.00470574123319 0.00944455375641 0.00219354910078 0.00158566650077 1.60054025173 0.0124075510133 1.41657835948 0.382863227584 
0.0048632415419 0.0149191541569 0.0048632415419 0.0149191541569 0.00227035845455 0.00175927962129 1.60109478235 0.0167015821942 1.42546019014 0.415652958946 
0.0050207418506 0.0235187907267 0.0050207418506 0.0235187907267 0.00234716780833 0.00203706061413 1.60164931297 0.0217595111055 1.4343420208 0.449947337353 
0.00517824215931 0.0360652322365 0.00517824215931 0.0360652322365 0.00242397716211 0.00239586106321 1.60220384359 0.0285419970139 1.44322385146 0.482864385004 
0.00533574246801 0.053507563745 0.00533574246801 0.053507563745 0.00250078651588 0.00291670042477 1.60275837421 0.0372920982882 1.45210568212 0.514276785611 
0.00549324277672 0.0772462644244 0.00549324277672 0.0772462644244 0.00257759586966 0.00396995335594 1.60331290483 0.0479750923043 1.46098751278 0.546059560875 
0.00565074308543 0.107362353731 0.00565074308543 0.107362353731 0.00265440522344 0.00584497505758 1.60386743546 0.0614474704568 1.46986934344 0.576800657415 
0.00580824339413 0.142733133485 0.00580824339413 0.142733133485 0.00273121457722 0.00908575330733 1.60442196608 0.0779291426984 1.47875117411 0.606673688353 
0.00596574370284 0.185592425838 0.00596574370284 0.185592425838 0.00280802393099 0.0136112686489 1.6049764967 0.0967140823389 1.48763300477 0.635146240119 
0.00612324401154 0.231842961145 0.00612324401154 0.231842961145 0.00288483328477 0.0214238590724 1.60553102732 0.119272213799 1.49651483543 0.662634984201 
0.00628074432025 0.283776432598 0.00628074432025 0.283776432598 0.00296164263855 0.0335999259251 1.60608555794 0.14559196287 1.50539666609 0.688619081239 
0.00643824462895 0.34101089133 0.00643824462895 0.34101089133 0.00303845199232 0.0483338927534 1.60664008856 0.174712670286 1.51427849675 0.713306866978 
0.00659574493766 0.398083311149 0.00659574493766 0.398083311149 0.0031152613461 0.0695146934571 1.60719461918 0.206101922476 1.52316032741 0.737022419241 
0.00675324524636 0.457088623711 0.00675324524636 0.457088623711 0.00319207069988 0.0954872162872 1.6077491498 0.241333811734 1.53204215807 0.759522679661 
0.00691074555507 0.514299934027 0.00691074555507 0.514299934027 0.00326888005366 0.126459796988 1.60830368042 0.28004953761 1.54092398873 0.780703480364 
0.00706824586377 0.570272804083 0.00706824586377 0.570272804083 0.00334568940743 0.164666257711 1.60885821104 0.320154168451 1.54980581939 0.800587969768 
0.00722574617248 0.621731733006 0.00722574617248 0.621731733006 0.00342249876121 0.208104260466 1.60941274166 0.363950971655 1.55868765005 0.819384483617 
0.00738324648119 0.669810993183 0.00738324648119 0.669810993183 0.00349930811499 0.257132605701 1.60996727228 0.408430653133 1.56756948071 0.836768944085 
0.00754074678989 0.715610134377 0.00754074678989 0.715610134377 0.00357611746877 0.310373962662 1.6105218029 0.45420664591 1.57645131138 0.852451995972 
0.0076982470986 0.757369876966 0.0076982470986 0.757369876966 0.00365292682254 0.365930161229 1.61107633352 0.49932290883 1.58533314204 0.867336427505 
0.0078557474073 0.79533327932 0.0078557474073 0.79533327932 0.00372973617632 0.423361381497 1.61163086414 0.544647507494 1.5942149727 0.881757890716 
0.00801324771601 0.827798932858 0.00801324771601 0.827798932858 0.0038065455301 0.481371312168 1.61218539476 0.588860982187 1.60309680336 0.894095996481 
0.00817074802471 0.856433523536 0.00817074802471 0.856433523536 0.00388335488387 0.53854789986 1.61273992538 0.631106841514 1.61197863402 0.906052153381 
0.00832824833342 0.881514832348 0.00832824833342 0.881514832348 0.00396016423765 0.594312434172 1.61329445601 0.671049433443 1.62086046468 0.916214308036 
0.00848574864212 0.901827567449 0.00848574864212 0.901827567449 0.00403697359143 0.646107015127 1.61384898663 0.709070706837 1.62974229534 0.925890345953 
0.00864324895083 0.919073137421 0.00864324895083 0.919073137421 0.00411378294521 0.693665435943 1.61440351725 0.744615099712 1.638624126 0.934362666235 
0.00880074925954 0.933286264887 0.00880074925954 0.933286264887 0.00419059229898 0.737774742763 1.61495804787 0.776860843297 1.64750595666 0.94275396706 
0.00895824956824 0.945890577437 0.00895824956824 0.945890577437 0.00426740165276 0.777717334691 1.61551257849 0.807046377852 1.65638778732 0.950219331242 
0.00911574987695 0.9560643063 0.00911574987695 0.9560643063 0.00434421100654 0.813076540238 1.61606710911 0.833979559949 1.66526961799 0.956909223486 
0.00927325018565 0.964420884501 0.00927325018565 0.964420884501 0.00442102036031 0.843204203752 1.61662163973 0.858435861526 1.67415144865 0.962360675471 
0.00943075049436 0.971469577194 0.00943075049436 0.971469577194 0.00449782971409 0.869593398072 1.61717617035 0.879512494358 1.68303327931 0.967464901214 
0.00958825080306 0.976897880763 0.00958825080306 0.976897880763 0.00457463906787 0.891885322747 1.61773070097 0.897811317261 1.69191510997 0.971400131946 
0.00974575111177 0.981122466695 0.00974575111177 0.981122466695 0.00465144842165 0.910276739314 1.61828523159 0.913390201275 1.70079694063 0.97526591743 
0.00990325142047 0.984756768018 0.00990325142047 0.984756768018 0.00472825777542 0.926110255906 1.61883976221 0.92755703191 1.70967877129 0.979073831873 
0.0100607517292 0.987731339483 0.0100607517292 0.987731339483 0.0048050671292 0.939432169354 1.61939429283 0.938957626824 1.71856060195 0.981990532298 
0.0102182520379 0.98987256797 0.0102182520379 0.98987256797 0.00488187648298 0.950242479658 1.61994882345 0.949108207271 1.72744243261 0.984513709649 
0.0103757523466 0.991654996007 0.0103757523466 0.991654996007 0.00495868583675 0.959386104006 1.62050335407 0.957337469184 1.73632426327 0.986585492888 
0.0105332526553 0.992997604139 0.0105332526553 0.992997604139 0.00503549519053 0.967221842845 1.62105788469 0.964698665494 1.74520609393 0.988298475677 
0.010690752964 0.994224470191 0.010690752964 0.994224470191 0.00511230454431 0.973344598896 1.62161241531 0.970161691686 1.75408792459 0.98998831005 
0.0108482532727 0.995185129458 0.0108482532727 0.995185129458 0.00518911389809 0.978240488895 1.62216694593 0.975254343222 1.76296975526 0.991411937638 
0.0110057535814 0.9961110661 0.0110057535814 0.9961110661 0.00526592325186 0.982407203787 1.62272147655 0.97932846445 1.77185158592 0.992557784234 
0.0111632538901 0.99675922175 0.0111632538901 0.99675922175 0.00534273260564 0.985578536789 1.62327600718 0.982673410572 1.78073341658 0.993414275628 
0.0113207541988 0.997314783736 0.0113207541988 0.997314783736 0.00541954195942 0.988090139932 1.6238305378 0.985312330004 1.78961524724 0.994224470191 
0.0114782545075 0.997777752057 0.0114782545075 0.997777752057 0.0054963513132 0.990312387875 1.62438506842 0.987766062107 1.7984970779 0.994837903216 
0.0116357548162 0.998078681466 0.0116357548162 0.998078681466 0.00557316066697 0.992002222248 1.62493959904 0.989849419553 1.80737890856 0.995613375155 
0.0117932551249 0.998356462459 0.0117932551249 0.998356462459 0.00564997002075 0.993541591917 1.62549412966 0.991446660262 1.81626073922 0.996261530805 
0.0119507554336 0.998622669244 0.0119507554336 0.998622669244 0.00572677937453 0.994745309552 1.62604866028 0.992858713643 1.82514256988 0.996655053878 
0.0121082557424 0.998981469693 0.0121082557424 0.998981469693 0.0058035887283 0.995740691443 1.6266031909 0.993969837614 1.83402440054 0.997013854327 
0.0122657560511 0.999108785981 0.0122657560511 0.999108785981 0.00588039808208 0.996608757046 1.62715772152 0.994768457968 1.8429062312 0.997395803192 
0.0124232563598 0.999259250686 0.0124232563598 0.999259250686 0.00595720743586 0.997141170615 1.62771225214 0.995682820403 1.85178806186 0.997650435769 
0.0125807566685 0.999363418558 0.0125807566685 0.999363418558 0.00603401678964 0.997754603641 1.62826678276 0.996597182838 1.86066989253 0.997928216762 
0.0127382569772 0.999525457471 0.0127382569772 0.999525457471 0.00611082614341 0.99817127513 1.62882131338 0.997187467448 1.86955172319 0.998194423547 
0.0128957572859 0.999606476927 0.0128957572859 0.999606476927 0.00618763549719 0.998506927164 1.629375844 0.997534693689 1.87843355385 0.998310165627 
0.0130532575946 0.999687496383 0.0130532575946 0.999687496383 0.00626444485097 0.998715262908 1.62993037462 0.99788191993 1.88731538451 0.998518501372 
0.0132107579033 0.999710644799 0.0132107579033 0.999710644799 0.00634125420474 0.998946747069 1.63048490524 0.99817127513 1.89619721517 0.998657391868 
0.013368258212 0.999756941631 0.013368258212 0.999756941631 0.00641806355852 0.999166657021 1.63103943586 0.998437481915 1.90507904583 0.998807856572 
0.0135257585207 0.999791664255 0.0135257585207 0.999791664255 0.0064948729123 0.999363418558 1.63159396648 0.998726837116 1.91396087649 0.998969895485 
0.0136832588294 0.999837961088 0.0136832588294 0.999837961088 0.00657168226608 0.999537031679 1.6321484971 0.998888876029 1.92284270715 0.999131934397 
0.0138407591381 0.99988425792 0.0138407591381 0.99988425792 0.00664849161985 0.999641199551 1.63270302773 0.999027766525 1.93172453781 0.999270824894 
0.0139982594468 0.999895832128 0.0139982594468 0.999895832128 0.00672530097363 0.999745367423 1.63325755835 0.999224528062 1.94060636847 0.999386566974 
0.0141557597555 0.999895832128 0.0141557597555 0.999895832128 0.00680211032741 0.999803238463 1.63381208897 0.999363418558 1.94948819914 0.999490734846 
0.0143132600642 0.999895832128 0.0143132600642 0.999895832128 0.00687891968118 0.999872683712 1.63436661959 0.999421289598 1.9583700298 0.999583328511 
0.0144707603729 0.999907406336 0.0144707603729 0.999907406336 0.00695572903496 0.999895832128 1.63492115021 0.999490734846 1.96725186046 0.999629625343 
0.0146282606816 0.999918980544 0.0146282606816 0.999918980544 0.00703253838874 0.999918980544 1.63547568083 0.999606476927 1.97613369112 0.999699070591 
0.0147857609903 0.999918980544 0.0147857609903 0.999918980544 0.00710934774252 0.999930554752 1.63603021145 0.999722219007 1.98501552178 0.999791664255 
0.014943261299 0.99994212896 0.014943261299 0.99994212896 0.00718615709629 0.99994212896 1.63658474207 0.999780090047 1.99389735244 0.999814812671 
0.0151007616078 0.99994212896 0.0151007616078 0.99994212896 0.00726296645007 0.999965277376 1.63713927269 0.999849535296 2.0027791831 0.999826386879 
0.0152582619165 0.99994212896 0.0152582619165 0.99994212896 0.00733977580385 0.999965277376 1.63769380331 0.999849535296 2.01166101376 0.999849535296 
0.0154157622252 0.99994212896 0.0154157622252 0.99994212896 0.00741658515763 0.999976851584 1.63824833393 0.99988425792 2.02054284442 0.999872683712 
0.0155732625339 0.999953703168 0.0155732625339 0.999953703168 0.0074933945114 0.999976851584 1.63880286455 0.999918980544 2.02942467508 0.999907406336 
0.0157307628426 0.999953703168 0.0157307628426 0.999953703168 0.00757020386518 0.999976851584 1.63935739517 0.999918980544 2.03830650574 0.999907406336 
0.0158882631513 0.999953703168 0.0158882631513 0.999953703168 0.00764701321896 0.999976851584 1.63991192579 0.999918980544 2.04718833641 0.999930554752 
0.01604576346 0.999965277376 0.01604576346 0.999965277376 0.00772382257273 0.999976851584 1.64046645641 0.99994212896 2.05607016707 0.99994212896 
0.0162032637687 0.999976851584 0.0162032637687 0.999976851584 0.00780063192651 0.999976851584 1.64102098703 0.999965277376 2.06495199773 0.99994212896 
0.0163607640774 0.999976851584 0.0163607640774 0.999976851584 0.00787744128029 0.999976851584 1.64157551765 0.999965277376 2.07383382839 0.999953703168 
0.0165182643861 0.999976851584 0.0165182643861 0.999976851584 0.00795425063407 0.999976851584 1.64213004827 0.999976851584 2.08271565905 0.999976851584 
0.0166757646948 1.0 0.0166757646948 1.0 0.00803105998784 1.0 1.6426845789 1.0 2.09159748971 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k3_decayrate.txt <==
mlu_x mlu_y 
0.000925733824261 0.999965277376 
0.00108323413297 0.999918980544 
0.00124073444167 0.999837961088 
0.00139823475038 0.999756941631 
0.00155573505908 0.999710644799 
0.00171323536779 0.999652773759 
0.00187073567649 0.999548605887 
0.0020282359852 0.999456012222 
0.0021857362939 0.99940971539 
0.00234323660261 0.999374992766 
0.00250073691132 0.999305547518 
0.00265823722002 0.999224528062 
0.00281573752873 0.999120360189 
0.00297323783743 0.999062489149 
0.00313073814614 0.999016192317 
0.00328823845484 0.998877301821 
0.00344573876355 0.998773133948 
0.00360323907225 0.998599520828 
0.00376073938096 0.998414333499 
0.00391823968966 0.998194423547 
0.00407573999837 0.997951365178 
0.00423324030708 0.997187467448 
0.00439074061578 0.995925878772 
0.00454824092449 0.993900392366 
0.00470574123319 0.990555446244 
0.0048632415419 0.985080845843 
0.0050207418506 0.976481209273 
0.00517824215931 0.963934767764 
0.00533574246801 0.946492436255 
0.00549324277672 0.922753735576 
0.00565074308543 0.892637646269 
0.00580824339413 0.857266866515 
0.00596574370284 0.814407574162 
0.00612324401154 0.768157038855 
0.00628074432025 0.716223567402 
0.00643824462895 0.65898910867 
0.00659574493766 0.601916688851 
0.00675324524636 0.542911376289 
0.00691074555507 0.485700065973 
0.00706824586377 0.429727195917 
0.00722574617248 0.378268266994 
0.00738324648119 0.330189006817 
0.00754074678989 0.284389865623 
0.0076982470986 0.242630123034 
0.0078557474073 0.20466672068 
0.00801324771601 0.172201067142 
0.00817074802471 0.143566476464 
0.00832824833342 0.118485167652 
0.00848574864212 0.0981724325513 
0.00864324895083 0.0809268625794 
0.00880074925954 0.0667137351127 
0.00895824956824 0.0541094225628 
0.00911574987695 0.0439356937002 
0.00927325018565 0.035579115499 
0.00943075049436 0.0285304228058 
0.00958825080306 0.0231021192375 
0.00974575111177 0.0188775333048 
0.00990325142047 0.0152432319819 
0.0100607517292 0.0122686605169 
0.0102182520379 0.0101274320305 
0.0103757523466 0.0083450039931 
0.0105332526553 0.00700239586106 
0.010690752964 0.00577552980937 
0.0108482532727 0.00481487054248 
0.0110057535814 0.0038889338997 
0.0111632538901 0.00324077824975 
0.0113207541988 0.00268521626408 
0.0114782545075 0.00222224794268 
0.0116357548162 0.00192131853378 
0.0117932551249 0.00164353754094 
0.0119507554336 0.00137733075614 
0.0121082557424 0.00101853030706 
0.0122657560511 0.000891214018681 
0.0124232563598 0.000740749314228 
0.0125807566685 0.000636581441915 
0.0127382569772 0.000474542529427 
0.0128957572859 0.000393523073184 
0.0130532575946 0.00031250361694 
0.0132107579033 0.00028935520087 
0.013368258212 0.000243058368731 
0.0135257585207 0.000208335744627 
0.0136832588294 0.000162038912487 
0.0138407591381 0.000115742080348 
0.0139982594468 0.000104167872313 
0.0141557597555 0.000104167872313 
0.0143132600642 0.000104167872313 
0.0144707603729 9.25936642785e-05 
0.0146282606816 8.10194562437e-05 
0.0147857609903 8.10194562437e-05 
0.014943261299 5.78710401741e-05 
0.0151007616078 5.78710401741e-05 
0.0152582619165 5.78710401741e-05 
0.0154157622252 5.78710401741e-05 
0.0155732625339 4.62968321393e-05 
0.0157307628426 4.62968321393e-05 
0.0158882631513 4.62968321393e-05 
0.01604576346 3.47226241044e-05 
0.0162032637687 2.31484160697e-05 
0.0163607640774 2.31484160697e-05 
0.0165182643861 2.31484160697e-05 
0.0166757646948 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000925733824261 0.000925733824261 0.000350124610122 1.58723151684 1.20341442362 
1 0.00488146115094 0.00488146115094 0.00282634724863 1.60069549084 1.28129634304 
2 0.00512195564806 0.00512195564806 0.00294940941967 1.6020257473 1.29530594174 
3 0.00526544544846 0.00526544544846 0.00301700970158 1.60285031796 1.30510558097 
4 0.00537501135841 0.00537501135841 0.00307348999195 1.60344898701 1.31243417517 
5 0.00546522811055 0.00546522811055 0.00312237278558 1.60396897793 1.3187244988 
6 0.00554040167481 0.00554040167481 0.00315907876939 1.60437452793 1.32434774222 
7 0.00560734514147 0.00560734514147 0.00319347344339 1.60471892357 1.32953061824 
8 0.00566660566255 0.00566660566255 0.00322508788668 1.60504794121 1.33411590858 
9 0.00572220841423 0.00572220841423 0.00325424131006 1.60533988476 1.33850154636 
10 0.00577189633623 0.00577189633623 0.00328131462447 1.60561025143 1.34228352176 
11 0.00582110695541 0.00582110695541 0.00330748339184 1.6058678627 1.34586131867 
12 0.00586853409186 0.00586853409186 0.00333156343549 1.60610282421 1.34969840278 
13 0.00591280590743 0.00591280590743 0.00335303135216 1.60632121563 1.35310211526 
14 0.00595420831814 0.00595420831814 0.00337403034791 1.6065261364 1.35678948916 
15 0.00599494669586 0.00599494669586 0.00339429359883 1.60673594475 1.35997258981 
16 0.00603240914643 0.00603240914643 0.00341428606771 1.6069252491 1.36318461366 
17 0.00606740405783 0.00606740405783 0.00343231367879 1.60711026192 1.36636824278 
18 0.00610247021541 0.00610247021541 0.00345061114058 1.60728609562 1.36943904771 
19 0.00613949960098 0.00613949960098 0.00346818519756 1.60746836662 1.37265009689 
20 0.00617243628949 0.00617243628949 0.00348546728492 1.60764026642 1.37576949363 
21 0.00620794296265 0.00620794296265 0.00350205483846 1.60781681538 1.37877879325 
22 0.00624103331938 0.00624103331938 0.00351833831519 1.60797011852 1.3816456725 
23 0.00627481983975 0.00627481983975 0.0035341931507 1.60813140869 1.38441392136 
24 0.00630666874349 0.00630666874349 0.00354981073178 1.60828483105 1.38728492706 
25 0.00633777631447 0.00633777631447 0.00356477149762 1.60843384266 1.39008037987 
26 0.00636740447953 0.00636740447953 0.00358044123277 1.60857772827 1.39286654951 
27 0.00639678025618 0.00639678025618 0.00359551119618 1.60871338844 1.39557411357 
28 0.00642670504749 0.00642670504749 0.0036101443693 1.60885679722 1.39839401248 
29 0.00645545730367 0.00645545730367 0.00362459220923 1.60899806023 1.40109529102 
30 0.0064823734574 0.0064823734574 0.00363944214769 1.60914182663 1.40383873578 
31 0.00651044491678 0.00651044491678 0.00365244131535 1.60928213596 1.40641458795 
32 0.0065368078649 0.0065368078649 0.00366647890769 1.60941100121 1.40891458935 
33 0.00656517781317 0.00656517781317 0.00368042220362 1.60953497887 1.41167888803 
34 0.00659241667017 0.00659241667017 0.00369400926866 1.60966444016 1.41443702671 
35 0.00662127742544 0.00662127742544 0.00370788923465 1.60979533195 1.41697166812 
36 0.00665058195591 0.00665058195591 0.00372188328765 1.60992097855 1.41956711407 
37 0.00667731370777 0.00667731370777 0.00373515090905 1.61004412174 1.42213555326 
38 0.00670480402187 0.00670480402187 0.00374904763885 1.61016786098 1.42468950849 
39 0.0067310584709 0.0067310584709 0.00376255461015 1.61029219627 1.42735824784 
40 0.00675853248686 0.00675853248686 0.00377558497712 1.61041879654 1.43011356717 
41 0.00678466865793 0.00678466865793 0.00378838949837 1.6105389595 1.4328221358 
42 0.00681166956201 0.00681166956201 0.00380209693685 1.6106621027 1.43557194387 
43 0.00683840317652 0.00683840317652 0.00381513009779 1.61077821255 1.43826761977 
44 0.00686497520655 0.00686497520655 0.00382868014276 1.61090016365 1.44076183138 
45 0.00689203757793 0.00689203757793 0.00384157989174 1.61102318764 1.44322995431 
46 0.0069184214808 0.0069184214808 0.00385548803024 1.61114287376 1.44592740149 
47 0.00694715371355 0.00694715371355 0.00386874051765 1.61126792431 1.44874892913 
48 0.00697418954223 0.00697418954223 0.00388181512244 1.61139082909 1.4513838817 
49 0.00700154807419 0.00700154807419 0.0038951903116 1.61151099205 1.45425417898 
50 0.00703044561669 0.00703044561669 0.00390806142241 1.61163854599 1.45698317408 
51 0.00705752242357 0.00705752242357 0.00392116932198 1.61176407337 1.45981570255 
52 0.00708313053474 0.00708313053474 0.0039348276332 1.61188817024 1.46250130005 
53 0.00711056450382 0.00711056450382 0.00394853111356 1.61200451851 1.46538208438 
54 0.0071378396824 0.0071378396824 0.0039623612538 1.61213064194 1.46821575748 
55 0.00716815097257 0.00716815097257 0.00397587101907 1.61225414276 1.47103559138 
56 0.00719699263573 0.00719699263573 0.00399004109204 1.61237609386 1.47391968961 
57 0.00722488528118 0.00722488528118 0.00400324584916 1.61249709129 1.47690270342 
58 0.00725536188111 0.00725536188111 0.00401749787852 1.61262619495 1.47965795628 
59 0.00728447036818 0.00728447036818 0.00403037294745 1.6127538681 1.48274511864 
60 0.00731649622321 0.00731649622321 0.00404539937153 1.612885952 1.48564662793 
61 0.00734718097374 0.00734718097374 0.00405938830227 1.61301910877 1.48860001777 
62 0.00737743219361 0.00737743219361 0.0040740086697 1.61314845085 1.49168675788 
63 0.00740925595164 0.00740925595164 0.00408897129819 1.61328017712 1.49489613269 
64 0.00744346156716 0.00744346156716 0.00410387618467 1.61341154575 1.49814490134 
65 0.00747789582238 0.00747789582238 0.00411968072876 1.61355566978 1.50124499565 
66 0.0075091146864 0.0075091146864 0.00413544103503 1.61369097233 1.50454091738 
67 0.00754143763334 0.00754143763334 0.00415177782997 1.61383199692 1.5077885208 
68 0.00757402321324 0.00757402321324 0.00416808249429 1.61397504807 1.51143206398 
69 0.00760844070464 0.00760844070464 0.00418445281684 1.61412596703 1.51482611735 
70 0.00764487450942 0.00764487450942 0.00420126738027 1.61427485943 1.51818970938 
71 0.00767923286185 0.00767923286185 0.0042189033702 1.61441874504 1.52189247524 
72 0.00771485734731 0.00771485734731 0.00423614308238 1.61457931995 1.52550271006 
73 0.00775071280077 0.00775071280077 0.00425317371264 1.61473894119 1.52935475869 
74 0.00778780365363 0.00778780365363 0.00427122041583 1.61488628387 1.53316933091 
75 0.00782596226782 0.00782596226782 0.00428927829489 1.61504638195 1.5370111709 
76 0.00786581262946 0.00786581262946 0.00430908612907 1.61521840096 1.54113357956 
77 0.0079048126936 0.0079048126936 0.00432885298505 1.61539816856 1.54533509094 
78 0.00794683583081 0.00794683583081 0.00434888247401 1.61556363106 1.5495158647 
79 0.00799011532217 0.00799011532217 0.00436989637092 1.61574542522 1.553822711 
80 0.00803521368653 0.00803521368653 0.00439209211618 1.61593091488 1.55836372283 
81 0.00808283966035 0.00808283966035 0.00441435258836 1.61612713337 1.56303507521 
82 0.00813155993819 0.00813155993819 0.00443850411102 1.61632204056 1.56777956902 
83 0.00818129722029 0.00818129722029 0.0044638379477 1.61653327942 1.57297682787 
84 0.00823448505253 0.00823448505253 0.00448860460892 1.61674499512 1.57818342523 
85 0.00828985124826 0.00828985124826 0.00451671984047 1.61696898937 1.58385421837 
86 0.0083504319191 0.0083504319191 0.00454696780071 1.61721563339 1.58982204527 
87 0.00840902235359 0.00840902235359 0.00457563763484 1.61746549606 1.59572656938 
88 0.00847461726516 0.00847461726516 0.00460820551962 1.61774909496 1.60195476961 
89 0.00854912959039 0.00854912959039 0.00464409496635 1.61804759502 1.6089952518 
90 0.00862891040742 0.00862891040742 0.00468385964632 1.61836004257 1.61630038063 
91 0.008714674972 0.008714674972 0.00472667766735 1.61871945858 1.62413998658 
92 0.00881100352854 0.00881100352854 0.00477538770065 1.61908507347 1.63288759383 
93 0.00892124231905 0.00892124231905 0.00482565164566 1.6194934845 1.64286008474 
94 0.00903751142323 0.00903751142323 0.00488532241434 1.62000477314 1.65352490427 
95 0.00917751807719 0.00917751807719 0.00495662819594 1.62056207657 1.66492956784 
96 0.00934032071382 0.00934032071382 0.00504090776667 1.62124419212 1.67890245397 
97 0.00955123081803 0.00955123081803 0.00514634186402 1.62214791775 1.69734450845 
98 0.00985803455114 0.00985803455114 0.00529909366742 1.62337815762 1.72116820855 
99 0.0103885810822 0.0103885810822 0.0055586383678 1.6255402565 1.76295918481 
100 0.0166757646948 0.0166757646948 0.00803105998784 1.6426845789 2.09159748971 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k5_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000811283825897 2.31484160696e-05 0.000811283825897 2.31484160696e-05 0.00036200453178 0.0 1.56128771877 0.0 1.17816185907 1.15742080348e-05 
0.00097256181878 5.78710401741e-05 0.00097256181878 5.78710401741e-05 0.000439210489567 1.15742080348e-05 1.56201507187 0.0 1.18757508824 4.62968321393e-05 
0.00113383981166 0.000138890496418 0.00113383981166 0.000138890496418 0.000516416447354 4.62968321393e-05 1.56274242496 1.15742080348e-05 1.1969883174 6.94452482089e-05 
0.00129511780455 0.000173613120522 0.00129511780455 0.000173613120522 0.00059362240514 0.000104167872313 1.56346977806 1.15742080348e-05 1.20640154657 0.000173613120522 
0.00145639579743 0.000266206784801 0.00145639579743 0.000266206784801 0.000670828362927 0.000185187328557 1.56419713116 3.47226241044e-05 1.21581477574 0.000254632576766 
0.00161767379032 0.000347226241044 0.00161767379032 0.000347226241044 0.000748034320713 0.00028935520087 1.56492448425 4.62968321393e-05 1.2252280049 0.000393523073184 
0.0017789517832 0.000381948865149 0.0017789517832 0.000381948865149 0.0008252402785 0.00031250361694 1.56565183735 8.10194562437e-05 1.23464123407 0.000763897730298 
0.00194022977608 0.000486116737462 0.00194022977608 0.000486116737462 0.000902446236287 0.000416671489253 1.56637919044 0.000127316288383 1.24405446324 0.00120371763562 
0.00210150776897 0.000555561985671 0.00210150776897 0.000555561985671 0.000979652194073 0.000474542529427 1.56710654354 0.000150464704453 1.2534676924 0.00188659590967 
0.00226278576185 0.000613433025845 0.00226278576185 0.000613433025845 0.00105685815186 0.000543987777636 1.56783389664 0.000196761536592 1.26288092157 0.00254632576766 
0.00242406375473 0.000659729857984 0.00242406375473 0.000659729857984 0.00113406410965 0.000613433025845 1.56856124973 0.000243058368731 1.27229415073 0.00361115290686 
0.00258534174762 0.000682878274054 0.00258534174762 0.000682878274054 0.00121127006743 0.000694452482089 1.56928860283 0.000300929408905 1.2817073799 0.00498848366301 
0.0027466197405 0.000763897730298 0.0027466197405 0.000763897730298 0.00128847602522 0.000729175106193 1.57001595592 0.000439819905323 1.29112060907 0.00712971214945 
0.00290789773338 0.000856491394576 0.00290789773338 0.000856491394576 0.00136568198301 0.000787046146367 1.57074330902 0.000543987777636 1.30053383823 0.0100116899501 
0.00306917572627 0.00096065926689 0.00306917572627 0.00096065926689 0.00144288794079 0.000844917186542 1.57147066212 0.000763897730298 1.3099470674 0.0138774754337 
0.00323045371915 0.00105325293117 0.00323045371915 0.00105325293117 0.00152009389858 0.000879639810646 1.57219801521 0.000949085058855 1.31936029657 0.0193173532101 
0.00339173171204 0.00115742080348 0.00339173171204 0.00115742080348 0.00159729985637 0.000949085058855 1.57292536831 0.00119214342759 1.32877352573 0.0265396590238 
0.00355300970492 0.0012963112999 0.00355300970492 0.0012963112999 0.00167450581415 0.00100695609903 1.57365272141 0.00145835021239 1.3381867549 0.035567541291 
0.0037142876978 0.00141205338025 0.0037142876978 0.00141205338025 0.00175171177194 0.00105325293117 1.5743800745 0.00173613120522 1.34759998407 0.0476857371034 
0.00387556569069 0.00164353754094 0.00387556569069 0.00164353754094 0.00182891772973 0.00118056921955 1.5751074276 0.00211808007037 1.35701321323 0.0629405432933 
0.00403684368357 0.00202548640609 0.00403684368357 0.00202548640609 0.00190612368751 0.00122686605169 1.57583478069 0.0026273452239 1.3664264424 0.081459276149 
0.00419812167645 0.00241900947928 0.00419812167645 0.00241900947928 0.0019833296453 0.00135418234007 1.57656213379 0.00333337191403 1.37583967157 0.103728052408 
0.00435939966934 0.0031597587935 0.00435939966934 0.0031597587935 0.00206053560309 0.00153936966863 1.57728948689 0.00427088276485 1.38525290073 0.128566302851 
0.00452067766222 0.00459496058982 0.00452067766222 0.00459496058982 0.00213774156087 0.00174770541326 1.57801683998 0.00553247144064 1.3946661299 0.155974027477 
0.00468195565511 0.00699082165303 0.00468195565511 0.00699082165303 0.00221494751866 0.00190974432574 1.57874419308 0.00697924744499 1.40407935906 0.186275304112 
0.00484323364799 0.0111343881295 0.00484323364799 0.0111343881295 0.00229215347645 0.00240743527124 1.57947154617 0.00894686281091 1.41349258823 0.218370582993 
0.00500451164087 0.0178358545817 0.00500451164087 0.0178358545817 0.00236935943423 0.00295142304888 1.58019889927 0.0115510596187 1.4229058174 0.252595516152 
0.00516578963376 0.0277665250755 0.00516578963376 0.0277665250755 0.00244656539202 0.00387735969166 1.58092625237 0.014953876781 1.43231904656 0.287792682786 
0.00532706762664 0.0419102072941 0.00532706762664 0.0419102072941 0.00252377134981 0.0057176587692 1.58165360546 0.019282630586 1.44173227573 0.323765321358 
0.00548834561952 0.0611928378801 0.00548834561952 0.0611928378801 0.00260097730759 0.00898158543502 1.58238095856 0.0240512042963 1.4511455049 0.361670852672 
0.00564962361241 0.0860195141147 0.00564962361241 0.0860195141147 0.00267818326538 0.0144098890033 1.58310831165 0.0302202571789 1.46055873406 0.399541661362 
0.00581090160529 0.116772184863 0.00581090160529 0.116772184863 0.00275538922317 0.0221067373465 1.58383566475 0.0373846919525 1.46997196323 0.43624347504 
0.00597217959817 0.153358256461 0.00597217959817 0.153358256461 0.00283259518095 0.0334841838447 1.58456301785 0.0466440583803 1.4793851924 0.473720760657 
0.00613345759106 0.196333290895 0.00613345759106 0.196333290895 0.00290980113874 0.0496302040533 1.58529037094 0.0573502008125 1.48879842156 0.509843863934 
0.00629473558394 0.242514380953 0.00629473558394 0.242514380953 0.00298700709653 0.0714360119909 1.58601772404 0.0698850681142 1.49821165073 0.545457702057 
0.00645601357683 0.294355258741 0.00645601357683 0.294355258741 0.00306421305431 0.0985196587923 1.58674507713 0.0854986747532 1.5076248799 0.5796594868 
0.00661729156971 0.349494785819 0.00661729156971 0.349494785819 0.0031414190121 0.130684382921 1.58747243023 0.102119237491 1.51703810906 0.613236264309 
0.00677856956259 0.406370444102 0.00677856956259 0.406370444102 0.00321862496989 0.170430213313 1.58819978333 0.121239829165 1.52645133823 0.645574601558 
0.00693984755548 0.463604902835 0.00693984755548 0.463604902835 0.00329583092767 0.213729325571 1.58892713642 0.142258590956 1.53586456739 0.677530989942 
0.00710112554836 0.519056933529 0.00710112554836 0.519056933529 0.00337303688546 0.263197490712 1.58965448952 0.166413963125 1.54527779656 0.706501232653 
0.00726240354124 0.574346925312 0.00726240354124 0.574346925312 0.00345024284325 0.315304575284 1.59038184261 0.193925855623 1.55469102573 0.735564069029 
0.00742368153413 0.625366034329 0.00742368153413 0.625366034329 0.00352744880103 0.369344552599 1.59110919571 0.223798886561 1.56410425489 0.76253197375 
0.00758495952701 0.674081875948 0.00758495952701 0.674081875948 0.00360465475882 0.425768816769 1.59183654881 0.256067778562 1.57351748406 0.787370224192 
0.0077462375199 0.717600898159 0.0077462375199 0.717600898159 0.00368186071661 0.480908343847 1.5925639019 0.290524195882 1.58293071323 0.809604277827 
0.00790751551278 0.758886098219 0.00790751551278 0.758886098219 0.00375906667439 0.537263162768 1.593291255 0.325432007315 1.59234394239 0.831537402053 
0.00806879350566 0.795796247642 0.00806879350566 0.795796247642 0.00383627263218 0.59102535909 1.59401860809 0.36380050695 1.60175717156 0.850079283325 
0.00823007149855 0.827521151865 0.00823007149855 0.827521151865 0.00391347858997 0.642275952268 1.59474596119 0.403060220604 1.61117040073 0.869037836086 
0.00839134949143 0.856445097744 0.00839134949143 0.856445097744 0.00399068454775 0.69008900566 1.59547331429 0.441995856434 1.62058362989 0.885785715112 
0.00855262748431 0.881063438234 0.00855262748431 0.881063438234 0.00406789050554 0.732589497564 1.59620066738 0.48259817822 1.62999685906 0.901040521302 
0.0087139054772 0.901873864281 0.0087139054772 0.901873864281 0.00414509646333 0.769765853771 1.59692802048 0.523732913575 1.63941008823 0.913922614845 
0.00887518347008 0.919559254158 0.00887518347008 0.919559254158 0.00422230242111 0.803597263857 1.59765537357 0.564300512737 1.64882331739 0.925531545504 
0.00903646146297 0.933876549497 0.00903646146297 0.933876549497 0.0042995083789 0.834454102478 1.59838272667 0.604520885658 1.65823654656 0.935473790206 
0.00919773945585 0.946318823135 0.00919773945585 0.946318823135 0.00437671433669 0.861086355166 1.59911007977 0.643537540944 1.66764977572 0.944524820889 
0.00935901744873 0.95623791942 0.00935901744873 0.95623791942 0.00445392029447 0.883887544995 1.59983743286 0.680447690367 1.67706300489 0.952638340722 
0.00952029544162 0.964525052373 0.00952029544162 0.964525052373 0.00453112625226 0.90282294934 1.60056478596 0.715934212202 1.68647623406 0.959640736583 
0.0096815734345 0.971238093033 0.0096815734345 0.971238093033 0.00460833221005 0.919165731085 1.60129213905 0.748955427725 1.69588946322 0.965798215257 
0.00984285142738 0.976527506105 0.00984285142738 0.976527506105 0.00468553816783 0.933077929143 1.60201949215 0.779418743272 1.70530269239 0.971411706154 
0.0100041294203 0.980694220998 0.0100041294203 0.980694220998 0.00476274412562 0.944397504601 1.60274684525 0.806907487355 1.71471592156 0.975752034167 
0.0101654074132 0.984502135441 0.0101654074132 0.984502135441 0.00483995008341 0.954131413558 1.60347419834 0.833123068554 1.72412915072 0.979884026435 
0.010326685406 0.987117906457 0.010326685406 0.987117906457 0.00491715604119 0.962927811664 1.60420155144 0.856560839825 1.73354237989 0.983286843598 
0.0104879633989 0.989675806433 0.0104879633989 0.989675806433 0.00499436199898 0.969698723365 1.60492890453 0.878470815634 1.74295560906 0.985682704661 
0.0106492413918 0.991678144423 0.0106492413918 0.991678144423 0.00507156795677 0.975208046389 1.60565625763 0.896966400074 1.75236883822 0.988020694684 
0.0108105193847 0.993055475179 0.0108105193847 0.993055475179 0.00514877391455 0.979826155395 1.60638361073 0.913309181819 1.76178206739 0.990011458466 
0.0109717973776 0.99416659915 0.0109717973776 0.99416659915 0.00522597987234 0.983472030926 1.60711096382 0.926932024676 1.77119529656 0.991678144423 
0.0111330753705 0.995127258417 0.0111330753705 0.995127258417 0.00530318583013 0.986411879767 1.60783831692 0.939096517321 1.78060852572 0.992928158891 
0.0112943533633 0.995856433524 0.0112943533633 0.995856433524 0.00538039178791 0.989062373407 1.60856567001 0.949605898216 1.79002175489 0.99393511499 
0.0114556313562 0.99658560863 0.0114556313562 0.99658560863 0.0054575977457 0.991365640806 1.60929302311 0.958437018947 1.79943498405 0.994733735344 
0.0116169093491 0.997106447991 0.0116169093491 0.997106447991 0.00553480370349 0.992916584683 1.61002037621 0.965566731096 1.80884821322 0.99540503941 
0.011778187342 0.997569416313 0.011778187342 0.997569416313 0.00561200966127 0.994351786479 1.6107477293 0.971955693932 1.81826144239 0.99605319506 
0.0119394653349 0.998009236218 0.0119394653349 0.998009236218 0.00568921561906 0.995474484658 1.6114750824 0.977059919675 1.82767467155 0.996597182838 
0.0121007433278 0.998368036667 0.0121007433278 0.998368036667 0.00576642157685 0.996330976053 1.61220243549 0.981249782984 1.83708790072 0.997060151159 
0.0122620213206 0.998622669244 0.0122620213206 0.998622669244 0.00584362753463 0.996979131703 1.61292978859 0.984675748562 1.84650112989 0.997442100024 
0.0124232993135 0.998796282364 0.0124232993135 0.998796282364 0.00592083349242 0.997638861561 1.61365714169 0.987418835866 1.85591435905 0.997731455225 
0.0125845773064 0.998946747069 0.0125845773064 0.998946747069 0.00599803945021 0.998043958842 1.61438449478 0.989710529057 1.86532758822 0.998101829882 
0.0127458552993 0.99917823123 0.0127458552993 0.99917823123 0.00607524540799 0.998379610875 1.61511184788 0.991724441255 1.87474081739 0.998344888251 
0.0129071332922 0.999305547518 0.0129071332922 0.999305547518 0.00615245136578 0.9987036887 1.61583920097 0.993506869292 1.88415404655 0.998564798204 
0.0130684112851 0.999432863806 0.0130684112851 0.999432863806 0.00622965732357 0.998912024445 1.61656655407 0.994826329008 1.89356727572 0.998726837116 
0.0132296892779 0.999479160638 0.0132296892779 0.999479160638 0.00630686328135 0.999050914941 1.61729390717 0.995775414067 1.90298050489 0.998854153405 
0.0133909672708 0.999641199551 0.0133909672708 0.999641199551 0.00638406923914 0.99917823123 1.61802126026 0.99652773759 1.91239373405 0.998993043901 
0.0135522452637 0.999664347967 0.0135522452637 0.999664347967 0.00646127519693 0.999328695934 1.61874861336 0.997314783736 1.92180696322 0.999108785981 
0.0137135232566 0.999699070591 0.0137135232566 0.999699070591 0.00653848115471 0.999432863806 1.61947596645 0.997777752057 1.93122019238 0.99917823123 
0.0138748012495 0.999756941631 0.0138748012495 0.999756941631 0.0066156871125 0.999537031679 1.62020331955 0.998194423547 1.94063342155 0.999270824894 
0.0140360792424 0.999814812671 0.0140360792424 0.999814812671 0.00669289307029 0.999618051135 1.62093067265 0.99853007558 1.95004665072 0.999398141182 
0.0141973572352 0.999849535296 0.0141973572352 0.999849535296 0.00677009902807 0.999641199551 1.62165802574 0.998784708156 1.95945987988 0.999456012222 
0.0143586352281 0.999861109504 0.0143586352281 0.999861109504 0.00684730498586 0.999675922175 1.62238537884 0.999097211773 1.96887310905 0.999548605887 
0.014519913221 0.999872683712 0.014519913221 0.999872683712 0.00692451094365 0.999733793215 1.62311273193 0.999317121726 1.97828633822 0.999664347967 
0.0146811912139 0.99988425792 0.0146811912139 0.99988425792 0.00700171690143 0.999768515839 1.62384008503 0.999513883263 1.98769956738 0.999733793215 
0.0148424692068 0.999895832128 0.0148424692068 0.999895832128 0.00707892285922 0.999826386879 1.62456743813 0.999594902719 1.99711279655 0.999780090047 
0.0150037471997 0.99994212896 0.0150037471997 0.99994212896 0.00715612881701 0.999837961088 1.62529479122 0.999641199551 2.00652602572 0.999780090047 
0.0151650251925 0.99994212896 0.0151650251925 0.99994212896 0.00723333477479 0.99988425792 1.62602214432 0.999722219007 2.01593925488 0.999814812671 
0.0153263031854 0.999953703168 0.0153263031854 0.999953703168 0.00731054073258 0.999918980544 1.62674949741 0.999756941631 2.02535248405 0.999837961088 
0.0154875811783 0.999953703168 0.0154875811783 0.999953703168 0.00738774669037 0.999930554752 1.62747685051 0.999803238463 2.03476571321 0.999861109504 
0.0156488591712 0.999953703168 0.0156488591712 0.999953703168 0.00746495264815 0.99994212896 1.62820420361 0.999849535296 2.04417894238 0.999872683712 
0.0158101371641 0.999953703168 0.0158101371641 0.999953703168 0.00754215860594 0.999965277376 1.6289315567 0.99988425792 2.05359217155 0.999918980544 
0.015971415157 0.999953703168 0.015971415157 0.999953703168 0.00761936456372 0.999965277376 1.6296589098 0.999907406336 2.06300540071 0.999930554752 
0.0161326931498 0.999965277376 0.0161326931498 0.999965277376 0.00769657052151 0.999965277376 1.63038626289 0.999930554752 2.07241862988 0.999930554752 
0.0162939711427 0.999965277376 0.0162939711427 0.999965277376 0.0077737764793 0.999965277376 1.63111361599 0.999953703168 2.08183185905 0.99994212896 
0.0164552491356 0.999965277376 0.0164552491356 0.999965277376 0.00785098243708 0.999965277376 1.63184096909 0.999953703168 2.09124508821 0.999953703168 
0.0166165271285 0.999976851584 0.0166165271285 0.999976851584 0.00792818839487 0.999965277376 1.63256832218 0.999965277376 2.10065831738 0.999953703168 
0.0167778051214 0.999976851584 0.0167778051214 0.999976851584 0.00800539435266 0.999976851584 1.63329567528 0.999976851584 2.11007154655 0.999976851584 
0.0169390831143 1.0 0.0169390831143 1.0 0.00808260031044 1.0 1.63402302837 1.0 2.11948477571 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k5_decayrate.txt <==
mlu_x mlu_y 
0.000811283825897 0.999976851584 
0.00097256181878 0.99994212896 
0.00113383981166 0.999861109504 
0.00129511780455 0.999826386879 
0.00145639579743 0.999733793215 
0.00161767379032 0.999652773759 
0.0017789517832 0.999618051135 
0.00194022977608 0.999513883263 
0.00210150776897 0.999444438014 
0.00226278576185 0.999386566974 
0.00242406375473 0.999340270142 
0.00258534174762 0.999317121726 
0.0027466197405 0.99923610227 
0.00290789773338 0.999143508605 
0.00306917572627 0.999039340733 
0.00323045371915 0.998946747069 
0.00339173171204 0.998842579197 
0.00355300970492 0.9987036887 
0.0037142876978 0.99858794662 
0.00387556569069 0.998356462459 
0.00403684368357 0.997974513594 
0.00419812167645 0.997580990521 
0.00435939966934 0.996840241206 
0.00452067766222 0.99540503941 
0.00468195565511 0.993009178347 
0.00484323364799 0.988865611871 
0.00500451164087 0.982164145418 
0.00516578963376 0.972233474924 
0.00532706762664 0.958089792706 
0.00548834561952 0.93880716212 
0.00564962361241 0.913980485885 
0.00581090160529 0.883227815137 
0.00597217959817 0.846641743539 
0.00613345759106 0.803666709105 
0.00629473558394 0.757485619047 
0.00645601357683 0.705644741259 
0.00661729156971 0.650505214181 
0.00677856956259 0.593629555898 
0.00693984755548 0.536395097165 
0.00710112554836 0.480943066471 
0.00726240354124 0.425653074688 
0.00742368153413 0.374633965671 
0.00758495952701 0.325918124052 
0.0077462375199 0.282399101841 
0.00790751551278 0.241113901781 
0.00806879350566 0.204203752358 
0.00823007149855 0.172478848135 
0.00839134949143 0.143554902256 
0.00855262748431 0.118936561766 
0.0087139054772 0.0981261357192 
0.00887518347008 0.080440745842 
0.00903646146297 0.0661234505029 
0.00919773945585 0.0536811768655 
0.00935901744873 0.0437620805796 
0.00952029544162 0.0354749476267 
0.0096815734345 0.0287619069665 
0.00984285142738 0.0234724938946 
0.0100041294203 0.0193057790021 
0.0101654074132 0.0154978645586 
0.010326685406 0.0128820935427 
0.0104879633989 0.0103241935671 
0.0106492413918 0.00832185557703 
0.0108105193847 0.00694452482089 
0.0109717973776 0.00583340084955 
0.0111330753705 0.00487274158266 
0.0112943533633 0.00414356647646 
0.0114556313562 0.00341439137027 
0.0116169093491 0.0028935520087 
0.011778187342 0.00243058368731 
0.0119394653349 0.00199076378199 
0.0121007433278 0.00163196333291 
0.0122620213206 0.00137733075614 
0.0124232993135 0.00120371763562 
0.0125845773064 0.00105325293117 
0.0127458552993 0.000821768770472 
0.0129071332922 0.000694452482089 
0.0130684112851 0.000567136193706 
0.0132296892779 0.000520839361567 
0.0133909672708 0.000358800449079 
0.0135522452637 0.00033565203301 
0.0137135232566 0.000300929408905 
0.0138748012495 0.000243058368731 
0.0140360792424 0.000185187328557 
0.0141973572352 0.000150464704453 
0.0143586352281 0.000138890496418 
0.014519913221 0.000127316288383 
0.0146811912139 0.000115742080348 
0.0148424692068 0.000104167872313 
0.0150037471997 5.78710401741e-05 
0.0151650251925 5.78710401741e-05 
0.0153263031854 4.62968321393e-05 
0.0154875811783 4.62968321393e-05 
0.0156488591712 4.62968321393e-05 
0.0158101371641 4.62968321393e-05 
0.015971415157 4.62968321393e-05 
0.0161326931498 3.47226241044e-05 
0.0162939711427 3.47226241044e-05 
0.0164552491356 3.47226241044e-05 
0.0166165271285 2.31484160697e-05 
0.0167778051214 2.31484160697e-05 
0.0169390831143 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000811283825897 0.000811283825897 0.00036200453178 1.56128771877 1.17816185907 
1 0.00497143389657 0.00497143389657 0.00269502750598 1.58052785969 1.30986817119 
2 0.0052090100944 0.0052090100944 0.00281619559973 1.58250828362 1.3299470374 
3 0.00535294879228 0.00535294879228 0.00288742850535 1.58381350613 1.34229386003 
4 0.00546943908557 0.00546943908557 0.00294398050755 1.58478828049 1.351094515 
5 0.00556158460677 0.00556158460677 0.00298843742348 1.58553512669 1.35861806308 
6 0.0056400867179 0.0056400867179 0.00302525679581 1.58616693592 1.36461622814 
7 0.00571262976155 0.00571262976155 0.00305973738432 1.5867492733 1.37015626404 
8 0.00577536923811 0.00577536923811 0.0030910896603 1.58722611046 1.37515504234 
9 0.00583263672888 0.00583263672888 0.00311950664036 1.58767171478 1.37969660966 
10 0.00588887138292 0.00588887138292 0.00314552104101 1.58811779594 1.38379782149 
11 0.00593991298229 0.00593991298229 0.00317155639641 1.58850641823 1.38784192142 
12 0.00598728377372 0.00598728377372 0.0031948343385 1.58887596703 1.3915645321 
13 0.0060316240415 0.0060316240415 0.00321709644049 1.58924182034 1.39518391806 
14 0.00607590051368 0.00607590051368 0.00323837040924 1.5895814476 1.39858889079 
15 0.00611857930198 0.00611857930198 0.00325696985237 1.5898946104 1.40206424272 
16 0.00616045529023 0.00616045529023 0.00327622983605 1.59019942856 1.4053756156 
17 0.00619995314628 0.00619995314628 0.00329528166912 1.59048374271 1.40847743646 
18 0.00623628078029 0.00623628078029 0.00331400777213 1.59074695683 1.41150501499 
19 0.00627305964008 0.00627305964008 0.00333219557069 1.59100850201 1.4145036302 
20 0.00630785897374 0.00630785897374 0.00334925670177 1.59125300026 1.41741282467 
21 0.00634265923873 0.00634265923873 0.00336694158614 1.59151180363 1.42043605998 
22 0.0063792928122 0.0063792928122 0.00338340271264 1.59174736118 1.42338789086 
23 0.00641304533929 0.00641304533929 0.00339977769181 1.59198184586 1.42609833128 
24 0.00644761370495 0.00644761370495 0.00341587234288 1.59221704578 1.42886275755 
25 0.00647996738553 0.00647996738553 0.00343088549562 1.59242804623 1.43162522094 
26 0.00651148799807 0.00651148799807 0.00344533962198 1.59265394783 1.43423809468 
27 0.00654327496886 0.00654327496886 0.00346031459048 1.59286709404 1.43707066214 
28 0.00657463865355 0.00657463865355 0.00347514427267 1.59307404137 1.43981601415 
29 0.00660481117666 0.00660481117666 0.00349045731127 1.59328027344 1.44230444211 
30 0.0066338358447 0.0066338358447 0.00350526184775 1.59349723434 1.44478956242 
31 0.00666429335251 0.00666429335251 0.00351980840787 1.59370954609 1.44763981453 
32 0.006693942938 0.006693942938 0.00353377801366 1.59390647984 1.45020568491 
33 0.00672136247158 0.00672136247158 0.00354899349622 1.59410710907 1.45275270183 
34 0.00675087794662 0.00675087794662 0.00356319104321 1.59429152584 1.45514536769 
35 0.0067801005207 0.0067801005207 0.00357739673927 1.59447475052 1.45760461808 
36 0.00680844951421 0.00680844951421 0.00359168928117 1.5946708498 1.460124843 
37 0.00683722272515 0.00683722272515 0.00360560952686 1.59486742592 1.46260828111 
38 0.00686457566917 0.00686457566917 0.00361919100396 1.59505208111 1.46519557512 
39 0.00689286505803 0.00689286505803 0.00363347586244 1.59523339844 1.46763244422 
40 0.00692136399448 0.00692136399448 0.00364685477689 1.5954203186 1.47008764559 
41 0.00695003336295 0.00695003336295 0.00366155477241 1.5956075964 1.47266104368 
42 0.00697789248079 0.00697789248079 0.00367411086336 1.59579010582 1.4753232681 
43 0.00700570922345 0.00700570922345 0.00368796242401 1.59597881413 1.47789837571 
44 0.00703377835453 0.00703377835453 0.0037024107296 1.59616108513 1.48030267216 
45 0.00706279790029 0.00706279790029 0.003716082545 1.59634478664 1.48289579477 
46 0.007090321742 0.007090321742 0.00373012758791 1.59652634239 1.48534465008 
47 0.00711905909702 0.00711905909702 0.0037437917199 1.59671016312 1.48783132162 
48 0.00714735453948 0.00714735453948 0.00375782046467 1.59688611603 1.49043455414 
49 0.00717716757208 0.00717716757208 0.00377200637013 1.59704990959 1.49304453366 
50 0.00720687024295 0.00720687024295 0.00378542928956 1.5972245512 1.49552035297 
51 0.00723678339273 0.00723678339273 0.00379905966111 1.59741111374 1.49823612534 
52 0.00726516265422 0.00726516265422 0.00381296081468 1.59758658981 1.50081207573 
53 0.00729373004287 0.00729373004287 0.00382606056519 1.59777076817 1.50343628246 
54 0.00732238963246 0.00732238963246 0.00384031119756 1.59794946289 1.50612610978 
55 0.00735312933102 0.00735312933102 0.00385419442318 1.59812934971 1.50886406248 
56 0.0073818792589 0.0073818792589 0.00386779336259 1.5983115015 1.51153612346 
57 0.00741117121652 0.00741117121652 0.00388218811713 1.59849150753 1.51432989264 
58 0.00744060333818 0.00744060333818 0.0038972448092 1.598674613 1.51710591422 
59 0.00747277587652 0.00747277587652 0.00391170103103 1.5988529501 1.51979144253 
60 0.00750408228487 0.00750408228487 0.00392671767622 1.59903224087 1.52254711464 
61 0.00753614865243 0.00753614865243 0.00394155737013 1.59920902824 1.52545102739 
62 0.00756864342839 0.00756864342839 0.00395676540211 1.59939189529 1.52832028803 
63 0.00759933236986 0.00759933236986 0.0039716088213 1.59957738495 1.53129663349 
64 0.00763294333592 0.00763294333592 0.00398659426719 1.59977002716 1.53417246717 
65 0.0076679023914 0.0076679023914 0.0040018116124 1.59996791458 1.5371827325 
66 0.00769977550954 0.00769977550954 0.00401791092008 1.60015090084 1.54010719361 
67 0.00773240020499 0.00773240020499 0.00403328984976 1.60034509277 1.54302577902 
68 0.00776856392622 0.00776856392622 0.00405112747103 1.60055156326 1.54606441372 
69 0.00780268386006 0.00780268386006 0.00406778790057 1.60076101398 1.54926546028 
70 0.00784026458859 0.00784026458859 0.00408540852368 1.60096629238 1.5525465588 
71 0.00787865556777 0.00787865556777 0.00410366849974 1.60117264366 1.55575582633 
72 0.00791695341468 0.00791695341468 0.00412145303562 1.60137887573 1.55906243661 
73 0.00795590877533 0.00795590877533 0.00413951463997 1.60159071064 1.56229128552 
74 0.00799396727234 0.00799396727234 0.00416039861739 1.60180230713 1.56557828348 
75 0.00803325884044 0.00803325884044 0.00418187212199 1.60204394436 1.56907479927 
76 0.00807380862534 0.00807380862534 0.00420260010287 1.6022754488 1.57261891979 
77 0.00811786483973 0.00811786483973 0.00422285404056 1.60252638435 1.57633123265 
78 0.00816118344665 0.00816118344665 0.00424455199391 1.60276158428 1.57999554079 
79 0.00820368155837 0.00820368155837 0.00426670210436 1.60302026844 1.58403080441 
80 0.00824819598347 0.00824819598347 0.0042896810919 1.60329504585 1.58815800896 
81 0.0082988049835 0.0082988049835 0.00431520910934 1.60355825996 1.59251081061 
82 0.00835158582777 0.00835158582777 0.00433935457841 1.60383744812 1.59674697726 
83 0.00840356573462 0.00840356573462 0.00436573242769 1.60411484814 1.60101569641 
84 0.00845819339156 0.00845819339156 0.00439043762162 1.60440428829 1.60611533768 
85 0.00851524993777 0.00851524993777 0.00441904459149 1.60470958328 1.611131295 
86 0.00857417937368 0.00857417937368 0.00445031607524 1.60503895855 1.61615789783 
87 0.00864109117538 0.00864109117538 0.0044818087481 1.60536058521 1.62118991223 
88 0.00870651658624 0.00870651658624 0.00451829936355 1.60570498085 1.6267343362 
89 0.00878120586276 0.00878120586276 0.00455446727574 1.60608001328 1.63251672312 
90 0.00886005628854 0.00886005628854 0.00459557771683 1.60650714016 1.63871481209 
91 0.0089513938874 0.0089513938874 0.00463993987069 1.60694773769 1.64581412117 
92 0.00904066953808 0.00904066953808 0.00468992907554 1.60744805908 1.65345309897 
93 0.00914765149355 0.00914765149355 0.00474443286657 1.60801263428 1.66222211289 
94 0.00927383080125 0.00927383080125 0.00480924919248 1.6086289463 1.67185880157 
95 0.00941596459597 0.00941596459597 0.00488240644336 1.60931964493 1.68302563097 
96 0.00959090702236 0.00959090702236 0.0049663442187 1.61016865349 1.69633041467 
97 0.00980095844716 0.00980095844716 0.0050755282864 1.61125536537 1.71236205172 
98 0.0101319495589 0.0101319495589 0.00522835971788 1.61269350624 1.73387533557 
99 0.0106695545837 0.0106695545837 0.00548606738448 1.61522157764 1.77105398677 
100 0.0169390831143 0.0169390831143 0.00808260031044 1.63402302837 2.11948477571 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k7_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000809770717751 1.15742080348e-05 0.000809770717751 1.15742080348e-05 0.000382790894946 0.0 1.57736630058 0.0 1.19401311206 0.0 
0.000962786637829 3.47226241044e-05 0.000962786637829 3.47226241044e-05 0.000464248115022 1.15742080348e-05 1.57883162355 2.31484160696e-05 1.20449036099 0.0 
0.00111580255791 0.000127316288383 0.00111580255791 0.000127316288383 0.000545705335098 3.47226241044e-05 1.58029694653 4.62968321393e-05 1.21496760993 2.31484160696e-05 
0.00126881847798 0.000185187328557 0.00126881847798 0.000185187328557 0.000627162555174 6.94452482089e-05 1.5817622695 5.78710401741e-05 1.22544485886 0.000115742080348 
0.00142183439806 0.000254632576766 0.00142183439806 0.000254632576766 0.000708619775251 0.000127316288383 1.58322759247 0.000127316288383 1.23592210779 0.000694452482089 
0.00157485031814 0.000324077824975 0.00157485031814 0.000324077824975 0.000790076995327 0.000254632576766 1.58469291544 0.000196761536592 1.24639935672 0.00146992442042 
0.00172786623822 0.000381948865149 0.00172786623822 0.000381948865149 0.000871534215403 0.00031250361694 1.58615823841 0.000231484160696 1.25687660565 0.00320605562564 
0.00188088215829 0.000439819905323 0.00188088215829 0.000439819905323 0.000952991435479 0.000381948865149 1.58762356138 0.000381948865149 1.26735385458 0.00673618907626 
0.00203389807837 0.000532413569601 0.00203389807837 0.000532413569601 0.00103444865556 0.000439819905323 1.58908888435 0.000509265153532 1.27783110351 0.0127779256704 
0.00218691399845 0.000590284609776 0.00218691399845 0.000590284609776 0.00111590587563 0.000486116737462 1.59055420732 0.000671304066019 1.28830835244 0.0214585816965 
0.00233992991853 0.00064815564995 0.00233992991853 0.00064815564995 0.00119736309571 0.000509265153532 1.5920195303 0.000995381890994 1.29878560138 0.0350467019294 
0.0024929458386 0.000659729857984 0.0024929458386 0.000659729857984 0.00127882031578 0.00062500723388 1.59348485327 0.00131945971597 1.30926285031 0.0534728411208 
0.00264596175868 0.000740749314228 0.00264596175868 0.000740749314228 0.00136027753586 0.000671304066019 1.59495017624 0.00196761536592 1.31974009924 0.0770147802637 
0.00279897767876 0.000833342978507 0.00279897767876 0.000833342978507 0.00144173475594 0.000752323522263 1.59641549921 0.00265049363997 1.33021734817 0.106262803968 
0.00295199359884 0.000902788226716 0.00295199359884 0.000902788226716 0.00152319197601 0.000787046146367 1.59788082218 0.00353013345062 1.3406945971 0.140557182375 
0.00310500951891 0.00104167872313 0.00310500951891 0.00104167872313 0.00160464919609 0.000844917186542 1.59934614515 0.0049190384148 1.35117184603 0.178821514138 
0.00325802543899 0.00107640134724 0.00325802543899 0.00107640134724 0.00168610641616 0.000868065602611 1.60081146812 0.00695609902892 1.36164909496 0.221680806491 
0.00341104135907 0.00122686605169 0.00341104135907 0.00122686605169 0.00176756363624 0.000902788226716 1.6022767911 0.00989594786977 1.37212634389 0.266704475746 
0.00356405727915 0.00136575654811 0.00356405727915 0.00136575654811 0.00184902085632 0.00096065926689 1.60374211407 0.0143867405873 1.38260359283 0.312827694765 
0.00371707319922 0.00148149862846 0.00371707319922 0.00148149862846 0.00193047807639 0.00100695609903 1.60520743704 0.0205905160939 1.39308084176 0.358962487992 
0.0038700891193 0.00164353754094 0.0038700891193 0.00164353754094 0.00201193529647 0.0010648271392 1.60667276001 0.0288429264228 1.40355809069 0.405757011077 
0.00402310503938 0.00199076378199 0.00402310503938 0.00199076378199 0.00209339251654 0.00116899501152 1.60813808298 0.0404171344576 1.41403533962 0.452273753168 
0.00417612095946 0.00252317735159 0.00417612095946 0.00252317735159 0.00217484973662 0.00127316288383 1.60960340595 0.0549890623734 1.42451258855 0.498825217884 
0.00432913687953 0.00349541082651 0.00432913687953 0.00349541082651 0.0022563069567 0.00135418234007 1.61106872892 0.0741906735032 1.43498983748 0.542587298464 
0.00448215279961 0.00486116737462 0.00448215279961 0.00486116737462 0.00233776417677 0.00145835021239 1.6125340519 0.0981377099272 1.44546708641 0.583988240605 
0.00463516871969 0.00787046146367 0.00463516871969 0.00787046146367 0.00241922139685 0.00162038912487 1.61399937487 0.126459796988 1.45594433535 0.625366034329 
0.00478818463976 0.013298765032 0.00478818463976 0.013298765032 0.00250067861693 0.00189817011771 1.61546469784 0.160592136483 1.46642158428 0.663676662924 
0.00494120055984 0.0205905160939 0.00494120055984 0.0205905160939 0.002582135837 0.00207178323823 1.61693002081 0.199932869593 1.47689883321 0.699730320953 
0.00509421647992 0.0323614856653 0.00509421647992 0.0323614856653 0.00266359305708 0.00247688051945 1.61839534378 0.243822266461 1.48737608214 0.732276993947 
0.0052472324 0.049201958356 0.0052472324 0.049201958356 0.00274505027715 0.00298614567298 1.61986066675 0.29248023704 1.49785333107 0.760992604081 
0.00540024832007 0.071817960856 0.00540024832007 0.071817960856 0.00282650749723 0.00413199226843 1.62132598972 0.344610470029 1.50833058 0.789117929606 
0.00555326424015 0.0996770795958 0.00555326424015 0.0996770795958 0.00290796471731 0.00577552980937 1.62279131269 0.399171286705 1.51880782893 0.815252491348 
0.00570628016023 0.135591847128 0.00570628016023 0.135591847128 0.00298942193738 0.00839130082524 1.62425663567 0.453940439125 1.52928507786 0.837984235929 
0.00585929608031 0.175534439056 0.00585929608031 0.175534439056 0.00307087915746 0.0128242225026 1.62572195864 0.508825333627 1.5397623268 0.860391902684 
0.00601231200038 0.220534959895 0.00601231200038 0.220534959895 0.00315233637753 0.0197455989074 1.62718728161 0.563432447135 1.55023957573 0.879037951828 
0.00616532792046 0.272341115059 0.00616532792046 0.272341115059 0.00323379359761 0.0300929408905 1.62865260458 0.615377492795 1.56071682466 0.896364541256 
0.00631834384054 0.328337133532 0.00631834384054 0.328337133532 0.00331525081769 0.0440977326126 1.63011792755 0.665378071505 1.57119407359 0.911260546997 
0.00647135976062 0.386798458315 0.00647135976062 0.386798458315 0.00339670803776 0.0623502586835 1.63158325052 0.71223046563 1.58167132252 0.923575504346 
0.00662437568069 0.445676454589 0.00662437568069 0.445676454589 0.00347816525784 0.0852324679684 1.63304857349 0.753897614556 1.59214857145 0.935253880253 
0.00677739160077 0.504311392493 0.00677739160077 0.504311392493 0.00355962247791 0.115313834651 1.63451389647 0.790761467147 1.60262582038 0.94487204713 
0.00693040752085 0.558964802833 0.00693040752085 0.558964802833 0.00364107969799 0.150059607171 1.63597921944 0.823273417516 1.61310306931 0.95335594162 
0.00708342344093 0.611511707311 0.00708342344093 0.611511707311 0.00372253691807 0.190592483709 1.63744454241 0.852695054341 1.62358031825 0.960763434762 
0.007236439361 0.66099144666 0.007236439361 0.66099144666 0.00380399413814 0.236252734407 1.63890986538 0.877799511568 1.63405756718 0.966967210269 
0.00738945528108 0.708144770194 0.00738945528108 0.708144770194 0.00388545135822 0.285593583259 1.64037518835 0.899142351185 1.64453481611 0.971782080811 
0.00754247120116 0.750332758481 0.00754247120116 0.750332758481 0.0039669085783 0.339355779581 1.64184051132 0.916341624324 1.65501206504 0.975694163127 
0.00769548712124 0.786930404287 0.00769548712124 0.786930404287 0.00404836579837 0.394738365027 1.64330583429 0.931781617843 1.66548931397 0.979282167618 
0.00784850304131 0.819430780449 0.00784850304131 0.819430780449 0.00412982301845 0.451405687566 1.64477115726 0.943784071575 1.6759665629 0.982175719626 
0.00800151896139 0.849245940347 0.00800151896139 0.849245940347 0.00421128023852 0.508373939513 1.64623648024 0.95341381266 1.68644381183 0.984513709649 
0.00815453488147 0.874952256392 0.00815453488147 0.874952256392 0.0042927374586 0.564751906851 1.64770180321 0.961585203532 1.69692106076 0.98663178972 
0.00830755080155 0.896179353928 0.00830755080155 0.896179353928 0.00437419467868 0.616176113149 1.64916712618 0.968541302561 1.7073983097 0.988205882013 
0.00846056672162 0.913760575933 0.00846056672162 0.913760575933 0.00445565189875 0.665783168787 1.65063244915 0.974444148659 1.71787555863 0.989421173856 
0.0086135826417 0.929408905196 0.0086135826417 0.929408905196 0.00453710911883 0.711246657947 1.65209777212 0.979039109249 1.72835280756 0.99057859466 
0.00876659856178 0.941353487888 0.00876659856178 0.941353487888 0.0046185663389 0.752416115927 1.65356309509 0.982534520075 1.73883005649 0.991492957094 
0.00891961448186 0.951770275119 0.00891961448186 0.951770275119 0.00470002355898 0.790333221449 1.65502841806 0.985404923668 1.74930730542 0.992384171113 
0.00907263040193 0.960462505353 0.00907263040193 0.960462505353 0.00478148077906 0.823562772717 1.65649374104 0.987823933147 1.75978455435 0.993240662508 
0.00922564632201 0.967835275871 0.00922564632201 0.967835275871 0.00486293799913 0.85164180141 1.65795906401 0.989779974305 1.77026180328 0.993865669742 
0.00937866224209 0.973680250929 0.00937866224209 0.973680250929 0.00494439521921 0.876780981261 1.65942438698 0.991180453477 1.78073905221 0.994455954351 
0.00953167816217 0.978645586176 0.00953167816217 0.978645586176 0.00502585243928 0.898158543502 1.66088970995 0.992326300073 1.79121630115 0.995011516337 
0.00968469408224 0.982580816908 0.00968469408224 0.982580816908 0.00510730965936 0.916468940613 1.66235503292 0.993298533548 1.80169355008 0.995578652531 
0.00983771000232 0.985717427285 0.00983771000232 0.985717427285 0.00518876687944 0.932279308788 1.66382035589 0.993981411822 1.81217079901 0.995914304564 
0.0099907259224 0.988298475677 0.0099907259224 0.988298475677 0.00527022409951 0.944987789211 1.66528567886 0.994629567472 1.82264804794 0.996273105013 
0.0101437418425 0.990404981539 0.0101437418425 0.990404981539 0.00535168131959 0.955196240697 1.66675100183 0.99528929733 1.83312529687 0.996655053878 
0.0102967577626 0.991886480168 0.0102967577626 0.991886480168 0.00543313853967 0.964004213012 1.66821632481 0.995729117235 1.8436025458 0.996944409079 
0.0104497736826 0.993310107756 0.0104497736826 0.993310107756 0.00551459575974 0.971041331497 1.66968164778 0.996064769268 1.85407979473 0.997106447991 
0.0106027896027 0.994455954351 0.0106027896027 0.994455954351 0.00559605297982 0.977302978044 1.67114697075 0.996354124469 1.86455704366 0.997430525816 
0.0107558055228 0.995509207282 0.0107558055228 0.995509207282 0.00567751019989 0.981828493385 1.67261229372 0.99670135071 1.8750342926 0.997696732601 
0.0109088214429 0.996261530805 0.0109088214429 0.996261530805 0.00575896741997 0.985578536789 1.67407761669 0.996967557495 1.88551154153 0.997858771514 
0.0110618373629 0.996909686455 0.0110618373629 0.996909686455 0.00584042464005 0.988726721374 1.67554293966 0.99729163532 1.89598879046 0.99805553305 
0.011214853283 0.997453674232 0.011214853283 0.997453674232 0.00592188186012 0.991122582437 1.67700826263 0.99746524844 1.90646603939 0.998252294587 
0.0113678692031 0.997766177849 0.0113678692031 0.997766177849 0.0060033390802 0.992870287851 1.67847358561 0.997685158393 1.91694328832 0.998391185083 
0.0115208851232 0.998067107258 0.0115208851232 0.998067107258 0.00608479630027 0.994305489647 1.67993890858 0.997800900473 1.92742053725 0.998483778747 
0.0116739010433 0.998414333499 0.0116739010433 0.998414333499 0.00616625352035 0.995671246195 1.68140423155 0.997962939386 1.93789778618 0.99864581766 
0.0118269169633 0.9987036887 0.0118269169633 0.9987036887 0.00624771074043 0.996550886006 1.68286955452 0.998159700922 1.94837503511 0.998831004988 
0.0119799328834 0.998946747069 0.0119799328834 0.998946747069 0.0063291679605 0.99723376428 1.68433487749 0.998275443003 1.95885228405 0.998969895485 
0.0121329488035 0.999085637565 0.0121329488035 0.999085637565 0.00641062518058 0.997870345722 1.68580020046 0.998425907707 1.96932953298 0.999039340733 
0.0122859647236 0.999247676478 0.0122859647236 0.999247676478 0.00649208240065 0.998240720379 1.68726552343 0.998518501372 1.97980678191 0.999097211773 
0.0124389806436 0.999432863806 0.0124389806436 0.999432863806 0.00657353962073 0.998611095036 1.68873084641 0.99864581766 1.99028403084 0.999189805438 
0.0125919965637 0.999490734846 0.0125919965637 0.999490734846 0.00665499684081 0.998900450237 1.69019616938 0.998796282364 2.00076127977 0.99923610227 
0.0127450124838 0.999525457471 0.0127450124838 0.999525457471 0.00673645406088 0.999085637565 1.69166149235 0.998969895485 2.0112385287 0.999305547518 
0.0128980284039 0.999618051135 0.0128980284039 0.999618051135 0.00681791128096 0.999212953854 1.69312681532 0.999120360189 2.02171577763 0.99940971539 
0.0130510443239 0.999687496383 0.0130510443239 0.999687496383 0.00689936850104 0.999444438014 1.69459213829 0.999270824894 2.03219302656 0.99946758643 
0.013204060244 0.999745367423 0.013204060244 0.999745367423 0.00698082572111 0.999537031679 1.69605746126 0.999374992766 2.0426702755 0.999502309055 
0.0133570761641 0.999803238463 0.0133570761641 0.999803238463 0.00706228294119 0.999583328511 1.69752278423 0.999525457471 2.05314752443 0.999548605887 
0.0135100920842 0.999849535296 0.0135100920842 0.999849535296 0.00714374016126 0.999629625343 1.6989881072 0.999583328511 2.06362477336 0.999618051135 
0.0136631080043 0.999861109504 0.0136631080043 0.999861109504 0.00722519738134 0.999687496383 1.70045343018 0.999629625343 2.07410202229 0.999687496383 
0.0138161239243 0.999872683712 0.0138161239243 0.999872683712 0.00730665460142 0.999722219007 1.70191875315 0.999687496383 2.08457927122 0.999733793215 
0.0139691398444 0.999872683712 0.0139691398444 0.999872683712 0.00738811182149 0.999768515839 1.70338407612 0.999791664255 2.09505652015 0.999803238463 
0.0141221557645 0.999895832128 0.0141221557645 0.999895832128 0.00746956904157 0.999849535296 1.70484939909 0.999814812671 2.10553376908 0.999837961088 
0.0142751716846 0.999895832128 0.0142751716846 0.999895832128 0.00755102626164 0.999895832128 1.70631472206 0.999837961088 2.11601101801 0.999872683712 
0.0144281876046 0.999895832128 0.0144281876046 0.999895832128 0.00763248348172 0.999930554752 1.70778004503 0.999861109504 2.12648826695 0.999872683712 
0.0145812035247 0.999907406336 0.0145812035247 0.999907406336 0.0077139407018 0.99994212896 1.709245368 0.999895832128 2.13696551588 0.99988425792 
0.0147342194448 0.999907406336 0.0147342194448 0.999907406336 0.00779539792187 0.99994212896 1.71071069098 0.999907406336 2.14744276481 0.999907406336 
0.0148872353649 0.999907406336 0.0148872353649 0.999907406336 0.00787685514195 0.999953703168 1.71217601395 0.999918980544 2.15792001374 0.999907406336 
0.015040251285 0.999907406336 0.015040251285 0.999907406336 0.00795831236203 0.999953703168 1.71364133692 0.999953703168 2.16839726267 0.999918980544 
0.015193267205 0.999918980544 0.015193267205 0.999918980544 0.0080397695821 0.999953703168 1.71510665989 0.999965277376 2.1788745116 0.999918980544 
0.0153462831251 0.999918980544 0.0153462831251 0.999918980544 0.00812122680218 0.999953703168 1.71657198286 0.999976851584 2.18935176053 0.999953703168 
0.0154992990452 0.999918980544 0.0154992990452 0.999918980544 0.00820268402225 0.999953703168 1.71803730583 0.999976851584 2.19982900946 0.999965277376 
0.0156523149653 0.99994212896 0.0156523149653 0.99994212896 0.00828414124233 0.999965277376 1.7195026288 0.999976851584 2.2103062584 0.999965277376 
0.0158053308853 0.999965277376 0.0158053308853 0.999965277376 0.00836559846241 0.999965277376 1.72096795177 0.999976851584 2.22078350733 0.999976851584 
0.0159583468054 0.999976851584 0.0159583468054 0.999976851584 0.00844705568248 0.999976851584 1.72243327475 0.999976851584 2.23126075626 0.999976851584 
0.0161113627255 1.0 0.0161113627255 1.0 0.00852851290256 1.0 1.72389859772 1.0 2.24173800519 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k7_decayrate.txt <==
mlu_x mlu_y 
0.000809770717751 0.999988425792 
0.000962786637829 0.999965277376 
0.00111580255791 0.999872683712 
0.00126881847798 0.999814812671 
0.00142183439806 0.999745367423 
0.00157485031814 0.999675922175 
0.00172786623822 0.999618051135 
0.00188088215829 0.999560180095 
0.00203389807837 0.99946758643 
0.00218691399845 0.99940971539 
0.00233992991853 0.99935184435 
0.0024929458386 0.999340270142 
0.00264596175868 0.999259250686 
0.00279897767876 0.999166657021 
0.00295199359884 0.999097211773 
0.00310500951891 0.998958321277 
0.00325802543899 0.998923598653 
0.00341104135907 0.998773133948 
0.00356405727915 0.998634243452 
0.00371707319922 0.998518501372 
0.0038700891193 0.998356462459 
0.00402310503938 0.998009236218 
0.00417612095946 0.997476822648 
0.00432913687953 0.996504589173 
0.00448215279961 0.995138832625 
0.00463516871969 0.992129538536 
0.00478818463976 0.986701234968 
0.00494120055984 0.979409483906 
0.00509421647992 0.967638514335 
0.0052472324 0.950798041644 
0.00540024832007 0.928182039144 
0.00555326424015 0.900322920404 
0.00570628016023 0.864408152872 
0.00585929608031 0.824465560944 
0.00601231200038 0.779465040105 
0.00616532792046 0.727658884941 
0.00631834384054 0.671662866468 
0.00647135976062 0.613201541685 
0.00662437568069 0.554323545411 
0.00677739160077 0.495688607507 
0.00693040752085 0.441035197167 
0.00708342344093 0.388488292689 
0.007236439361 0.33900855334 
0.00738945528108 0.291855229806 
0.00754247120116 0.249667241519 
0.00769548712124 0.213069595713 
0.00784850304131 0.180569219551 
0.00800151896139 0.150754059653 
0.00815453488147 0.125047743608 
0.00830755080155 0.103820646072 
0.00846056672162 0.0862394240674 
0.0086135826417 0.0705910948043 
0.00876659856178 0.0586465121124 
0.00891961448186 0.0482297248811 
0.00907263040193 0.0395374946469 
0.00922564632201 0.0321647241288 
0.00937866224209 0.0263197490712 
0.00953167816217 0.0213544138242 
0.00968469408224 0.0174191830924 
0.00983771000232 0.014282572715 
0.0099907259224 0.0117015243232 
0.0101437418425 0.00959501846086 
0.0102967577626 0.00811351983241 
0.0104497736826 0.00668989224412 
0.0106027896027 0.00554404564868 
0.0107558055228 0.00449079271751 
0.0109088214429 0.00373846919525 
0.0110618373629 0.0030903135453 
0.011214853283 0.00254632576766 
0.0113678692031 0.00223382215072 
0.0115208851232 0.00193289274181 
0.0116739010433 0.00158566650077 
0.0118269169633 0.0012963112999 
0.0119799328834 0.00105325293117 
0.0121329488035 0.00091436243475 
0.0122859647236 0.000752323522263 
0.0124389806436 0.000567136193706 
0.0125919965637 0.000509265153532 
0.0127450124838 0.000474542529427 
0.0128980284039 0.000381948865149 
0.0130510443239 0.00031250361694 
0.013204060244 0.000254632576766 
0.0133570761641 0.000196761536592 
0.0135100920842 0.000150464704453 
0.0136631080043 0.000138890496418 
0.0138161239243 0.000127316288383 
0.0139691398444 0.000127316288383 
0.0141221557645 0.000104167872313 
0.0142751716846 0.000104167872313 
0.0144281876046 0.000104167872313 
0.0145812035247 9.25936642785e-05 
0.0147342194448 9.25936642785e-05 
0.0148872353649 9.25936642785e-05 
0.015040251285 9.25936642785e-05 
0.015193267205 8.10194562437e-05 
0.0153462831251 8.10194562437e-05 
0.0154992990452 8.10194562437e-05 
0.0156523149653 5.78710401741e-05 
0.0158053308853 3.47226241044e-05 
0.0159583468054 2.31484160697e-05 
0.0161113627255 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000809770717751 0.000809770717751 0.000382790894946 1.57736630058 1.19401311206 
1 0.00485351821408 0.00485351821408 0.00310600479133 1.60377175426 1.28414078312 
2 0.00508267246187 0.00508267246187 0.00323673663661 1.6065619669 1.29731537712 
3 0.00522154616192 0.00522154616192 0.00331441592425 1.60827977276 1.30565418118 
4 0.00532657792792 0.00532657792792 0.00337668065913 1.60956282234 1.31226730557 
5 0.00540583813563 0.00540583813563 0.00342666264623 1.61064107037 1.31786132668 
6 0.00547830434516 0.00547830434516 0.00347002618946 1.61150951004 1.32283743023 
7 0.00554189365357 0.00554189365357 0.00350815430284 1.61226076698 1.32734330029 
8 0.0056020244956 0.0056020244956 0.00354280997999 1.61291248417 1.33142065262 
9 0.0056580635719 0.0056580635719 0.00357321207412 1.61355740643 1.334982791 
10 0.00570763088763 0.00570763088763 0.00360125186853 1.61410851097 1.33853366036 
11 0.00575269060209 0.00575269060209 0.00362843344919 1.61464757538 1.34196232764 
12 0.00579692842439 0.00579692842439 0.00365311536007 1.61513847923 1.34522348628 
13 0.00583751965314 0.00583751965314 0.00367690995336 1.61563224411 1.34817700717 
14 0.00587840657681 0.00587840657681 0.00370033690706 1.61610371685 1.35099357528 
15 0.0059183971025 0.0059183971025 0.00372239714488 1.61649007416 1.35383107248 
16 0.00595671171322 0.00595671171322 0.00374303385615 1.61690694904 1.3566963419 
17 0.00599221792072 0.00599221792072 0.00376432808116 1.61729449844 1.35936872753 
18 0.00602929992601 0.00602929992601 0.00378453382291 1.61768264389 1.36195442625 
19 0.00606398237869 0.00606398237869 0.00380254769698 1.61805135822 1.36440490747 
20 0.00609778333455 0.00609778333455 0.00382199487649 1.61839861488 1.36676296532 
21 0.00613093515858 0.00613093515858 0.00383948301896 1.61874587154 1.369283917 
22 0.00616329722106 0.00616329722106 0.00385732972063 1.61910934067 1.37173964611 
23 0.00619423156604 0.00619423156604 0.00387529679574 1.61941439724 1.37408491336 
24 0.00622389977798 0.00622389977798 0.00389146571979 1.61973209 1.37633107568 
25 0.00625478336588 0.00625478336588 0.00390856806189 1.62005431271 1.3787259798 
26 0.00628233794123 0.00628233794123 0.00392518006265 1.62036366081 1.38106701251 
27 0.00631158426404 0.00631158426404 0.00394245469943 1.62066955185 1.38338362543 
28 0.00634012371302 0.00634012371302 0.00395851302892 1.62097258186 1.3856531574 
29 0.00636728713289 0.00636728713289 0.00397366890684 1.62125653839 1.38795886164 
30 0.00639398628846 0.00639398628846 0.00398878008127 1.62156064129 1.3902332719 
31 0.00642121117562 0.00642121117562 0.00400417251512 1.6218289814 1.39244886702 
32 0.00644829543307 0.00644829543307 0.00401973677799 1.622111269 1.39473314643 
33 0.00647557806224 0.00647557806224 0.00403464073315 1.62239319897 1.39707918759 
34 0.00650061713532 0.00650061713532 0.0040492429398 1.62266034698 1.39927852366 
35 0.00652673700824 0.00652673700824 0.00406404770911 1.62294108486 1.40155477094 
36 0.00655408576131 0.00655408576131 0.00407979590818 1.62321395493 1.40379767861 
37 0.00657979026437 0.00657979026437 0.00409435201436 1.62348193741 1.40598555429 
38 0.00660572433844 0.00660572433844 0.00410859566182 1.62374705887 1.40821468137 
39 0.00663346471265 0.00663346471265 0.00412277458236 1.62402004814 1.41040069294 
40 0.00666006235406 0.00666006235406 0.00413721287623 1.62427956676 1.41266501349 
41 0.00668555451557 0.00668555451557 0.00415219459683 1.62455935097 1.4150081427 
42 0.00671175913885 0.00671175913885 0.00416666595265 1.62482697582 1.41726165772 
43 0.00673802988604 0.00673802988604 0.00418003089726 1.62510318375 1.41944689979 
44 0.00676372600719 0.00676372600719 0.00419457443058 1.62535245037 1.42172319219 
45 0.00678866170347 0.00678866170347 0.00420908723027 1.62561781025 1.42397166662 
46 0.00681375525892 0.00681375525892 0.00422397628427 1.62588996506 1.42618876977 
47 0.00684112729505 0.00684112729505 0.00423718476668 1.62616307354 1.42841164541 
48 0.00686754612252 0.00686754612252 0.00425192900002 1.6264308176 1.43061914542 
49 0.00689343456179 0.00689343456179 0.00426646880805 1.62669307804 1.43297551133 
50 0.00691911345348 0.00691911345348 0.0042807511054 1.62696320629 1.43526609432 
51 0.00694559328258 0.00694559328258 0.00429484853521 1.62721628761 1.43764507033 
52 0.00697263004258 0.00697263004258 0.00430848542601 1.62746710396 1.44001782893 
53 0.00700073037297 0.00700073037297 0.00432394072413 1.62774510002 1.44232235235 
54 0.00702903838828 0.00702903838828 0.00433765072376 1.62800485706 1.44487259466 
55 0.00705728773028 0.00705728773028 0.00435208622366 1.6282696209 1.44735010884 
56 0.00708657409996 0.00708657409996 0.00436691148207 1.6285532198 1.4497261518 
57 0.00711445743218 0.00711445743218 0.00438236817718 1.62882299042 1.45226156025 
58 0.00714361388236 0.00714361388236 0.00439752824605 1.62911290741 1.45482929452 
59 0.00717228185385 0.00717228185385 0.00441329507157 1.62940270519 1.45749228747 
60 0.00720120361075 0.00720120361075 0.00442925235257 1.62968463516 1.45981307268 
61 0.00723132723942 0.00723132723942 0.00444631371647 1.62996418095 1.46220628222 
62 0.00726384855807 0.00726384855807 0.00446147611365 1.63024730301 1.46493171255 
63 0.00729393260553 0.00729393260553 0.00447747996077 1.63052291489 1.46768881332 
64 0.00732362130657 0.00732362130657 0.00449411291629 1.63083047485 1.47043056753 
65 0.00735502643511 0.00735502643511 0.00451071932912 1.63113040543 1.4732034399 
66 0.00738673703745 0.00738673703745 0.00452755438164 1.63142914391 1.47585586101 
67 0.0074175009504 0.0074175009504 0.00454391771927 1.63173384285 1.47868380074 
68 0.00744921155274 0.00744921155274 0.00456210970879 1.63203556156 1.48167825304 
69 0.00748311495408 0.00748311495408 0.0045802234672 1.63235826111 1.48454105408 
70 0.00751699972898 0.00751699972898 0.00459841266274 1.63265819168 1.48747377982 
71 0.00754833640531 0.00754833640531 0.00461651571095 1.63296372509 1.49069051037 
72 0.00758340628818 0.00758340628818 0.00463605904952 1.63331622696 1.49395150418 
73 0.00761924451217 0.00761924451217 0.00465521495789 1.63364941692 1.49704867506 
74 0.00765711022541 0.00765711022541 0.00467556715012 1.63400406456 1.50068937397 
75 0.00769410235807 0.00769410235807 0.00469532515854 1.63438171959 1.50435531929 
76 0.00773551920429 0.00773551920429 0.0047146808356 1.63473279095 1.50791335728 
77 0.00777730206028 0.00777730206028 0.00473613059148 1.63513750648 1.51156354176 
78 0.00781749654561 0.00781749654561 0.00475750630721 1.63552231407 1.51523682958 
79 0.00786219350994 0.00786219350994 0.00478065665811 1.6359384737 1.51909027923 
80 0.00790897384286 0.00790897384286 0.00480407942086 1.63638956165 1.52306589401 
81 0.00795769598335 0.00795769598335 0.00482953013852 1.63682217216 1.5271405867 
82 0.00800395570695 0.00800395570695 0.0048537296243 1.63727910137 1.53146250325 
83 0.00805258005857 0.00805258005857 0.00488063832745 1.63776046848 1.53599327013 
84 0.00810381025076 0.00810381025076 0.00490930723026 1.63827020741 1.54070183136 
85 0.00815790798515 0.00815790798515 0.00493868766353 1.63877565479 1.54517609086 
86 0.00821545440704 0.00821545440704 0.0049692238681 1.63930244064 1.55004452437 
87 0.0082739982754 0.0082739982754 0.00500245764852 1.63989038086 1.55542322152 
88 0.00834276061505 0.00834276061505 0.00503809377551 1.64051754093 1.56134789026 
89 0.00841375999153 0.00841375999153 0.00507432036102 1.64121312714 1.56722694844 
90 0.00849132891744 0.00849132891744 0.00511406408623 1.64190406418 1.57374717278 
91 0.00857765693218 0.00857765693218 0.00515899946913 1.64275152302 1.58072633162 
92 0.00866993516684 0.00866993516684 0.00520647503436 1.64361972427 1.58897290184 
93 0.0087732700631 0.0087732700631 0.00525622721761 1.64456815338 1.59781666146 
94 0.00889823678881 0.00889823678881 0.0053157620132 1.64575297451 1.6078273079 
95 0.00904537085444 0.00904537085444 0.00538943754509 1.64711374855 1.61910111348 
96 0.00921901967376 0.00921901967376 0.00547524029389 1.64884156799 1.63292421097 
97 0.00942750927061 0.00942750927061 0.00558353308588 1.65094692326 1.65102817337 
98 0.00973375979811 0.00973375979811 0.00572236953303 1.65389222717 1.67865277909 
99 0.0102648185566 0.0102648185566 0.00596203980967 1.65962977028 1.73197851255 
100 0.0161113627255 0.0161113627255 0.00852851290256 1.72389859772 2.24173800519 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k9_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000775859807618 1.15742080348e-05 0.000775859807618 1.15742080348e-05 0.000345597451087 0.0 1.64050797653 0.0 1.24194372544 1.15742080348e-05 
0.000924421654781 3.47226241044e-05 0.000924421654781 3.47226241044e-05 0.000428256162559 1.15742080348e-05 1.64130115223 0.0 1.25253170988 0.000150464704453 
0.00107298350194 6.94452482089e-05 0.00107298350194 6.94452482089e-05 0.00051091487403 3.47226241044e-05 1.64209432793 0.0 1.26311969433 0.000381948865149 
0.00122154534911 0.000162038912487 0.00122154534911 0.000162038912487 0.000593573585502 8.10194562437e-05 1.64288750362 1.15742080348e-05 1.27370767877 0.000821768770472 
0.00137010719627 0.000243058368731 0.00137010719627 0.000243058368731 0.000676232296973 0.000173613120522 1.64368067932 3.47226241044e-05 1.28429566322 0.00190974432574 
0.00151866904343 0.000300929408905 0.00151866904343 0.000300929408905 0.000758891008445 0.000243058368731 1.64447385502 9.25936642785e-05 1.29488364766 0.00372689498721 
0.0016672308906 0.000370374657114 0.0016672308906 0.000370374657114 0.000841549719917 0.000254632576766 1.64526703072 0.000185187328557 1.3054716321 0.00685193115661 
0.00181579273776 0.000439819905323 0.00181579273776 0.000439819905323 0.000924208431388 0.000381948865149 1.64606020641 0.00031250361694 1.31605961655 0.0123612541812 
0.00196435458492 0.000486116737462 0.00196435458492 0.000486116737462 0.00100686714286 0.000451394113358 1.64685338211 0.000451394113358 1.32664760099 0.0199076378199 
0.00211291643209 0.000555561985671 0.00211291643209 0.000555561985671 0.00108952585433 0.000532413569601 1.64764655781 0.000752323522263 1.33723558544 0.0307989675806 
0.00226147827925 0.000613433025845 0.00226147827925 0.000613433025845 0.0011721845658 0.000613433025845 1.64843973351 0.00115742080348 1.34782356988 0.0457759927777 
0.00241004012641 0.000636581441915 0.00241004012641 0.000636581441915 0.00125484327727 0.000636581441915 1.6492329092 0.00166668595701 1.35841155433 0.0649544554914 
0.00255860197358 0.000706026690124 0.00255860197358 0.000706026690124 0.00133750198875 0.000706026690124 1.6500260849 0.00263891943194 1.36899953877 0.0886931561708 
0.00270716382074 0.000775471938333 0.00270716382074 0.000775471938333 0.00142016070022 0.000787046146367 1.6508192606 0.00347226241044 1.37958752321 0.118924987558 
0.00285572566791 0.000868065602611 0.00285572566791 0.000868065602611 0.00150281941169 0.000821768770472 1.65161243629 0.00506950311925 1.39017550766 0.153913818447 
0.00300428751507 0.00096065926689 0.00300428751507 0.00096065926689 0.00158547812316 0.000879639810646 1.65240561199 0.00721073160569 1.4007634921 0.192073982338 
0.00315284936223 0.00101853030706 0.00315284936223 0.00101853030706 0.00166813683463 0.000972233474924 1.65319878769 0.00975705737335 1.41135147655 0.235789766085 
0.0033014112094 0.00116899501152 0.0033014112094 0.00116899501152 0.0017507955461 0.0010301045151 1.65399196339 0.0133682102802 1.42193946099 0.283706987349 
0.00344997305656 0.00120371763562 0.00344997305656 0.00120371763562 0.00183345425758 0.00108797555527 1.65478513908 0.0178590029977 1.43252744544 0.334714522159 
0.00359853490372 0.00131945971597 0.00359853490372 0.00131945971597 0.00191611296905 0.00112269817938 1.65557831478 0.0239701848401 1.44311542988 0.389668861908 
0.00374709675089 0.00143520179632 0.00374709675089 0.00143520179632 0.00199877168052 0.00121529184366 1.65637149048 0.0315281426868 1.45370341432 0.443187999861 
0.00389565859805 0.0015972407088 0.00389565859805 0.0015972407088 0.00208143039199 0.00125001446776 1.65716466618 0.04122732902 1.46429139877 0.499820599775 
0.00404422044521 0.00186344749361 0.00404422044521 0.00186344749361 0.00216408910346 0.00142362758828 1.65795784187 0.053195060128 1.47487938321 0.55656894177 
0.00419278229238 0.00224539635875 0.00419278229238 0.00224539635875 0.00224674781493 0.00174770541326 1.65875101757 0.0678017106679 1.48546736766 0.610088079723 
0.00434134413954 0.00299771988102 0.00434134413954 0.00299771988102 0.00232940652641 0.00192131853378 1.65954419327 0.0853482100487 1.4960553521 0.662148867464 
0.0044899059867 0.0044213474693 0.0044899059867 0.0044213474693 0.00241206523788 0.00233799002303 1.66033736897 0.106320675008 1.50664333655 0.710656373338 
0.00463846783387 0.00664359541198 0.00463846783387 0.00664359541198 0.00249472394935 0.0028935520087 1.66113054466 0.130904292874 1.51723132099 0.756154585123 
0.00478702968103 0.00965288950104 0.00478702968103 0.00965288950104 0.00257738266082 0.00396995335594 1.66192372036 0.157883771803 1.52781930543 0.796386532252 
0.00493559152819 0.015289528814 0.00493559152819 0.015289528814 0.00266004137229 0.00582182664151 1.66271689606 0.189597101818 1.53840728988 0.832243428743 
0.00508415337536 0.022928506117 0.00508415337536 0.022928506117 0.00274270008376 0.00921306959571 1.66351007175 0.225025752613 1.54899527432 0.863470642021 
0.00523271522252 0.0346994756884 0.00523271522252 0.0346994756884 0.00282535879523 0.0144098890033 1.66430324745 0.26326693596 1.55958325877 0.889582055348 
0.00538127706968 0.050521418072 0.00538127706968 0.050521418072 0.00290801750671 0.0225581314599 1.66509642315 0.303487308881 1.57017124321 0.911411011702 
0.00552983891685 0.0709730436695 0.00552983891685 0.0709730436695 0.00299067621818 0.0340976168706 1.66588959885 0.347295686293 1.58075922766 0.928668155881 
0.00567840076401 0.0970265859559 0.00567840076401 0.0970265859559 0.00307333492965 0.0514473547148 1.66668277454 0.39219203926 1.5913472121 0.943182212757 
0.00582696261117 0.128543154435 0.00582696261117 0.128543154435 0.00315599364112 0.0728480653711 1.66747595024 0.438326832486 1.60193519654 0.954791143416 
0.00597552445834 0.165904697971 0.00597552445834 0.165904697971 0.00323865235259 0.100464125742 1.66826912594 0.486301924791 1.61252318099 0.963888470931 
0.0061240863055 0.208127408882 0.0061240863055 0.208127408882 0.00332131106406 0.134179793748 1.66906230164 0.532494589058 1.62311116543 0.970647808424 
0.00627264815266 0.255083970879 0.00627264815266 0.255083970879 0.00340396977554 0.174643225037 1.66985547733 0.578166413963 1.63369914988 0.97602981516 
0.00642120999983 0.306160950937 0.00642120999983 0.306160950937 0.00348662848701 0.220291901527 1.67064865303 0.622322017616 1.64428713432 0.9799766201 
0.00656977184699 0.358731003831 0.00656977184699 0.358731003831 0.00356928719848 0.27274621234 1.67144182873 0.664799361104 1.65487511877 0.98333314043 
0.00671833369415 0.414020995613 0.00671833369415 0.414020995613 0.00365194590995 0.328209817243 1.67223500443 0.704707230408 1.66546310321 0.985717427285 
0.00686689554132 0.469310987396 0.00686689554132 0.469310987396 0.00373460462142 0.385525295432 1.67302818012 0.742844245882 1.67605108765 0.987569300571 
0.00701545738848 0.524415791849 0.00701545738848 0.524415791849 0.00381726333289 0.44431069804 1.67382135582 0.777289088994 1.6866390721 0.988830889246 
0.00716401923564 0.578941885901 0.00716401923564 0.578941885901 0.00389992204437 0.504369263533 1.67461453152 0.808377411776 1.69722705654 0.990150348962 
0.00731258108281 0.629301265061 0.00731258108281 0.629301265061 0.00398258075584 0.561939374298 1.67540770721 0.836317549972 1.70781504099 0.991296195558 
0.00746114292997 0.676940705332 0.00746114292997 0.676940705332 0.00406523946731 0.616708526719 1.67620088291 0.860715980509 1.71840302543 0.99252306161 
0.00760970477713 0.721073160569 0.00760970477713 0.721073160569 0.00414789817878 0.66764661628 1.67699405861 0.883899119203 1.72899100988 0.993333256172 
0.0077582666243 0.761143068786 0.0077582666243 0.761143068786 0.00423055689025 0.714383268325 1.67778723431 0.902383129434 1.73957899432 0.994189747567 
0.00790682847146 0.797671269343 0.00790682847146 0.797671269343 0.00431321560172 0.758284239401 1.67858041 0.917880993993 1.75016697876 0.995069387377 
0.00805539031862 0.829511915647 0.00805539031862 0.829511915647 0.0043958743132 0.795553189273 1.6793735857 0.931492262642 1.76075496321 0.995636523571 
0.00820395216579 0.85764881538 0.00820395216579 0.85764881538 0.00447853302467 0.829210986238 1.6801667614 0.942777115476 1.77134294765 0.996076343476 
0.00835251401295 0.881757890716 0.00835251401295 0.881757890716 0.00456119173614 0.857371034387 1.6809599371 0.953112883251 1.7819309321 0.996597182838 
0.00850107586011 0.902047477401 0.00850107586011 0.902047477401 0.00464385044761 0.881711593884 1.68175311279 0.961666222989 1.79251891654 0.997025428535 
0.00864963770728 0.919617125198 0.00864963770728 0.919617125198 0.00472650915908 0.901723399576 1.68254628849 0.968251947361 1.80310690099 0.997326357944 
0.00879819955444 0.934466834107 0.00879819955444 0.934466834107 0.00480916787055 0.919038414796 1.68333946419 0.974096922418 1.81369488543 0.997719881017 
0.0089467614016 0.946654475168 0.0089467614016 0.946654475168 0.00489182658202 0.933807104249 1.68413263988 0.978529844095 1.82428286987 0.998032384634 
0.00909532324877 0.956596719869 0.00909532324877 0.956596719869 0.0049744852935 0.945705390109 1.68492581558 0.982418777995 1.83487085432 0.998194423547 
0.00924388509593 0.964536626581 0.00924388509593 0.964536626581 0.00505714400497 0.95488373708 1.68571899128 0.985671130453 1.84545883876 0.998449056123 
0.00939244694309 0.971226518825 0.00939244694309 0.971226518825 0.00513980271644 0.963529670482 1.68651216698 0.988240604637 1.85604682321 0.9987036887 
0.00954100879026 0.977013622843 0.00954100879026 0.977013622843 0.00522246142791 0.970207988518 1.68730534267 0.990254516835 1.86663480765 0.998865727613 
0.00968957063742 0.981492841352 0.00968957063742 0.981492841352 0.00530512013938 0.975543698422 1.68809851837 0.99210639012 1.8772227921 0.999027766525 
0.00983813248458 0.985138716883 0.00983813248458 0.985138716883 0.00538777885085 0.979745135939 1.68889169407 0.993425849836 1.88781077654 0.999155082813 
0.00998669433175 0.987823933147 0.00998669433175 0.987823933147 0.00547043756233 0.983564624591 1.68968486977 0.994502251183 1.89839876098 0.999328695934 
0.0101352561789 0.990254516835 0.0101352561789 0.990254516835 0.0055530962738 0.986458176599 1.69047804546 0.995439762034 1.90898674543 0.99946758643 
0.0102838180261 0.991898054376 0.0102838180261 0.991898054376 0.00563575498527 0.988911908703 1.69127122116 0.996388847093 1.91957472987 0.999571754303 
0.0104323798732 0.993495295084 0.0104323798732 0.993495295084 0.00571841369674 0.990879524069 1.69206439686 0.996990705911 1.93016271432 0.999641199551 
0.0105809417204 0.99469901272 0.0105809417204 0.99469901272 0.00580107240821 0.992499913193 1.69285757256 0.997546267897 1.94075069876 0.999687496383 
0.0107295035676 0.995590226739 0.0107295035676 0.995590226739 0.00588373111968 0.993854095534 1.69365074825 0.998020810426 1.9513386832 0.999780090047 
0.0108780654147 0.996284679221 0.0108780654147 0.996284679221 0.00596638983116 0.995092535793 1.69444392395 0.998263868795 1.96192666765 0.999814812671 
0.0110266272619 0.996886538039 0.0110266272619 0.996886538039 0.00604904854263 0.995983749812 1.69523709965 0.998472204539 1.97251465209 0.999837961088 
0.0111751891091 0.997395803192 0.0111751891091 0.997395803192 0.0061317072541 0.996770795958 1.69603027534 0.998738411324 1.98310263654 0.999861109504 
0.0113237509562 0.997777752057 0.0113237509562 0.997777752057 0.00621436596557 0.997488396856 1.69682345104 0.998993043901 1.99369062098 0.999895832128 
0.0114723128034 0.998136552506 0.0114723128034 0.998136552506 0.00629702467704 0.997974513594 1.69761662674 0.999097211773 2.00427860543 0.999895832128 
0.0116208746505 0.998472204539 0.0116208746505 0.998472204539 0.00637968338851 0.998483778747 1.69840980244 0.999282399102 2.01486658987 0.999918980544 
0.0117694364977 0.998715262908 0.0117694364977 0.998715262908 0.00646234209999 0.998749985532 1.69920297813 0.999386566974 2.02545457431 0.999930554752 
0.0119179983449 0.998946747069 0.0119179983449 0.998946747069 0.00654500081146 0.998935172861 1.69999615383 0.999479160638 2.03604255876 0.99994212896 
0.012066560192 0.999108785981 0.012066560192 0.999108785981 0.00662765952293 0.999131934397 1.70078932953 0.999548605887 2.0466305432 0.999953703168 
0.0122151220392 0.999340270142 0.0122151220392 0.999340270142 0.0067103182344 0.999317121726 1.70158250523 0.999571754303 2.05721852765 0.999965277376 
0.0123636838864 0.999398141182 0.0123636838864 0.999398141182 0.00679297694587 0.999456012222 1.70237568092 0.999606476927 2.06780651209 0.999976851584 
0.0125122457335 0.999571754303 0.0125122457335 0.999571754303 0.00687563565734 0.999560180095 1.70316885662 0.999664347967 2.07839449654 0.999976851584 
0.0126608075807 0.999606476927 0.0126608075807 0.999606476927 0.00695829436881 0.999664347967 1.70396203232 0.999699070591 2.08898248098 0.999976851584 
0.0128093694279 0.999641199551 0.0128093694279 0.999641199551 0.00704095308029 0.999722219007 1.70475520802 0.999780090047 2.09957046542 0.999976851584 
0.012957931275 0.999675922175 0.012957931275 0.999675922175 0.00712361179176 0.999756941631 1.70554838371 0.999837961088 2.11015844987 0.999976851584 
0.0131064931222 0.999768515839 0.0131064931222 0.999768515839 0.00720627050323 0.999826386879 1.70634155941 0.999872683712 2.12074643431 0.999976851584 
0.0132550549693 0.999826386879 0.0132550549693 0.999826386879 0.0072889292147 0.999849535296 1.70713473511 0.999918980544 2.13133441876 0.999976851584 
0.0134036168165 0.999872683712 0.0134036168165 0.999872683712 0.00737158792617 0.999872683712 1.7079279108 0.999930554752 2.1419224032 0.999976851584 
0.0135521786637 0.999872683712 0.0135521786637 0.999872683712 0.00745424663764 0.999918980544 1.7087210865 0.99994212896 2.15251038765 0.999976851584 
0.0137007405108 0.99988425792 0.0137007405108 0.99988425792 0.00753690534912 0.999930554752 1.7095142622 0.999953703168 2.16309837209 0.999976851584 
0.013849302358 0.999895832128 0.013849302358 0.999895832128 0.00761956406059 0.999930554752 1.7103074379 0.999953703168 2.17368635653 0.999976851584 
0.0139978642052 0.999895832128 0.0139978642052 0.999895832128 0.00770222277206 0.999930554752 1.71110061359 0.999953703168 2.18427434098 0.999976851584 
0.0141464260523 0.999907406336 0.0141464260523 0.999907406336 0.00778488148353 0.999953703168 1.71189378929 0.999953703168 2.19486232542 0.999976851584 
0.0142949878995 0.999907406336 0.0142949878995 0.999907406336 0.007867540195 0.999953703168 1.71268696499 0.999965277376 2.20545030987 0.999976851584 
0.0144435497466 0.999907406336 0.0144435497466 0.999907406336 0.00795019890647 0.999965277376 1.71348014069 0.999965277376 2.21603829431 0.999976851584 
0.0145921115938 0.999918980544 0.0145921115938 0.999918980544 0.00803285761795 0.999976851584 1.71427331638 0.999965277376 2.22662627876 0.999976851584 
0.014740673441 0.999930554752 0.014740673441 0.999930554752 0.00811551632942 0.999976851584 1.71506649208 0.999965277376 2.2372142632 0.999976851584 
0.0148892352881 0.999953703168 0.0148892352881 0.999953703168 0.00819817504089 0.999976851584 1.71585966778 0.999976851584 2.24780224764 0.999976851584 
0.0150377971353 0.999953703168 0.0150377971353 0.999953703168 0.00828083375236 0.999976851584 1.71665284348 0.999976851584 2.25839023209 0.999976851584 
0.0151863589825 0.999953703168 0.0151863589825 0.999953703168 0.00836349246383 0.999976851584 1.71744601917 0.999976851584 2.26897821653 0.999976851584 
0.0153349208296 0.999965277376 0.0153349208296 0.999965277376 0.0084461511753 0.999976851584 1.71823919487 0.999976851584 2.27956620098 0.999976851584 
0.0154834826768 0.999976851584 0.0154834826768 0.999976851584 0.00852880988677 0.999976851584 1.71903237057 0.999976851584 2.29015418542 0.999976851584 
0.015632044524 1.0 0.015632044524 1.0 0.00861146859825 1.0 1.71982554626 1.0 2.30074216987 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k9_decayrate.txt <==
mlu_x mlu_y 
0.000775859807618 0.999988425792 
0.000924421654781 0.999965277376 
0.00107298350194 0.999930554752 
0.00122154534911 0.999837961088 
0.00137010719627 0.999756941631 
0.00151866904343 0.999699070591 
0.0016672308906 0.999629625343 
0.00181579273776 0.999560180095 
0.00196435458492 0.999513883263 
0.00211291643209 0.999444438014 
0.00226147827925 0.999386566974 
0.00241004012641 0.999363418558 
0.00255860197358 0.99929397331 
0.00270716382074 0.999224528062 
0.00285572566791 0.999131934397 
0.00300428751507 0.999039340733 
0.00315284936223 0.998981469693 
0.0033014112094 0.998831004988 
0.00344997305656 0.998796282364 
0.00359853490372 0.998680540284 
0.00374709675089 0.998564798204 
0.00389565859805 0.998402759291 
0.00404422044521 0.998136552506 
0.00419278229238 0.997754603641 
0.00434134413954 0.997002280119 
0.0044899059867 0.995578652531 
0.00463846783387 0.993356404588 
0.00478702968103 0.990347110499 
0.00493559152819 0.984710471186 
0.00508415337536 0.977071493883 
0.00523271522252 0.965300524312 
0.00538127706968 0.949478581928 
0.00552983891685 0.929026956331 
0.00567840076401 0.902973414044 
0.00582696261117 0.871456845565 
0.00597552445834 0.834095302029 
0.0061240863055 0.791872591118 
0.00627264815266 0.744916029121 
0.00642120999983 0.693839049063 
0.00656977184699 0.641268996169 
0.00671833369415 0.585979004387 
0.00686689554132 0.530689012604 
0.00701545738848 0.475584208151 
0.00716401923564 0.421058114099 
0.00731258108281 0.370698734939 
0.00746114292997 0.323059294668 
0.00760970477713 0.278926839431 
0.0077582666243 0.238856931214 
0.00790682847146 0.202328730657 
0.00805539031862 0.170488084353 
0.00820395216579 0.14235118462 
0.00835251401295 0.118242109284 
0.00850107586011 0.0979525225986 
0.00864963770728 0.0803828748018 
0.00879819955444 0.0655331658931 
0.0089467614016 0.0533455248325 
0.00909532324877 0.0434032801306 
0.00924388509593 0.0354633734187 
0.00939244694309 0.0287734811746 
0.00954100879026 0.0229863771571 
0.00968957063742 0.0185071586477 
0.00983813248458 0.0148612831167 
0.00998669433175 0.0121760668526 
0.0101352561789 0.00974548316531 
0.0102838180261 0.00810194562437 
0.0104323798732 0.00650470491557 
0.0105809417204 0.00530098727995 
0.0107295035676 0.00440977326126 
0.0108780654147 0.00371532077918 
0.0110266272619 0.00311346196137 
0.0111751891091 0.00260419680783 
0.0113237509562 0.00222224794268 
0.0114723128034 0.00186344749361 
0.0116208746505 0.0015277954606 
0.0117694364977 0.00128473709186 
0.0119179983449 0.00105325293117 
0.012066560192 0.000891214018681 
0.0122151220392 0.000659729857984 
0.0123636838864 0.00060185881781 
0.0125122457335 0.000428245697288 
0.0126608075807 0.000393523073184 
0.0128093694279 0.000358800449079 
0.012957931275 0.000324077824975 
0.0131064931222 0.000231484160696 
0.0132550549693 0.000173613120522 
0.0134036168165 0.000127316288383 
0.0135521786637 0.000127316288383 
0.0137007405108 0.000115742080348 
0.013849302358 0.000104167872313 
0.0139978642052 0.000104167872313 
0.0141464260523 9.25936642785e-05 
0.0142949878995 9.25936642785e-05 
0.0144435497466 9.25936642785e-05 
0.0145921115938 8.10194562437e-05 
0.014740673441 6.94452482088e-05 
0.0148892352881 4.62968321393e-05 
0.0150377971353 4.62968321393e-05 
0.0151863589825 4.62968321393e-05 
0.0153349208296 3.47226241044e-05 
0.0154834826768 2.31484160697e-05 
0.015632044524 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_rmtesenscrit_r1t7200k9_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000775859807618 0.000775859807618 0.000345597451087 1.64050797653 1.24194372544 
1 0.00494752032682 0.00494752032682 0.00284447986633 1.65406231117 1.32245512686 
2 0.00518161803484 0.00518161803484 0.00296721700579 1.65586117935 1.33733592447 
3 0.00532566197217 0.00532566197217 0.0030458830297 1.65703205299 1.34727809955 
4 0.00543546443805 0.00543546443805 0.00310346973129 1.65787402821 1.35478108606 
5 0.00552474427968 0.00552474427968 0.00315069383942 1.65854732227 1.36103531947 
6 0.00559892971069 0.00559892971069 0.00319215562195 1.65914634895 1.36644325771 
7 0.00567209953442 0.00567209953442 0.00322919292375 1.65963665676 1.37146434911 
8 0.00573511747643 0.00573511747643 0.00326200667769 1.66010085773 1.37585514739 
9 0.00578926876187 0.00578926876187 0.00329194962978 1.66053072643 1.38012103362 
10 0.00584335951135 0.00584335951135 0.00332025229 1.66088895035 1.38367193165 
11 0.00589327281341 0.00589327281341 0.00334622594528 1.6612553997 1.38723555193 
12 0.0059375599958 0.0059375599958 0.00337141612545 1.66157714558 1.39053329505 
13 0.00598047114909 0.00598047114909 0.00339439953677 1.66190127563 1.39371253854 
14 0.0060231173411 0.0060231173411 0.00341694918461 1.66220907402 1.39680873857 
15 0.00606178818271 0.00606178818271 0.00343902548775 1.6624975605 1.39965881233 
16 0.00610198639333 0.00610198639333 0.00345877720974 1.66276792717 1.40252973405 
17 0.00613806955516 0.00613806955516 0.00347822555341 1.66303579044 1.40545741248 
18 0.00617444561794 0.00617444561794 0.00349708157592 1.66329209042 1.40826518103 
19 0.00621109642088 0.00621109642088 0.00351614365354 1.66351918411 1.41075987276 
20 0.00624517723918 0.00624517723918 0.00353389070369 1.66373936367 1.41343623296 
21 0.00627903034911 0.00627903034911 0.00355122750625 1.66397802067 1.41598257403 
22 0.00631054583937 0.00631054583937 0.00356883252971 1.66419092846 1.41832409288 
23 0.00634274119511 0.00634274119511 0.00358490063809 1.66440610123 1.42061195247 
24 0.00637530954555 0.00637530954555 0.00360107654706 1.66461149883 1.42290881587 
25 0.00640444364399 0.00640444364399 0.00361687177792 1.66482428741 1.42519261854 
26 0.00643677869812 0.00643677869812 0.00363317131996 1.66502706242 1.42739944109 
27 0.00646539358422 0.00646539358422 0.00364765431732 1.66523806286 1.42950403476 
28 0.00649446900934 0.00649446900934 0.00366292521358 1.6654375 1.43170783826 
29 0.00652412604541 0.00652412604541 0.00367844104767 1.66563669872 1.43398850704 
30 0.00655307387933 0.00655307387933 0.0036932118237 1.66582159233 1.43607914522 
31 0.00658071879297 0.00658071879297 0.00370784243569 1.66600457859 1.43809750295 
32 0.00660963123664 0.00660963123664 0.00372241949663 1.66619340611 1.4402396592 
33 0.00663875136524 0.00663875136524 0.00373735674657 1.66637794209 1.44217524731 
34 0.00666675297543 0.00666675297543 0.0037512849085 1.6665578289 1.44421490441 
35 0.0066946502775 0.0066946502775 0.00376573600806 1.66673032475 1.4461723644 
36 0.00672104582191 0.00672104582191 0.00378052378073 1.6668978138 1.44817953224 
37 0.00674760527909 0.00674760527909 0.00379488244653 1.6670838995 1.45011485259 
38 0.00677281338722 0.00677281338722 0.00380919501185 1.66727010441 1.45196636293 
39 0.00679970951751 0.00679970951751 0.00382391456515 1.6674393816 1.4537593553 
40 0.00682642729953 0.00682642729953 0.0038377083838 1.66762355995 1.45586955364 
41 0.00685530900955 0.00685530900955 0.00385111104697 1.66779331398 1.45781087195 
42 0.00688396859914 0.00688396859914 0.00386522919871 1.66796354485 1.45969960098 
43 0.00690980535001 0.00690980535001 0.00387898855843 1.66812638474 1.4617451647 
44 0.00693626422435 0.00693626422435 0.0038936343044 1.66829768848 1.46363689088 
45 0.0069627771154 0.0069627771154 0.00390743045136 1.66846327019 1.46558404092 
46 0.00698998244479 0.00698998244479 0.00392180914059 1.66862885189 1.46744249735 
47 0.00701745366678 0.00701745366678 0.00393528398126 1.66879789066 1.46933730197 
48 0.00704473117366 0.00704473117366 0.00394931389019 1.66895739269 1.47122907003 
49 0.00707196211442 0.00707196211442 0.00396251445636 1.66912225914 1.47308965731 
50 0.00709842611104 0.00709842611104 0.00397633342072 1.66929451656 1.47492108348 
51 0.00712378742173 0.00712378742173 0.00399017659947 1.66947833729 1.4768396157 
52 0.00715113803744 0.00715113803744 0.0040043015033 1.66963831615 1.47857339958 
53 0.00717952288687 0.00717952288687 0.00401853676885 1.66981271935 1.48051629159 
54 0.00720585184172 0.00720585184172 0.00403328519315 1.66997627449 1.4823599793 
55 0.00723191071302 0.00723191071302 0.00404812814668 1.6701484127 1.48430990667 
56 0.00726059172302 0.00726059172302 0.0040626572445 1.67032686901 1.48615792113 
57 0.00728838285431 0.00728838285431 0.00407727528363 1.67050759029 1.48818132218 
58 0.00731549272314 0.00731549272314 0.00409209821373 1.67068068218 1.4900988668 
59 0.00734362518415 0.00734362518415 0.00410742731765 1.67085556221 1.4920796608 
60 0.00737459538504 0.00737459538504 0.00412276899442 1.67103294563 1.49401290335 
61 0.00740400375798 0.00740400375798 0.00413761707023 1.67122093868 1.49602898346 
62 0.00743335857987 0.00743335857987 0.00415333919227 1.67140070629 1.4980305246 
63 0.00746292667463 0.00746292667463 0.00416850205511 1.6715715332 1.49999909409 
64 0.0074937492609 0.0074937492609 0.00418432010338 1.67174700928 1.50203965958 
65 0.00752627011389 0.00752627011389 0.00420159846544 1.67193702888 1.5040615197 
66 0.00755623867735 0.00755623867735 0.00421692989767 1.6721374197 1.50620908921 
67 0.00758758699521 0.00758758699521 0.00423459103331 1.67233697605 1.50825641451 
68 0.00761904893443 0.00761904893443 0.00425097718835 1.67253796291 1.51035865325 
69 0.00765300681815 0.00765300681815 0.00426897080615 1.67272786331 1.51272687141 
70 0.00768597563729 0.00768597563729 0.0042866980657 1.67292288971 1.5148719717 
71 0.00772008253261 0.00772008253261 0.00430536689237 1.67313043308 1.51710266679 
72 0.00775487255305 0.00775487255305 0.00432284036651 1.67333523464 1.51947513899 
73 0.00779177295044 0.00779177295044 0.00434073153883 1.67354265881 1.52178706284 
74 0.00782787054777 0.00782787054777 0.00435935379937 1.67376307678 1.52409296647 
75 0.00786408409476 0.00786408409476 0.00437866197899 1.67397658062 1.52632182807 
76 0.0079028531909 0.0079028531909 0.00439999811351 1.67420558167 1.52874991785 
77 0.00794049166143 0.00794049166143 0.00442308234051 1.67443851662 1.53123412929 
78 0.00798309780657 0.00798309780657 0.0044431053102 1.67468826008 1.53382951411 
79 0.00802323408425 0.00802323408425 0.00446633575484 1.67493049335 1.53658607373 
80 0.00806758459657 0.00806758459657 0.00448865629733 1.67518822384 1.53933869304 
81 0.00811256747693 0.00811256747693 0.00451302714646 1.67545274925 1.54209130773 
82 0.00815873220563 0.00815873220563 0.00453781010583 1.67572526169 1.54524937812 
83 0.00820613186806 0.00820613186806 0.00456346105784 1.67601744366 1.54825084504 
84 0.00825457833707 0.00825457833707 0.00459227664396 1.67631582451 1.55142189164 
85 0.00830845627934 0.00830845627934 0.00462141120806 1.67663900089 1.55472553664 
86 0.00836518686265 0.00836518686265 0.00465279631317 1.67696932983 1.55827895934 
87 0.00842765904963 0.00842765904963 0.00468466570601 1.67731312943 1.56211907502 
88 0.00848986115307 0.00848986115307 0.00472028460354 1.67764584255 1.56626186099 
89 0.0085603678599 0.0085603678599 0.00476002367213 1.67804984283 1.57030191044 
90 0.00863429810852 0.00863429810852 0.00480108195916 1.67847899628 1.57506663982 
91 0.00871117413044 0.00871117413044 0.00484793866053 1.6789591713 1.5800406022 
92 0.00880150310695 0.00880150310695 0.00489732576534 1.67949096394 1.58555608284 
93 0.00890023913234 0.00890023913234 0.00495148170739 1.68007127476 1.59232802225 
94 0.00901048257947 0.00901048257947 0.00501378532499 1.68073467445 1.59947570266 
95 0.00914070103317 0.00914070103317 0.0050940150395 1.68151919079 1.60813669754 
96 0.00930193252861 0.00930193252861 0.00518772518262 1.68235305977 1.61793397516 
97 0.00951334554702 0.00951334554702 0.00530078494921 1.68356708717 1.63255083233 
98 0.00978819094598 0.00978819094598 0.00547674763948 1.68523065281 1.65489248525 
99 0.0102649116889 0.0102649116889 0.0057623796165 1.68801788521 1.70634053753 
100 0.015632044524 0.015632044524 0.00861146859825 1.71982554626 2.30074216987 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_vlb_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000750182720367 0.0 0.000750182720367 0.0 0.000464395066956 0.0 1.66666662693 0 1.27063905966 4.62968321393e-05 
0.000884150524507 1.15742080348e-05 0.000884150524507 1.15742080348e-05 0.000556578377436 0.0 1.66666662693 0 1.2783340112 8.10194562437e-05 
0.00101811832865 4.62968321393e-05 0.00101811832865 4.62968321393e-05 0.000648761687917 2.31484160696e-05 1.66666662693 0 1.28602896275 0.000185187328557 
0.00115208613279 8.10194562437e-05 0.00115208613279 8.10194562437e-05 0.000740944998397 4.62968321393e-05 1.66666662693 0 1.2937239143 0.000370374657114 
0.00128605393693 0.000150464704453 0.00128605393693 0.000150464704453 0.000833128308877 0.000150464704453 1.66666662693 0 1.30141886585 0.000543987777636 
0.00142002174107 0.000243058368731 0.00142002174107 0.000243058368731 0.000925311619358 0.000208335744627 1.66666662693 0 1.3091138174 0.000995381890994 
0.00155398954521 0.000277780992836 0.00155398954521 0.000277780992836 0.00101749492984 0.000254632576766 1.66666662693 0 1.31680876895 0.00151622125256 
0.00168795734935 0.00031250361694 0.00168795734935 0.00031250361694 0.00110967824032 0.000324077824975 1.66666662693 0 1.32450372049 0.00239586106321 
0.00182192515349 0.000428245697288 0.00182192515349 0.000428245697288 0.0012018615508 0.000381948865149 1.66666662693 0 1.33219867204 0.00343753978634 
0.00195589295763 0.000439819905323 0.00195589295763 0.000439819905323 0.00129404486128 0.000451394113358 1.66666662693 0 1.33989362359 0.00523154203174 
0.00208986076177 0.000520839361567 0.00208986076177 0.000520839361567 0.00138622817176 0.000567136193706 1.66666662693 0 1.34758857514 0.00791675829581 
0.00222382856591 0.000555561985671 0.00222382856591 0.000555561985671 0.00147841148224 0.000590284609776 1.66666662693 0 1.35528352669 0.0110302202572 
0.00235779637005 0.000567136193706 0.00235779637005 0.000567136193706 0.00157059479272 0.00064815564995 1.66666662693 0 1.36297847824 0.0150696188613 
0.00249176417419 0.000671304066019 0.00249176417419 0.000671304066019 0.0016627781032 0.000682878274054 1.66666662693 0 1.37067342978 0.0200696767324 
0.00262573197833 0.000717600898159 0.00262573197833 0.000717600898159 0.00175496141368 0.000729175106193 1.66666662693 0 1.37836838133 0.0270489241774 
0.00275969978247 0.000740749314228 0.00275969978247 0.000740749314228 0.00184714472416 0.000787046146367 1.66666662693 0 1.38606333288 0.0350814245535 
0.00289366758661 0.000810194562437 0.00289366758661 0.000810194562437 0.00193932803464 0.000856491394576 1.66666662693 0 1.39375828443 0.0446764430144 
0.00302763539075 0.000868065602611 0.00302763539075 0.000868065602611 0.00203151134512 0.000925936642785 1.66666662693 0 1.40145323598 0.0560191668885 
0.00316160319489 0.000972233474924 0.00316160319489 0.000972233474924 0.0021236946556 0.000983807682959 1.66666662693 0 1.40914818753 0.0699429391544 
0.00329557099903 0.00104167872313 0.00329557099903 0.00104167872313 0.00221587796608 0.0010301045151 1.66666662693 0 1.41684313907 0.0852208937603 
0.00342953880318 0.0010648271392 0.00342953880318 0.0010648271392 0.00230806127656 0.00108797555527 1.66666662693 0 1.42453809062 0.101910901747 
0.00356350660732 0.00111112397134 0.00356350660732 0.00111112397134 0.00240024458704 0.00114584659545 1.66666662693 0 1.43223304217 0.119434252711 
0.00369747441146 0.00125001446776 0.00369747441146 0.00125001446776 0.00249242789752 0.00123844025973 1.66666662693 0 1.43992799372 0.139920600933 
0.0038314422156 0.001331033924 0.0038314422156 0.001331033924 0.002584611208 0.0012963112999 1.66666662693 0 1.44762294527 0.162351416104 
0.00396541001974 0.00140047917221 0.00396541001974 0.00140047917221 0.00267679451848 0.00138890496418 1.66666662693 0 1.45531789682 0.186749846642 
0.00409937782388 0.00153936966863 0.00409937782388 0.00153936966863 0.00276897782896 0.00151622125256 1.66666662693 0 1.46301284836 0.212363569023 
0.00423334562802 0.00166668595701 0.00423334562802 0.00166668595701 0.00286116113944 0.00171298278915 1.66666662693 0 1.47070779991 0.238845357006 
0.00436731343216 0.0018287248695 0.00436731343216 0.0018287248695 0.00295334444992 0.00200233799002 1.66666662693 0 1.47840275146 0.266322526881 
0.0045012812363 0.0020602090302 0.0045012812363 0.0020602090302 0.00304552776041 0.00221067373465 1.66666662693 0 1.48609770301 0.296288151483 
0.00463524904044 0.00241900947928 0.00463524904044 0.00241900947928 0.00313771107089 0.00268521626408 1.66666662693 0 1.49379265456 0.326531557078 
0.00476921684458 0.00281253255246 0.00476921684458 0.00281253255246 0.00322989438137 0.00353013345062 1.66666662693 0 1.50148760611 0.357191634162 
0.00490318464872 0.00354170765865 0.00490318464872 0.00354170765865 0.00332207769185 0.00473385108624 1.66666662693 0 1.50918255765 0.38765494971 
0.00503715245286 0.00482644475052 0.00503715245286 0.00482644475052 0.00341426100233 0.00665516962002 1.66666662693 0 1.5168775092 0.418488639915 
0.005171120257 0.00711813794141 0.005171120257 0.00711813794141 0.00350644431281 0.0100116899501 1.66666662693 0 1.52457246075 0.449901040521 
0.00530508806114 0.0102315999028 0.00530508806114 0.0102315999028 0.00359862762329 0.0154631419345 1.66666662693 0 1.5322674123 0.481683815785 
0.00543905586528 0.0154978645586 0.00543905586528 0.0154978645586 0.00369081093377 0.0236924038473 1.66666662693 0 1.53996236385 0.513119364807 
0.00557302366942 0.0230673966134 0.00557302366942 0.0230673966134 0.00378299424425 0.0346647530643 1.66666662693 0 1.5476573154 0.543420641443 
0.00570699147356 0.0329633444832 0.00570699147356 0.0329633444832 0.00387517755473 0.0500700239586 1.66666662693 0 1.55535226694 0.573953402238 
0.0058409592777 0.0478246275999 0.0058409592777 0.0478246275999 0.00396736086521 0.0709035984213 1.66666662693 0 1.56304721849 0.602645863957 
0.00597492708184 0.0664359541198 0.00597492708184 0.0664359541198 0.00405954417569 0.0967951017952 1.66666662693 0 1.57074217004 0.631974907117 
0.00610889488598 0.0888551950833 0.00610889488598 0.0888551950833 0.00415172748617 0.129226032709 1.66666662693 0 1.57843712159 0.660158103682 
0.00624286269012 0.117385617889 0.00624286269012 0.117385617889 0.00424391079665 0.16679591199 1.66666662693 0 1.58613207314 0.687322769939 
0.00637683049426 0.151888332041 0.00637683049426 0.151888332041 0.00433609410713 0.210557992569 1.66666662693 0 1.59382702469 0.712936492321 
0.0065107982984 0.19135638144 0.0065107982984 0.19135638144 0.00442827741761 0.260593293904 1.66666662693 0 1.60152197623 0.738469195245 
0.00664476610254 0.236796722184 0.00664476610254 0.236796722184 0.00452046072809 0.314667993843 1.66666662693 0 1.60921692778 0.762080579636 
0.00677873390669 0.285524138011 0.00677873390669 0.285524138011 0.00461264403857 0.370675586523 1.66666662693 0 1.61691187933 0.784627136888 
0.00691270171083 0.339633560574 0.00691270171083 0.339633560574 0.00470482734905 0.429136911307 1.66666662693 0 1.62460683088 0.804754684661 
0.00704666951497 0.393905022049 0.00704666951497 0.393905022049 0.00479701065953 0.488107501244 1.66666662693 0 1.63230178243 0.824442412528 
0.00718063731911 0.449588536904 0.00718063731911 0.449588536904 0.00488919397001 0.546545677612 1.66666662693 0 1.63999673398 0.842961145384 
0.00731460512325 0.505584555377 0.00731460512325 0.505584555377 0.00498137728049 0.602958367574 1.66666662693 0 1.64769168552 0.860206715356 
0.00744857292739 0.559902313684 0.00744857292739 0.559902313684 0.00507356059097 0.655262213683 1.66666662693 0 1.65538663707 0.876167548236 
0.00758254073153 0.611407539439 0.00758254073153 0.611407539439 0.00516574390145 0.70345721594 1.66666662693 0 1.66308158862 0.890785772983 
0.00771650853567 0.660690517251 0.00771650853567 0.660690517251 0.00525792721193 0.74657114087 1.66666662693 0 1.67077654017 0.904049815391 
0.00785047633981 0.707623930833 0.00785047633981 0.707623930833 0.00535011052241 0.78591187398 1.66666662693 0 1.67847149172 0.914975867776 
0.00798444414395 0.749429970254 0.00798444414395 0.749429970254 0.00544229383289 0.819546522529 1.66666662693 0 1.68616644327 0.925566268128 
0.00811841194809 0.786374842301 0.00811841194809 0.786374842301 0.00553447714337 0.849176495098 1.66666662693 0 1.69386139481 0.934941376636 
0.00825237975223 0.820784962789 0.00825237975223 0.820784962789 0.00562666045385 0.875033275848 1.66666662693 0 1.70155634636 0.943911387863 
0.00838634755637 0.850542251646 0.00838634755637 0.850542251646 0.00571884376433 0.896966400074 1.66666662693 0 1.70925129791 0.951654533039 
0.00852031536051 0.876387458188 0.00852031536051 0.876387458188 0.00581102707481 0.91607541754 1.66666662693 0 1.71694624946 0.958575909443 
0.00865428316465 0.897545110476 0.00865428316465 0.897545110476 0.0059032103853 0.931689024179 1.66666662693 0 1.72464120101 0.964281994005 
0.00878825096879 0.915450410306 0.00878825096879 0.915450410306 0.00599539369578 0.944490098265 1.66666662693 0 1.73233615256 0.968819083554 
0.00892221877293 0.931584856306 0.00892221877293 0.931584856306 0.00608757700626 0.955311982778 1.66666662693 0 1.7400311041 0.973217282607 
0.00905618657707 0.94422389148 0.00905618657707 0.94422389148 0.00617976031674 0.963749580435 1.66666662693 0 1.74772605565 0.976816861306 
0.00919015438121 0.955022627577 0.00919015438121 0.955022627577 0.00627194362722 0.971249667242 1.66666662693 0 1.7554210072 0.980080787972 
0.00932412218535 0.963286612114 0.00932412218535 0.963286612114 0.0063641269377 0.977025197051 1.66666662693 0 1.76311595875 0.982650262156 
0.00945808998949 0.970960312041 0.00945808998949 0.970960312041 0.00645631024818 0.981597009225 1.66666662693 0 1.7708109103 0.985242884756 
0.00959205779363 0.976330744569 0.00959205779363 0.976330744569 0.00654849355866 0.985150291091 1.66666662693 0 1.77850586185 0.987256796954 
0.00972602559777 0.980902556743 0.00972602559777 0.980902556743 0.00664067686914 0.988066991516 1.66666662693 0 1.78620081339 0.988796166622 
0.00985999340191 0.984791490642 0.00985999340191 0.984791490642 0.00673286017962 0.990497575203 1.66666662693 0 1.79389576494 0.990266091043 
0.00999396120606 0.987812358939 0.00999396120606 0.987812358939 0.0068250434901 0.992326300073 1.66666662693 0 1.80159071649 0.991504531302 
0.0101279290102 0.990428129955 0.0101279290102 0.990428129955 0.00691722680058 0.993726779245 1.66666662693 0 1.80928566804 0.992615655274 
0.0102618968143 0.992280003241 0.0102618968143 0.992280003241 0.00700941011106 0.994895774257 1.66666662693 0 1.81698061959 0.993726779245 
0.0103958646185 0.993668908205 0.0103958646185 0.993668908205 0.00710159342154 0.995763839859 1.66666662693 0 1.82467557114 0.994479102767 
0.0105298324226 0.994976793713 0.0105298324226 0.994976793713 0.00719377673202 0.996782370166 1.66666662693 0 1.83237052268 0.995104110001 
0.0106638002268 0.996122640308 0.0106638002268 0.996122640308 0.0072859600425 0.99746524844 1.66666662693 0 1.84006547423 0.995810136691 
0.0107977680309 0.996932834871 0.0107977680309 0.996932834871 0.00737814335298 0.998067107258 1.66666662693 0 1.84776042578 0.996400421301 
0.010931735835 0.997488396856 0.010931735835 0.997488396856 0.00747032666346 0.998344888251 1.66666662693 0 1.85545537733 0.996805518582 
0.0110657036392 0.998020810426 0.0110657036392 0.998020810426 0.00756250997394 0.9987036887 1.66666662693 0 1.86315032888 0.997256912696 
0.0111996714433 0.998425907707 0.0111996714433 0.998425907707 0.00765469328442 0.998993043901 1.66666662693 0 1.87084528043 0.997557842105 
0.0113336392475 0.998680540284 0.0113336392475 0.998680540284 0.0077468765949 0.999189805438 1.66666662693 0 1.87854023198 0.997916642554 
0.0114676070516 0.998969895485 0.0114676070516 0.998969895485 0.00783905990538 0.999444438014 1.66666662693 0 1.88623518352 0.998124978298 
0.0116015748557 0.999224528062 0.0116015748557 0.999224528062 0.00793124321586 0.999571754303 1.66666662693 0 1.89393013507 0.998391185083 
0.0117355426599 0.99946758643 0.0117355426599 0.99946758643 0.00802342652634 0.999699070591 1.66666662693 0 1.90162508662 0.998576372412 
0.011869510464 0.999548605887 0.011869510464 0.999548605887 0.00811560983682 0.999733793215 1.66666662693 0 1.90932003817 0.998773133948 
0.0120034782682 0.999594902719 0.0120034782682 0.999594902719 0.0082077931473 0.999745367423 1.66666662693 0 1.91701498972 0.998888876029 
0.0121374460723 0.999675922175 0.0121374460723 0.999675922175 0.00829997645778 0.999780090047 1.66666662693 0 1.92470994127 0.999050914941 
0.0122714138764 0.999733793215 0.0122714138764 0.999733793215 0.00839215976826 0.999837961088 1.66666662693 0 1.93240489281 0.999224528062 
0.0124053816806 0.999780090047 0.0124053816806 0.999780090047 0.00848434307874 0.999861109504 1.66666662693 0 1.94009984436 0.99935184435 
0.0125393494847 0.999837961088 0.0125393494847 0.999837961088 0.00857652638922 0.999918980544 1.66666662693 0 1.94779479591 0.999456012222 
0.0126733172889 0.999861109504 0.0126733172889 0.999861109504 0.0086687096997 0.99994212896 1.66666662693 0 1.95548974746 0.999583328511 
0.012807285093 0.99988425792 0.012807285093 0.99988425792 0.00876089301019 0.99994212896 1.66666662693 0 1.96318469901 0.999641199551 
0.0129412528971 0.999907406336 0.0129412528971 0.999907406336 0.00885307632067 0.999953703168 1.66666662693 0 1.97087965056 0.999664347967 
0.0130752207013 0.999930554752 0.0130752207013 0.999930554752 0.00894525963115 0.999965277376 1.66666662693 0 1.9785746021 0.999745367423 
0.0132091885054 0.99994212896 0.0132091885054 0.99994212896 0.00903744294163 0.999965277376 1.66666662693 0 1.98626955365 0.999803238463 
0.0133431563096 0.999965277376 0.0133431563096 0.999965277376 0.00912962625211 0.999965277376 1.66666662693 0 1.9939645052 0.999861109504 
0.0134771241137 0.999965277376 0.0134771241137 0.999965277376 0.00922180956259 0.999965277376 1.66666662693 0 2.00165945675 0.99988425792 
0.0136110919178 0.999965277376 0.0136110919178 0.999965277376 0.00931399287307 0.999965277376 1.66666662693 0 2.0093544083 0.99988425792 
0.013745059722 0.999965277376 0.013745059722 0.999965277376 0.00940617618355 0.999965277376 1.66666662693 0 2.01704935985 0.999930554752 
0.0138790275261 0.999976851584 0.0138790275261 0.999976851584 0.00949835949403 0.999976851584 1.66666662693 0 2.02474431139 0.999953703168 
0.0140129953303 0.999976851584 0.0140129953303 0.999976851584 0.00959054280451 0.999976851584 1.66666662693 0 2.03243926294 0.999976851584 
0.0141469631344 1.0 0.0141469631344 1.0 0.00968272611499 1.0 1.66666662693 1.0 2.04013421449 1.0 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_vlb_decayrate.txt <==
mlu_x mlu_y 
0.000750182720367 1.0 
0.000884150524507 0.999988425792 
0.00101811832865 0.999953703168 
0.00115208613279 0.999918980544 
0.00128605393693 0.999849535296 
0.00142002174107 0.999756941631 
0.00155398954521 0.999722219007 
0.00168795734935 0.999687496383 
0.00182192515349 0.999571754303 
0.00195589295763 0.999560180095 
0.00208986076177 0.999479160638 
0.00222382856591 0.999444438014 
0.00235779637005 0.999432863806 
0.00249176417419 0.999328695934 
0.00262573197833 0.999282399102 
0.00275969978247 0.999259250686 
0.00289366758661 0.999189805438 
0.00302763539075 0.999131934397 
0.00316160319489 0.999027766525 
0.00329557099903 0.998958321277 
0.00342953880318 0.998935172861 
0.00356350660732 0.998888876029 
0.00369747441146 0.998749985532 
0.0038314422156 0.998668966076 
0.00396541001974 0.998599520828 
0.00409937782388 0.998460630331 
0.00423334562802 0.998333314043 
0.00436731343216 0.99817127513 
0.0045012812363 0.99793979097 
0.00463524904044 0.997580990521 
0.00476921684458 0.997187467448 
0.00490318464872 0.996458292341 
0.00503715245286 0.995173555249 
0.005171120257 0.992881862059 
0.00530508806114 0.989768400097 
0.00543905586528 0.984502135441 
0.00557302366942 0.976932603387 
0.00570699147356 0.967036655517 
0.0058409592777 0.9521753724 
0.00597492708184 0.93356404588 
0.00610889488598 0.911144804917 
0.00624286269012 0.882614382111 
0.00637683049426 0.848111667959 
0.0065107982984 0.80864361856 
0.00664476610254 0.763203277816 
0.00677873390669 0.714475861989 
0.00691270171083 0.660366439426 
0.00704666951497 0.606094977951 
0.00718063731911 0.550411463096 
0.00731460512325 0.494415444623 
0.00744857292739 0.440097686316 
0.00758254073153 0.388592460561 
0.00771650853567 0.339309482749 
0.00785047633981 0.292376069167 
0.00798444414395 0.250570029746 
0.00811841194809 0.213625157699 
0.00825237975223 0.179215037211 
0.00838634755637 0.149457748354 
0.00852031536051 0.123612541812 
0.00865428316465 0.102454889524 
0.00878825096879 0.0845495896943 
0.00892221877293 0.0684151436938 
0.00905618657707 0.0557761085198 
0.00919015438121 0.0449773724233 
0.00932412218535 0.0367133878864 
0.00945808998949 0.0290396879594 
0.00959205779363 0.0236692554312 
0.00972602559777 0.0190974432574 
0.00985999340191 0.0152085093577 
0.00999396120606 0.0121876410607 
0.0101279290102 0.00957187004479 
0.0102618968143 0.00771999675922 
0.0103958646185 0.00633109179504 
0.0105298324226 0.00502320628711 
0.0106638002268 0.00387735969166 
0.0107977680309 0.00306716512923 
0.010931735835 0.00251160314355 
0.0110657036392 0.00197918957395 
0.0111996714433 0.00157409229273 
0.0113336392475 0.00131945971597 
0.0114676070516 0.0010301045151 
0.0116015748557 0.000775471938333 
0.0117355426599 0.000532413569602 
0.011869510464 0.000451394113358 
0.0120034782682 0.000405097281219 
0.0121374460723 0.000324077824975 
0.0122714138764 0.000266206784801 
0.0124053816806 0.000219909952662 
0.0125393494847 0.000162038912487 
0.0126733172889 0.000138890496418 
0.012807285093 0.000115742080348 
0.0129412528971 9.25936642785e-05 
0.0130752207013 6.94452482088e-05 
0.0132091885054 5.78710401741e-05 
0.0133431563096 3.47226241044e-05 
0.0134771241137 3.47226241044e-05 
0.0136110919178 3.47226241044e-05 
0.013745059722 3.47226241044e-05 
0.0138790275261 2.31484160697e-05 
0.0140129953303 2.31484160697e-05 
0.0141469631344 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/agg1_crit_static_vlb_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000750182720367 0.000750182720367 0.000464395066956 1.66666662693 1.37063905966 
1 0.0054296888411 0.0054296888411 0.00359841971658 1.66666662693 1.36059162405 
2 0.00565301720053 0.00565301720053 0.00374818756245 1.66666662693 1.37820420178 
3 0.00580294337124 0.00580294337124 0.00383877521381 1.66666662693 1.3888421325 
4 0.00590921472758 0.00590921472758 0.00390937272459 1.66666662693 1.39804586992 
5 0.00599292851985 0.00599292851985 0.00396689400077 1.66666662693 1.40530353852 
6 0.00606486899778 0.00606486899778 0.00401449855417 1.66666662693 1.41156480878 
7 0.00613234564662 0.00613234564662 0.00405590143055 1.66666662693 1.4168868311 
8 0.00619282945991 0.00619282945991 0.00409422209486 1.66666662693 1.42191234029 
9 0.00624869158491 0.00624869158491 0.00412989640608 1.66666662693 1.42673794242 
10 0.00629787659273 0.00629787659273 0.00416154088452 1.66666662693 1.43140295582 
11 0.00634488882497 0.00634488882497 0.00419085426256 1.66666662693 1.43595095071 
12 0.00638858275488 0.00638858275488 0.00421894341707 1.66666662693 1.44018143332 
13 0.0064299851656 0.0064299851656 0.00424557039514 1.66666662693 1.44399372571 
14 0.00646901736036 0.00646901736036 0.00427022203803 1.66666662693 1.44764289488 
15 0.00650461250916 0.00650461250916 0.00429546646774 1.66666662693 1.45114301518 
16 0.00653949612752 0.00653949612752 0.0043196445331 1.66666662693 1.45462494623 
17 0.00657260231674 0.00657260231674 0.0043430714868 1.66666662693 1.45779433334 
18 0.00660606427118 0.00660606427118 0.00436483928934 1.66666662693 1.46094266821 
19 0.00664015812799 0.00664015812799 0.00438688416034 1.66666662693 1.46392608774 
20 0.0066719208844 0.0066719208844 0.00440636044368 1.66666662693 1.46697929008 
21 0.00670095812529 0.00670095812529 0.00442721974105 1.66666662693 1.47006236781 
22 0.00673078512773 0.00673078512773 0.00444622244686 1.66666662693 1.47298229137 
23 0.00675982236862 0.00675982236862 0.0044651851058 1.66666662693 1.47576986886 
24 0.00678716041148 0.00678716041148 0.00448280479759 1.66666662693 1.47871919965 
25 0.00681643467396 0.00681643467396 0.00450093811378 1.66666662693 1.48148145581 
26 0.00684389146045 0.00684389146045 0.00451930845156 1.66666662693 1.48427051234 
27 0.00687166396528 0.00687166396528 0.00453787669539 1.66666662693 1.48706405746 
28 0.00689805438742 0.00689805438742 0.00455490360036 1.66666662693 1.48964786274 
29 0.00692393071949 0.00692393071949 0.00457114074379 1.66666662693 1.49215007317 
30 0.00694925431162 0.00694925431162 0.00458844425157 1.66666662693 1.49484180525 
31 0.00697449874133 0.00697449874133 0.00460511585698 1.66666662693 1.49739792098 
32 0.00699891336262 0.00699891336262 0.00462111597881 1.66666662693 1.49982463967 
33 0.00702431611717 0.00702431611717 0.0046377084218 1.66666662693 1.50230132023 
34 0.00704750604928 0.00704750604928 0.00465445918962 1.66666662693 1.5049848166 
35 0.00707271089777 0.00707271089777 0.00467113079503 1.66666662693 1.50739237424 
36 0.00709748128429 0.00709748128429 0.00468772323802 1.66666662693 1.50986530808 
37 0.00712134316564 0.00712134316564 0.00470376294106 1.66666662693 1.51233957235 
38 0.00714603438973 0.00714603438973 0.00471909157932 1.66666662693 1.51484089575 
39 0.00717108137906 0.00717108137906 0.00473572360352 1.66666662693 1.51742362412 
40 0.00719502242282 0.00719502242282 0.00475128879771 1.66666662693 1.51997016289 
41 0.00721868639812 0.00721868639812 0.00476756552234 1.66666662693 1.52246523225 
42 0.00724266655743 0.00724266655743 0.00478222221136 1.66666662693 1.52489603827 
43 0.00726613355801 0.00726613355801 0.00479818275198 1.66666662693 1.52736728085 
44 0.00729058776051 0.00729058776051 0.00481339264661 1.66666662693 1.52983746892 
45 0.00731571344659 0.00731571344659 0.00482935318723 1.66666662693 1.53229023936 
46 0.0073399702087 0.0073399702087 0.00484476052225 1.66666662693 1.53473106932 
47 0.00736410869285 0.00736410869285 0.00486076064408 1.66666662693 1.53717567354 
48 0.00738662714139 0.00738662714139 0.00487624714151 1.66666662693 1.53956877373 
49 0.00741040986031 0.00741040986031 0.00489193107933 1.66666662693 1.54194206523 
50 0.00743498280644 0.00743498280644 0.00490749627352 1.66666662693 1.54443286804 
51 0.00745892338455 0.00745892338455 0.00492325937375 1.66666662693 1.54690264105 
52 0.00748302228749 0.00748302228749 0.00493953563273 1.66666662693 1.54940553739 
53 0.00750731863081 0.00750731863081 0.00495573319495 1.66666662693 1.55203623578 
54 0.00753232603893 0.00753232603893 0.00497086439282 1.66666662693 1.55455921307 
55 0.00755681982264 0.00755681982264 0.00498694321141 1.66666662693 1.55702294878 
56 0.00758285447955 0.00758285447955 0.00500262714922 1.66666662693 1.55960665897 
57 0.00760730868205 0.00760730868205 0.00501886429265 1.66666662693 1.56205738151 
58 0.00763377780095 0.00763377780095 0.00503573333845 1.66666662693 1.56460738642 
59 0.00765925925225 0.00765925925225 0.00505173346028 1.66666662693 1.56730877658 
60 0.00768505688757 0.00768505688757 0.00506872078404 1.66666662693 1.57007547861 
61 0.00771203963086 0.00771203963086 0.00508630136028 1.66666662693 1.57265932735 
62 0.00773933809251 0.00773933809251 0.00510352570564 1.66666662693 1.57531434585 
63 0.00776572851464 0.00776572851464 0.00512035563588 1.66666662693 1.57783299001 
64 0.00779314571992 0.00779314571992 0.00513868639246 1.66666662693 1.58065336139 
65 0.00782099738717 0.00782099738717 0.00515595078468 1.66666662693 1.58333904556 
66 0.00784845463932 0.00784845463932 0.00517416279763 1.66666662693 1.58606336368 
67 0.00787634588778 0.00787634588778 0.00519359996542 1.66666662693 1.58886204042 
68 0.00790313072503 0.00790313072503 0.00521264178678 1.66666662693 1.59169043584 
69 0.00793406460434 0.00793406460434 0.00523184193298 1.66666662693 1.59463592464 
70 0.00796238984913 0.00796238984913 0.00525108166039 1.66666662693 1.59755825954 
71 0.00799119006842 0.00799119006842 0.00527126900852 1.66666662693 1.60069142422 
72 0.00802243966609 0.00802243966609 0.00529287895188 1.66666662693 1.60367766462 
73 0.00805416330695 0.00805416330695 0.00531417271122 1.66666662693 1.6066528705 
74 0.00808576773852 0.00808576773852 0.0053363754414 1.66666662693 1.60967404075 
75 0.00812009908259 0.00812009908259 0.00535723473877 1.66666662693 1.61297949186 
76 0.00815407373011 0.00815407373011 0.00538117531687 1.66666662693 1.61623531352 
77 0.00819022208452 0.00819022208452 0.00540440483019 1.66666662693 1.61963534799 
78 0.00822708103806 0.00822708103806 0.00542767392471 1.66666662693 1.6230338832 
79 0.00826733838767 0.00826733838767 0.00545232603326 1.66666662693 1.62654831039 
80 0.00830324925482 0.00830324925482 0.00547776790336 1.66666662693 1.63038433849 
81 0.00834350660443 0.00834350660443 0.00550613319501 1.66666662693 1.63430629044 
82 0.00838313065469 0.00838313065469 0.00553548661992 1.66666662693 1.63827402065 
83 0.00842642970383 0.00842642970383 0.00556483957916 1.66666662693 1.64243956788 
84 0.00847154576331 0.00847154576331 0.00559553597122 1.66666662693 1.64635076936 
85 0.00851772818714 0.00851772818714 0.00562911620364 1.66666662693 1.65075275093 
86 0.00856738723814 0.00856738723814 0.00566399982199 1.66666662693 1.65528368858 
87 0.00862040463835 0.00862040463835 0.00569951627403 1.66666662693 1.66011394688 
88 0.00867425184697 0.00867425184697 0.00573839014396 1.66666662693 1.66499746961 
89 0.00873884465545 0.00873884465545 0.00577916065231 1.66666662693 1.67037940454 
90 0.00880612339824 0.00880612339824 0.00582384178415 1.66666662693 1.67603386704 
91 0.00887889415026 0.00887889415026 0.00587113108486 1.66666662693 1.68228315889 
92 0.00895889382809 0.00895889382809 0.0059248986654 1.66666662693 1.68972805514 
93 0.00904102716595 0.00904102716595 0.00598439527676 1.66666662693 1.69718634102 
94 0.00914093852043 0.00914093852043 0.00605281954631 1.66666662693 1.70588992818 
95 0.00925748143345 0.00925748143345 0.00613116053864 1.66666662693 1.71517124808 
96 0.00939555559307 0.00939555559307 0.00622672587633 1.66666662693 1.72638595259 
97 0.00957329384983 0.00957329384983 0.00635014334694 1.66666662693 1.74202911774 
98 0.00983142759651 0.00983142759651 0.00651480490342 1.66666662693 1.76278507968 
99 0.0102371554822 0.0102371554822 0.00680051371455 1.66666662693 1.79989977246 
100 0.0141469631344 0.0141469631344 0.00968272611499 1.66666662693 1.99013421449 


==> plot_data/facebook_data/fb_cluster_A/ideal_performance_direct_hop_agg1.pb_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000504071125761 1.15742080348e-05 -1.0 0.0935427493374 0.0 2.31484160696e-05 1.0 0 1.0 0 
0.000597854589578 3.47226241044e-05 -0.989903239468 0.0935427493374 9.88241750747e-05 2.31484160696e-05 1.0 0 1.0 0 
0.000691638053395 6.94452482089e-05 -0.979806478936 0.0935427493374 0.000197648350149 2.31484160696e-05 1.0 0 1.0 0 
0.000785421517212 0.000127316288383 -0.969709718404 0.0935427493374 0.000296472525224 2.31484160696e-05 1.0 0 1.0 0 
0.000879204981029 0.000219909952661 -0.959612957872 0.0935427493374 0.000395296700299 2.31484160696e-05 1.0 0 1.0 0 
0.000972988444846 0.000277780992836 -0.949516197341 0.0935427493374 0.000494120875373 4.62968321393e-05 1.0 0 1.0 0 
0.00106677190866 0.00033565203301 -0.939419436809 0.0935427493374 0.000592945050448 6.94452482089e-05 1.0 0 1.0 0 
0.00116055537248 0.000416671489253 -0.929322676277 0.0935427493374 0.000691769225523 0.000104167872313 1.0 0 1.0 0 
0.0012543388363 0.000439819905323 -0.919225915745 0.0935427493374 0.000790593400598 0.000173613120522 1.0 0 1.0 0 
0.00134812230011 0.000532413569601 -0.909129155213 0.0935427493374 0.000889417575672 0.000243058368731 1.0 0 1.0 0 
0.00144190576393 0.000567136193706 -0.899032394681 0.0935427493374 0.000988241750747 0.000324077824975 1.0 0 1.0 0 
0.00153568922775 0.000613433025845 -0.888935634149 0.0935427493374 0.00108706592582 0.000381948865149 1.0 0 1.0 0 
0.00162947269157 0.000671304066019 -0.878838873617 0.0935427493374 0.0011858901009 0.000439819905323 1.0 0 1.0 0 
0.00172325615538 0.000706026690124 -0.868742113085 0.0935427493374 0.00128471427597 0.000474542529427 1.0 0 1.0 0 
0.0018170396192 0.000798620354402 -0.858645352554 0.0935427493374 0.00138353845105 0.000532413569601 1.0 0 1.0 0 
0.00191082308302 0.00091436243475 -0.848548592022 0.0935427493374 0.00148236262612 0.000578710401741 1.0 0 1.0 0 
0.00200460654683 0.000983807682959 -0.83845183149 0.0935427493374 0.0015811868012 0.00064815564995 1.0 0 1.0 0 
0.00209839001065 0.00101853030706 -0.828355070958 0.0935427493374 0.00168001097627 0.000671304066019 1.0 0 1.0 0 
0.00219217347447 0.00108797555527 -0.818258310426 0.0935427493374 0.00177883515134 0.000763897730298 1.0 0 1.0 0 
0.00228595693829 0.00120371763562 -0.808161549894 0.0935427493374 0.00187765932642 0.000891214018681 1.0 0 1.0 0 
0.0023797404021 0.00134260813204 -0.798064789362 0.0935427493374 0.00197648350149 0.000983807682959 1.0 0 1.0 0 
0.00247352386592 0.00142362758828 -0.78796802883 0.0935427493374 0.00207530767657 0.00101853030706 1.0 0 1.0 0 
0.00256730732974 0.00150464704453 -0.777871268298 0.0935427493374 0.00217413185164 0.0010648271392 1.0 0 1.0 0 
0.00266109079355 0.00164353754094 -0.767774507767 0.0935427493374 0.00227295602672 0.00119214342759 1.0 0 1.0 0 
0.00275487425737 0.00192131853378 -0.757677747235 0.0935427493374 0.00237178020179 0.00134260813204 1.0 0 1.0 0 
0.00284865772119 0.00228011898286 -0.747580986703 0.0935427493374 0.00247060437687 0.00142362758828 1.0 0 1.0 0 
0.00294244118501 0.00291670042477 -0.737484226171 0.0935427493374 0.00256942855194 0.00150464704453 1.0 0 1.0 0 
0.00303622464882 0.00376161761131 -0.727387465639 0.0935427493374 0.00266825272702 0.00167826016505 1.0 0 1.0 0 
0.00313000811264 0.00547460040047 -0.717290705107 0.0935427493374 0.00276707690209 0.00199076378199 1.0 0 1.0 0 
0.00322379157646 0.00810194562437 -0.707193944575 0.0935427493374 0.00286590107717 0.00237271264714 1.0 0 1.0 0 
0.00331757504027 0.0121529184366 -0.697097184043 0.0935427493374 0.00296472525224 0.00310188775333 1.0 0 1.0 0 
0.00341135850409 0.0178705772058 -0.687000423511 0.0935427493374 0.00306354942732 0.00425930855681 1.0 0 1.0 0 
0.00350514196791 0.0260072454542 -0.67690366298 0.0935427493374 0.00316237360239 0.00643525966736 1.0 0 1.0 0 
0.00359892543172 0.0373615435364 -0.666806902448 0.0935427493374 0.00326119777746 0.00965288950104 1.0 0 1.0 0 
0.00369270889554 0.0520723619486 -0.656710141916 0.0935427493374 0.00336002195254 0.0146992442042 1.0 0 1.0 0 
0.00378649235936 0.0718989803123 -0.646613381384 0.0935427493374 0.00345884612761 0.0221761825947 1.0 0 1.0 0 
0.00388027582318 0.0966446370907 -0.636516620852 0.0935427493374 0.00355767030269 0.0323267630412 1.0 0 1.0 0 
0.00397405928699 0.126633410109 -0.62641986032 0.0935427493374 0.00365649447776 0.0466556325883 1.0 0 1.0 0 
0.00406784275081 0.160754175396 -0.616323099788 0.0935427493374 0.00375531865284 0.0660655794627 1.0 0 1.0 0 
0.00416162621463 0.199793979097 -0.606226339256 0.0935427493374 0.00385414282791 0.0901978032153 1.0 0 1.0 0 
0.00425540967844 0.244319957407 -0.596129578725 0.0935427493374 0.00395296700299 0.12103149342 1.0 0 1.0 0 
0.00434919314226 0.291901526638 -0.586032818193 0.0935427493374 0.00405179117806 0.156622183127 1.0 0 1.0 0 
0.00444297660608 0.3431289714 -0.575936057661 0.0935427493374 0.00415061535314 0.197178208081 1.0 0 1.0 0 
0.0045367600699 0.395965231079 -0.565839297129 0.0935427493374 0.00424943952821 0.243833840669 1.0 0 1.0 0 
0.00463054353371 0.44938020116 -0.555742536597 0.0935427493374 0.00434826370329 0.293984884084 1.0 0 1.0 0 
0.00472432699753 0.50462389611 -0.545645776065 0.0935427493374 0.00444708787836 0.348603571801 1.0 0 1.0 0 
0.00481811046135 0.558015717775 -0.535549015533 0.0935427493374 0.00454591205344 0.40409032512 1.0 0 1.0 0 
0.00491189392516 0.608525561638 -0.525452255001 0.0935427493374 0.00464473622851 0.46063033137 1.0 0 1.0 0 
0.00500567738898 0.655678885172 -0.515355494469 0.0935427493374 0.00474356040359 0.518628687832 1.0 0 1.0 0 
0.0050994608528 0.700494218683 -0.505258733938 0.0935427493374 0.00484238457866 0.574682577345 1.0 0 1.0 0 
0.00519324431662 0.74256646489 -0.495161973406 0.0935427493374 0.00494120875373 0.625967893147 1.0 0 1.0 0 
0.00528702778043 0.779627079017 -0.485065212874 0.0935427493374 0.00504003292881 0.674938367342 1.0 0 1.0 0 
0.00538081124425 0.814395999954 -0.474968452342 0.0935427493374 0.00513885710388 0.721015289529 1.0 0 1.0 0 
0.00547459470807 0.843620875242 -0.46487169181 0.0935427493374 0.00523768127896 0.763052813111 1.0 0 1.0 0 
0.00556837817188 0.868783203509 -0.454774931278 0.0935427493374 0.00533650545403 0.800113427239 1.0 0 1.0 0 
0.0056621616357 0.891526522298 -0.444678170746 0.0935427493374 0.00543532962911 0.833157791178 1.0 0 1.0 0 
0.00575594509952 0.910971191796 -0.434581410214 0.0935427493374 0.00553415380418 0.861155800414 1.0 0 1.0 0 
0.00584972856333 0.927232954085 -0.424484649682 0.0935427493374 0.00563297797926 0.886375999722 1.0 0 1.0 0 
0.00594351202715 0.941110429519 -0.414387889151 0.0935427493374 0.00573180215433 0.907360038889 1.0 0 1.0 0 
0.00603729549097 0.95223324344 -0.404291128619 0.0935427493374 0.00583062632941 0.924975983518 1.0 0 1.0 0 
0.00613107895479 0.961643074573 -0.394194368087 0.0935427493374 0.00592945050448 0.940022453964 1.0 0 1.0 0 
0.0062248624186 0.968946399843 -0.384097607555 0.0935427493374 0.00602827467956 0.951700829871 1.0 0 1.0 0 
0.00631864588242 0.97467563282 -0.374000847023 0.0935427493374 0.00612709885463 0.961724094029 1.0 0 1.0 0 
0.00641242934624 0.97991874906 -0.363904086491 0.0935427493374 0.00622592302971 0.969386219748 1.0 0 1.0 0 
0.00650621281005 0.983865553999 -0.353807325959 0.0935427493374 0.00632474720478 0.975404807926 1.0 0 1.0 0 
0.00659999627387 0.986735957592 -0.343710565427 0.0935427493374 0.00642357137986 0.98068264679 1.0 0 1.0 0 
0.00669377973769 0.98945589648 -0.333613804895 0.0935427493374 0.00652239555493 0.984652600146 1.0 0 1.0 0 
0.00678756320151 0.991550828135 -0.323517044364 0.0935427493374 0.00662121973 0.987546152155 1.0 0 1.0 0 
0.00688134666532 0.993356404588 -0.313420283832 0.0935427493374 0.00672004390508 0.990150348962 1.0 0 1.0 0 
0.00697513012914 0.994652715888 -0.3033235233 0.0935427493374 0.00681886808015 0.992280003241 1.0 0 1.0 0 
0.00706891359296 0.995810136691 -0.293226762768 0.0935427493374 0.00691769225523 0.993900392366 1.0 0 1.0 0 
0.00716269705677 0.996666628086 -0.283130002236 0.0935427493374 0.0070165164303 0.995243000498 1.0 0 1.0 0 
0.00725648052059 0.997199041656 -0.273033241704 0.0935427493374 0.00711534060538 0.996330976053 1.0 0 1.0 0 
0.00735026398441 0.997708306809 -0.262936481172 0.0935427493374 0.00721416478045 0.997025428535 1.0 0 1.0 0 
0.00744404744823 0.998182849339 -0.25283972064 0.0935427493374 0.00731298895553 0.997557842105 1.0 0 1.0 0 
0.00753783091204 0.998506927164 -0.242742960108 0.0935427493374 0.0074118131306 0.99805553305 1.0 0 1.0 0 
0.00763161437586 0.998749985532 -0.232646199577 0.0935427493374 0.00751063730568 0.998437481915 1.0 0 1.0 0 
0.00772539783968 0.999016192317 -0.222549439045 0.0935427493374 0.00760946148075 0.9987036887 1.0 0 1.0 0 
0.00781918130349 0.99929397331 -0.212452678513 0.0935427493374 0.00770828565583 0.998981469693 1.0 0 1.0 0 
0.00791296476731 0.999398141182 -0.202355917981 0.0935427493374 0.0078071098309 0.999270824894 1.0 0 1.0 0 
0.00800674823113 0.999513883263 -0.192259157449 0.0935427493374 0.00790593400598 0.999398141182 1.0 0 1.0 0 
0.00810053169494 0.999629625343 -0.182162396917 0.0935427493374 0.00800475818105 0.999513883263 1.0 0 1.0 0 
0.00819431515876 0.999687496383 -0.172065636385 0.0935427493374 0.00810358235613 0.999629625343 1.0 0 1.0 0 
0.00828809862258 0.999768515839 -0.161968875853 0.0935427493374 0.0082024065312 0.999710644799 1.0 0 1.0 0 
0.0083818820864 0.999837961088 -0.151872115321 0.0935427493374 0.00830123070627 0.999803238463 1.0 0 1.0 0 
0.00847566555021 0.999849535296 -0.14177535479 0.0935427493374 0.00840005488135 0.999837961088 1.0 0 1.0 0 
0.00856944901403 0.999849535296 -0.131678594258 0.0935427493374 0.00849887905642 0.999849535296 1.0 0 1.0 0 
0.00866323247785 0.999872683712 -0.121581833726 0.0935427493374 0.0085977032315 0.999861109504 1.0 0 1.0 0 
0.00875701594166 0.99988425792 -0.111485073194 0.0935427493374 0.00869652740657 0.999872683712 1.0 0 1.0 0 
0.00885079940548 0.999895832128 -0.101388312662 0.0935427493374 0.00879535158165 0.99988425792 1.0 0 1.0 0 
0.0089445828693 0.999930554752 -0.0912915521301 0.0935427493374 0.00889417575672 0.999918980544 1.0 0 1.0 0 
0.00903836633312 0.99994212896 -0.0811947915982 0.0935427493374 0.0089929999318 0.999930554752 1.0 0 1.0 0 
0.00913214979693 0.99994212896 -0.0710980310664 0.0935427493374 0.00909182410687 0.99994212896 1.0 0 1.0 0 
0.00922593326075 0.99994212896 -0.0610012705345 0.0935427493374 0.00919064828195 0.99994212896 1.0 0 1.0 0 
0.00931971672457 0.999953703168 -0.0509045100026 0.0935427493374 0.00928947245702 0.999953703168 1.0 0 1.0 0 
0.00941350018838 0.999965277376 -0.0408077494707 0.0935427493374 0.0093882966321 0.999965277376 1.0 0 1.0 0 
0.0095072836522 0.999965277376 -0.0307109889388 0.0935427493374 0.00948712080717 0.999965277376 1.0 0 1.0 0 
0.00960106711602 0.999976851584 -0.0206142284069 0.0935427493374 0.00958594498225 0.999976851584 1.0 0 1.0 0 
0.00969485057984 0.999976851584 -0.010517467875 0.0935427493374 0.00968476915732 0.999976851584 1.0 0 1.0 0 
0.00978863404365 0.999976851584 -0.000420707343146 0.999976851584 0.00978359333239 0.999976851584 1.0 0 1.0 0 
0.00988241750747 1.0 0.00967605318874 1.0 0.00988241750747 1.0 1.0 1.0 1.0 1.0 


==> plot_data/facebook_data/fb_cluster_A/ideal_performance_direct_hop_agg1.pb_decayrate.txt <==
mlu_x mlu_y 
0.000504071125761 0.999988425792 
0.000597854589578 0.999965277376 
0.000691638053395 0.999930554752 
0.000785421517212 0.999872683712 
0.000879204981029 0.999780090047 
0.000972988444846 0.999722219007 
0.00106677190866 0.999664347967 
0.00116055537248 0.999583328511 
0.0012543388363 0.999560180095 
0.00134812230011 0.99946758643 
0.00144190576393 0.999432863806 
0.00153568922775 0.999386566974 
0.00162947269157 0.999328695934 
0.00172325615538 0.99929397331 
0.0018170396192 0.999201379646 
0.00191082308302 0.999085637565 
0.00200460654683 0.999016192317 
0.00209839001065 0.998981469693 
0.00219217347447 0.998912024445 
0.00228595693829 0.998796282364 
0.0023797404021 0.998657391868 
0.00247352386592 0.998576372412 
0.00256730732974 0.998495352955 
0.00266109079355 0.998356462459 
0.00275487425737 0.998078681466 
0.00284865772119 0.997719881017 
0.00294244118501 0.997083299575 
0.00303622464882 0.996238382389 
0.00313000811264 0.9945253996 
0.00322379157646 0.991898054376 
0.00331757504027 0.987847081563 
0.00341135850409 0.982129422794 
0.00350514196791 0.973992754546 
0.00359892543172 0.962638456464 
0.00369270889554 0.947927638051 
0.00378649235936 0.928101019688 
0.00388027582318 0.903355362909 
0.00397405928699 0.873366589891 
0.00406784275081 0.839245824604 
0.00416162621463 0.800206020903 
0.00425540967844 0.755680042593 
0.00434919314226 0.708098473362 
0.00444297660608 0.6568710286 
0.0045367600699 0.604034768921 
0.00463054353371 0.55061979884 
0.00472432699753 0.49537610389 
0.00481811046135 0.441984282225 
0.00491189392516 0.391474438362 
0.00500567738898 0.344321114828 
0.0050994608528 0.299505781317 
0.00519324431662 0.25743353511 
0.00528702778043 0.220372920983 
0.00538081124425 0.185604000046 
0.00547459470807 0.156379124758 
0.00556837817188 0.131216796491 
0.0056621616357 0.108473477702 
0.00575594509952 0.0890288082038 
0.00584972856333 0.0727670459149 
0.00594351202715 0.0588895704811 
0.00603729549097 0.0477667565597 
0.00613107895479 0.0383569254274 
0.0062248624186 0.0310536001574 
0.00631864588242 0.0253243671802 
0.00641242934624 0.0200812509404 
0.00650621281005 0.0161344460005 
0.00659999627387 0.0132640424079 
0.00669377973769 0.0105441035197 
0.00678756320151 0.00844917186542 
0.00688134666532 0.00664359541198 
0.00697513012914 0.00534728411208 
0.00706891359296 0.0041898633086 
0.00716269705677 0.00333337191403 
0.00725648052059 0.00280095834443 
0.00735026398441 0.00229169319089 
0.00744404744823 0.00181715066147 
0.00753783091204 0.00149307283649 
0.00763161437586 0.00125001446776 
0.00772539783968 0.000983807682959 
0.00781918130349 0.000706026690124 
0.00791296476731 0.00060185881781 
0.00800674823113 0.000486116737462 
0.00810053169494 0.000370374657114 
0.00819431515876 0.00031250361694 
0.00828809862258 0.000231484160696 
0.0083818820864 0.000162038912487 
0.00847566555021 0.000150464704453 
0.00856944901403 0.000150464704453 
0.00866323247785 0.000127316288383 
0.00875701594166 0.000115742080348 
0.00885079940548 0.000104167872313 
0.0089445828693 6.94452482088e-05 
0.00903836633312 5.78710401741e-05 
0.00913214979693 5.78710401741e-05 
0.00922593326075 5.78710401741e-05 
0.00931971672457 4.62968321393e-05 
0.00941350018838 3.47226241044e-05 
0.0095072836522 3.47226241044e-05 
0.00960106711602 2.31484160697e-05 
0.00969485057984 2.31484160697e-05 
0.00978863404365 2.31484160697e-05 
0.00988241750747 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/ideal_performance_direct_hop_agg1.pb_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000504071125761 -1.0 0.0 1.0 1.0 
1 0.00336732435971 -1.0 0.00336732435971 1.0 1.0 
2 0.00353116448969 -1.0 0.00353116448969 1.0 1.0 
3 0.00363576877862 -1.0 0.00363576877862 1.0 1.0 
4 0.00371281779371 -1.0 0.00371281779371 1.0 1.0 
5 0.00377543107606 -1.0 0.00377543107606 1.0 1.0 
6 0.00382648897357 -1.0 0.00382648897357 1.0 1.0 
7 0.00387182226405 -1.0 0.00387182226405 1.0 1.0 
8 0.00391463097185 -1.0 0.00391463097185 1.0 1.0 
9 0.00395199982449 -1.0 0.00395199982449 1.0 1.0 
10 0.0039851735346 0.00329283555038 0.0039851735346 1.0 1.0 
11 0.00401813350618 0.00351630221121 0.00401813350618 1.0 1.0 
12 0.00404888903722 0.00363978673704 0.00404888903722 1.0 1.0 
13 0.00407807994634 0.00372504885308 0.00407807994634 1.0 1.0 
14 0.00410560006276 0.00379299558699 0.00410560006276 1.0 1.0 
15 0.00413436442614 0.00384903117083 0.00413436442614 1.0 1.0 
16 0.00415957346559 0.00389763549902 0.00415957346559 1.0 1.0 
17 0.00418471125886 0.00394087098539 0.00418471125886 1.0 1.0 
18 0.00421016896144 0.003978560213 0.00421016896144 1.0 1.0 
19 0.00423324434087 0.00401504011825 0.00423324434087 1.0 1.0 
20 0.00425589317456 0.004048533272 0.00425589317456 1.0 1.0 
21 0.00427783094347 0.00408078217879 0.00427783094347 1.0 1.0 
22 0.00429895101115 0.00411061337218 0.00429895101115 1.0 1.0 
23 0.00432035559788 0.00414044456556 0.00432035559788 1.0 1.0 
24 0.00434062210843 0.00416785757989 0.00434062210843 1.0 1.0 
25 0.00436106650159 0.00419573346153 0.00436106650159 1.0 1.0 
26 0.00438257772475 0.00422346685082 0.00438257772475 1.0 1.0 
27 0.00440063979477 0.0042474665679 0.00440063979477 1.0 1.0 
28 0.00442033773288 0.00427160877734 0.00442033773288 1.0 1.0 
29 0.00443911133334 0.00429557310417 0.00443911133334 1.0 1.0 
30 0.00445820437744 0.00431868433952 0.00445820437744 1.0 1.0 
31 0.00447715539485 0.00434104911983 0.00447715539485 1.0 1.0 
32 0.00449511129409 0.0043633421883 0.00449511129409 1.0 1.0 
33 0.00451381318271 0.00438606226817 0.00451381318271 1.0 1.0 
34 0.00453109340742 0.00440608011559 0.00453109340742 1.0 1.0 
35 0.00454837316647 0.00442787539214 0.00454837316647 1.0 1.0 
36 0.00456625781953 0.00444935122505 0.00456625781953 1.0 1.0 
37 0.00458439113572 0.00446911994368 0.00458439113572 1.0 1.0 
38 0.00460142223164 0.00448970682919 0.00460142223164 1.0 1.0 
39 0.00461937766522 0.00450993794948 0.00461937766522 1.0 1.0 
40 0.00463811540976 0.0045295287855 0.00463811540976 1.0 1.0 
41 0.00465493323281 0.00454833777621 0.00465493323281 1.0 1.0 
42 0.00467260461301 0.00456828437746 0.00467260461301 1.0 1.0 
43 0.00469024013728 0.0045877690427 0.00469024013728 1.0 1.0 
44 0.00470748450607 0.0046072890982 0.00470748450607 1.0 1.0 
45 0.00472540454939 0.00462691532448 0.00472540454939 1.0 1.0 
46 0.00474261352792 0.00464664911851 0.00474261352792 1.0 1.0 
47 0.0047598220408 0.00466563552618 0.0047598220408 1.0 1.0 
48 0.0047769243829 0.00468512019143 0.0047769243829 1.0 1.0 
49 0.00479463115335 0.00470403535292 0.00479463115335 1.0 1.0 
50 0.00481084454805 0.00472391117364 0.00481084454805 1.0 1.0 
51 0.00482744909823 0.00474264891818 0.00482744909823 1.0 1.0 
52 0.00484472885728 0.00476117338985 0.00484472885728 1.0 1.0 
53 0.00486204447225 0.00478005316108 0.00486204447225 1.0 1.0 
54 0.00487989326939 0.00479943118989 0.00487989326939 1.0 1.0 
55 0.00489816907793 0.00481664016843 0.00489816907793 1.0 1.0 
56 0.00491552008316 0.0048354845494 0.00491552008316 1.0 1.0 
57 0.00493240868673 0.00485450681299 0.00493240868673 1.0 1.0 
58 0.00495157344267 0.00487359985709 0.00495157344267 1.0 1.0 
59 0.00497006205842 0.00489308452234 0.00497006205842 1.0 1.0 
60 0.0049896533601 0.00491324439645 0.0049896533601 1.0 1.0 
61 0.00500846235082 0.00493180425838 0.00500846235082 1.0 1.0 
62 0.00502805318683 0.0049525690265 0.00502805318683 1.0 1.0 
63 0.00504789315164 0.00497308466583 0.00504789315164 1.0 1.0 
64 0.0050671286881 0.00499445339665 0.0050671286881 1.0 1.0 
65 0.00508675538003 0.00501482654363 0.00508675538003 1.0 1.0 
66 0.00510837323964 0.00503768911585 0.00510837323964 1.0 1.0 
67 0.00512917339802 0.00505887996405 0.00512917339802 1.0 1.0 
68 0.00514911999926 0.00508007127792 0.00514911999926 1.0 1.0 
69 0.00517087988555 0.00510289799422 0.00517087988555 1.0 1.0 
70 0.00519214244559 0.00512593798339 0.00519214244559 1.0 1.0 
71 0.00521351117641 0.00514762662351 0.00521351117641 1.0 1.0 
72 0.00523598212749 0.00517109315842 0.00523598212749 1.0 1.0 
73 0.00525791989639 0.00519473757595 0.00525791989639 1.0 1.0 
74 0.00528024882078 0.00521799130365 0.00528024882078 1.0 1.0 
75 0.00530435563996 0.00524206226692 0.00530435563996 1.0 1.0 
76 0.00532920891419 0.00526723545045 0.00532920891419 1.0 1.0 
77 0.00535480910912 0.0052927643992 0.00535480910912 1.0 1.0 
78 0.00538158230484 0.00531839998439 0.00538158230484 1.0 1.0 
79 0.00540814222768 0.00534684443846 0.00540814222768 1.0 1.0 
80 0.00543495127931 0.0053751822561 0.00543495127931 1.0 1.0 
81 0.00546200899407 0.00540501344949 0.00546200899407 1.0 1.0 
82 0.00549087999389 0.0054344534874 0.00549087999389 1.0 1.0 
83 0.00552401784807 0.005465564318 0.00552401784807 1.0 1.0 
84 0.00555623089895 0.00549742206931 0.00555623089895 1.0 1.0 
85 0.00559178646654 0.00553407985717 0.00559178646654 1.0 1.0 
86 0.00562848011032 0.0055701690726 0.00562848011032 1.0 1.0 
87 0.00566656002775 0.00561105785891 0.00566656002775 1.0 1.0 
88 0.00570563552901 0.00565368868411 0.00570563552901 1.0 1.0 
89 0.00574872875586 0.00569582218304 0.00574872875586 1.0 1.0 
90 0.0057953777723 0.00574247119948 0.0057953777723 1.0 1.0 
91 0.00584462238476 0.00579370651394 0.00584462238476 1.0 1.0 
92 0.00590175995603 0.00584771577269 0.00590175995603 1.0 1.0 
93 0.00596060464159 0.00591111090034 0.00596060464159 1.0 1.0 
94 0.00602823123336 0.00597984017804 0.00602823123336 1.0 1.0 
95 0.00611100438982 0.00606023101136 0.00611100438982 1.0 1.0 
96 0.00620661349967 0.00615658657625 0.00620661349967 1.0 1.0 
97 0.00633358210325 0.00628526229411 0.00633358210325 1.0 1.0 
98 0.00650919089094 0.00645902240649 0.00650919089094 1.0 1.0 
99 0.00681205326691 0.00675562676042 0.00681205326691 1.0 1.0 
100 0.00988241750747 0.00967605318874 0.00988241750747 1.0 1.0 


==> plot_data/facebook_data/fb_cluster_A/ideal_performance_direct_hop_agg1_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.000504071125761 1.15742080348e-05 -1.0 0.0935427493374 0.0 2.31484160696e-05 1.0 0 1.0 0 
0.000597854589578 3.47226241044e-05 -0.989903239468 0.0935427493374 9.88241750747e-05 2.31484160696e-05 1.0 0 1.0 0 
0.000691638053395 6.94452482089e-05 -0.979806478936 0.0935427493374 0.000197648350149 2.31484160696e-05 1.0 0 1.0 0 
0.000785421517212 0.000127316288383 -0.969709718404 0.0935427493374 0.000296472525224 2.31484160696e-05 1.0 0 1.0 0 
0.000879204981029 0.000219909952661 -0.959612957872 0.0935427493374 0.000395296700299 2.31484160696e-05 1.0 0 1.0 0 
0.000972988444846 0.000277780992836 -0.949516197341 0.0935427493374 0.000494120875373 4.62968321393e-05 1.0 0 1.0 0 
0.00106677190866 0.00033565203301 -0.939419436809 0.0935427493374 0.000592945050448 6.94452482089e-05 1.0 0 1.0 0 
0.00116055537248 0.000416671489253 -0.929322676277 0.0935427493374 0.000691769225523 0.000104167872313 1.0 0 1.0 0 
0.0012543388363 0.000439819905323 -0.919225915745 0.0935427493374 0.000790593400598 0.000173613120522 1.0 0 1.0 0 
0.00134812230011 0.000532413569601 -0.909129155213 0.0935427493374 0.000889417575672 0.000243058368731 1.0 0 1.0 0 
0.00144190576393 0.000567136193706 -0.899032394681 0.0935427493374 0.000988241750747 0.000324077824975 1.0 0 1.0 0 
0.00153568922775 0.000613433025845 -0.888935634149 0.0935427493374 0.00108706592582 0.000381948865149 1.0 0 1.0 0 
0.00162947269157 0.000671304066019 -0.878838873617 0.0935427493374 0.0011858901009 0.000439819905323 1.0 0 1.0 0 
0.00172325615538 0.000706026690124 -0.868742113085 0.0935427493374 0.00128471427597 0.000474542529427 1.0 0 1.0 0 
0.0018170396192 0.000798620354402 -0.858645352554 0.0935427493374 0.00138353845105 0.000532413569601 1.0 0 1.0 0 
0.00191082308302 0.00091436243475 -0.848548592022 0.0935427493374 0.00148236262612 0.000578710401741 1.0 0 1.0 0 
0.00200460654683 0.000983807682959 -0.83845183149 0.0935427493374 0.0015811868012 0.00064815564995 1.0 0 1.0 0 
0.00209839001065 0.00101853030706 -0.828355070958 0.0935427493374 0.00168001097627 0.000671304066019 1.0 0 1.0 0 
0.00219217347447 0.00108797555527 -0.818258310426 0.0935427493374 0.00177883515134 0.000763897730298 1.0 0 1.0 0 
0.00228595693829 0.00120371763562 -0.808161549894 0.0935427493374 0.00187765932642 0.000891214018681 1.0 0 1.0 0 
0.0023797404021 0.00134260813204 -0.798064789362 0.0935427493374 0.00197648350149 0.000983807682959 1.0 0 1.0 0 
0.00247352386592 0.00142362758828 -0.78796802883 0.0935427493374 0.00207530767657 0.00101853030706 1.0 0 1.0 0 
0.00256730732974 0.00150464704453 -0.777871268298 0.0935427493374 0.00217413185164 0.0010648271392 1.0 0 1.0 0 
0.00266109079355 0.00164353754094 -0.767774507767 0.0935427493374 0.00227295602672 0.00119214342759 1.0 0 1.0 0 
0.00275487425737 0.00192131853378 -0.757677747235 0.0935427493374 0.00237178020179 0.00134260813204 1.0 0 1.0 0 
0.00284865772119 0.00228011898286 -0.747580986703 0.0935427493374 0.00247060437687 0.00142362758828 1.0 0 1.0 0 
0.00294244118501 0.00291670042477 -0.737484226171 0.0935427493374 0.00256942855194 0.00150464704453 1.0 0 1.0 0 
0.00303622464882 0.00376161761131 -0.727387465639 0.0935427493374 0.00266825272702 0.00167826016505 1.0 0 1.0 0 
0.00313000811264 0.00547460040047 -0.717290705107 0.0935427493374 0.00276707690209 0.00199076378199 1.0 0 1.0 0 
0.00322379157646 0.00810194562437 -0.707193944575 0.0935427493374 0.00286590107717 0.00237271264714 1.0 0 1.0 0 
0.00331757504027 0.0121529184366 -0.697097184043 0.0935427493374 0.00296472525224 0.00310188775333 1.0 0 1.0 0 
0.00341135850409 0.0178705772058 -0.687000423511 0.0935427493374 0.00306354942732 0.00425930855681 1.0 0 1.0 0 
0.00350514196791 0.0260072454542 -0.67690366298 0.0935427493374 0.00316237360239 0.00643525966736 1.0 0 1.0 0 
0.00359892543172 0.0373615435364 -0.666806902448 0.0935427493374 0.00326119777746 0.00965288950104 1.0 0 1.0 0 
0.00369270889554 0.0520723619486 -0.656710141916 0.0935427493374 0.00336002195254 0.0146992442042 1.0 0 1.0 0 
0.00378649235936 0.0718989803123 -0.646613381384 0.0935427493374 0.00345884612761 0.0221761825947 1.0 0 1.0 0 
0.00388027582318 0.0966446370907 -0.636516620852 0.0935427493374 0.00355767030269 0.0323267630412 1.0 0 1.0 0 
0.00397405928699 0.126633410109 -0.62641986032 0.0935427493374 0.00365649447776 0.0466556325883 1.0 0 1.0 0 
0.00406784275081 0.160754175396 -0.616323099788 0.0935427493374 0.00375531865284 0.0660655794627 1.0 0 1.0 0 
0.00416162621463 0.199793979097 -0.606226339256 0.0935427493374 0.00385414282791 0.0901978032153 1.0 0 1.0 0 
0.00425540967844 0.244319957407 -0.596129578725 0.0935427493374 0.00395296700299 0.12103149342 1.0 0 1.0 0 
0.00434919314226 0.291901526638 -0.586032818193 0.0935427493374 0.00405179117806 0.156622183127 1.0 0 1.0 0 
0.00444297660608 0.3431289714 -0.575936057661 0.0935427493374 0.00415061535314 0.197178208081 1.0 0 1.0 0 
0.0045367600699 0.395965231079 -0.565839297129 0.0935427493374 0.00424943952821 0.243833840669 1.0 0 1.0 0 
0.00463054353371 0.44938020116 -0.555742536597 0.0935427493374 0.00434826370329 0.293984884084 1.0 0 1.0 0 
0.00472432699753 0.50462389611 -0.545645776065 0.0935427493374 0.00444708787836 0.348603571801 1.0 0 1.0 0 
0.00481811046135 0.558015717775 -0.535549015533 0.0935427493374 0.00454591205344 0.40409032512 1.0 0 1.0 0 
0.00491189392516 0.608525561638 -0.525452255001 0.0935427493374 0.00464473622851 0.46063033137 1.0 0 1.0 0 
0.00500567738898 0.655678885172 -0.515355494469 0.0935427493374 0.00474356040359 0.518628687832 1.0 0 1.0 0 
0.0050994608528 0.700494218683 -0.505258733938 0.0935427493374 0.00484238457866 0.574682577345 1.0 0 1.0 0 
0.00519324431662 0.74256646489 -0.495161973406 0.0935427493374 0.00494120875373 0.625967893147 1.0 0 1.0 0 
0.00528702778043 0.779627079017 -0.485065212874 0.0935427493374 0.00504003292881 0.674938367342 1.0 0 1.0 0 
0.00538081124425 0.814395999954 -0.474968452342 0.0935427493374 0.00513885710388 0.721015289529 1.0 0 1.0 0 
0.00547459470807 0.843620875242 -0.46487169181 0.0935427493374 0.00523768127896 0.763052813111 1.0 0 1.0 0 
0.00556837817188 0.868783203509 -0.454774931278 0.0935427493374 0.00533650545403 0.800113427239 1.0 0 1.0 0 
0.0056621616357 0.891526522298 -0.444678170746 0.0935427493374 0.00543532962911 0.833157791178 1.0 0 1.0 0 
0.00575594509952 0.910971191796 -0.434581410214 0.0935427493374 0.00553415380418 0.861155800414 1.0 0 1.0 0 
0.00584972856333 0.927232954085 -0.424484649682 0.0935427493374 0.00563297797926 0.886375999722 1.0 0 1.0 0 
0.00594351202715 0.941110429519 -0.414387889151 0.0935427493374 0.00573180215433 0.907360038889 1.0 0 1.0 0 
0.00603729549097 0.95223324344 -0.404291128619 0.0935427493374 0.00583062632941 0.924975983518 1.0 0 1.0 0 
0.00613107895479 0.961643074573 -0.394194368087 0.0935427493374 0.00592945050448 0.940022453964 1.0 0 1.0 0 
0.0062248624186 0.968946399843 -0.384097607555 0.0935427493374 0.00602827467956 0.951700829871 1.0 0 1.0 0 
0.00631864588242 0.97467563282 -0.374000847023 0.0935427493374 0.00612709885463 0.961724094029 1.0 0 1.0 0 
0.00641242934624 0.97991874906 -0.363904086491 0.0935427493374 0.00622592302971 0.969386219748 1.0 0 1.0 0 
0.00650621281005 0.983865553999 -0.353807325959 0.0935427493374 0.00632474720478 0.975404807926 1.0 0 1.0 0 
0.00659999627387 0.986735957592 -0.343710565427 0.0935427493374 0.00642357137986 0.98068264679 1.0 0 1.0 0 
0.00669377973769 0.98945589648 -0.333613804895 0.0935427493374 0.00652239555493 0.984652600146 1.0 0 1.0 0 
0.00678756320151 0.991550828135 -0.323517044364 0.0935427493374 0.00662121973 0.987546152155 1.0 0 1.0 0 
0.00688134666532 0.993356404588 -0.313420283832 0.0935427493374 0.00672004390508 0.990150348962 1.0 0 1.0 0 
0.00697513012914 0.994652715888 -0.3033235233 0.0935427493374 0.00681886808015 0.992280003241 1.0 0 1.0 0 
0.00706891359296 0.995810136691 -0.293226762768 0.0935427493374 0.00691769225523 0.993900392366 1.0 0 1.0 0 
0.00716269705677 0.996666628086 -0.283130002236 0.0935427493374 0.0070165164303 0.995243000498 1.0 0 1.0 0 
0.00725648052059 0.997199041656 -0.273033241704 0.0935427493374 0.00711534060538 0.996330976053 1.0 0 1.0 0 
0.00735026398441 0.997708306809 -0.262936481172 0.0935427493374 0.00721416478045 0.997025428535 1.0 0 1.0 0 
0.00744404744823 0.998182849339 -0.25283972064 0.0935427493374 0.00731298895553 0.997557842105 1.0 0 1.0 0 
0.00753783091204 0.998506927164 -0.242742960108 0.0935427493374 0.0074118131306 0.99805553305 1.0 0 1.0 0 
0.00763161437586 0.998749985532 -0.232646199577 0.0935427493374 0.00751063730568 0.998437481915 1.0 0 1.0 0 
0.00772539783968 0.999016192317 -0.222549439045 0.0935427493374 0.00760946148075 0.9987036887 1.0 0 1.0 0 
0.00781918130349 0.99929397331 -0.212452678513 0.0935427493374 0.00770828565583 0.998981469693 1.0 0 1.0 0 
0.00791296476731 0.999398141182 -0.202355917981 0.0935427493374 0.0078071098309 0.999270824894 1.0 0 1.0 0 
0.00800674823113 0.999513883263 -0.192259157449 0.0935427493374 0.00790593400598 0.999398141182 1.0 0 1.0 0 
0.00810053169494 0.999629625343 -0.182162396917 0.0935427493374 0.00800475818105 0.999513883263 1.0 0 1.0 0 
0.00819431515876 0.999687496383 -0.172065636385 0.0935427493374 0.00810358235613 0.999629625343 1.0 0 1.0 0 
0.00828809862258 0.999768515839 -0.161968875853 0.0935427493374 0.0082024065312 0.999710644799 1.0 0 1.0 0 
0.0083818820864 0.999837961088 -0.151872115321 0.0935427493374 0.00830123070627 0.999803238463 1.0 0 1.0 0 
0.00847566555021 0.999849535296 -0.14177535479 0.0935427493374 0.00840005488135 0.999837961088 1.0 0 1.0 0 
0.00856944901403 0.999849535296 -0.131678594258 0.0935427493374 0.00849887905642 0.999849535296 1.0 0 1.0 0 
0.00866323247785 0.999872683712 -0.121581833726 0.0935427493374 0.0085977032315 0.999861109504 1.0 0 1.0 0 
0.00875701594166 0.99988425792 -0.111485073194 0.0935427493374 0.00869652740657 0.999872683712 1.0 0 1.0 0 
0.00885079940548 0.999895832128 -0.101388312662 0.0935427493374 0.00879535158165 0.99988425792 1.0 0 1.0 0 
0.0089445828693 0.999930554752 -0.0912915521301 0.0935427493374 0.00889417575672 0.999918980544 1.0 0 1.0 0 
0.00903836633312 0.99994212896 -0.0811947915982 0.0935427493374 0.0089929999318 0.999930554752 1.0 0 1.0 0 
0.00913214979693 0.99994212896 -0.0710980310664 0.0935427493374 0.00909182410687 0.99994212896 1.0 0 1.0 0 
0.00922593326075 0.99994212896 -0.0610012705345 0.0935427493374 0.00919064828195 0.99994212896 1.0 0 1.0 0 
0.00931971672457 0.999953703168 -0.0509045100026 0.0935427493374 0.00928947245702 0.999953703168 1.0 0 1.0 0 
0.00941350018838 0.999965277376 -0.0408077494707 0.0935427493374 0.0093882966321 0.999965277376 1.0 0 1.0 0 
0.0095072836522 0.999965277376 -0.0307109889388 0.0935427493374 0.00948712080717 0.999965277376 1.0 0 1.0 0 
0.00960106711602 0.999976851584 -0.0206142284069 0.0935427493374 0.00958594498225 0.999976851584 1.0 0 1.0 0 
0.00969485057984 0.999976851584 -0.010517467875 0.0935427493374 0.00968476915732 0.999976851584 1.0 0 1.0 0 
0.00978863404365 0.999976851584 -0.000420707343146 0.999976851584 0.00978359333239 0.999976851584 1.0 0 1.0 0 
0.00988241750747 1.0 0.00967605318874 1.0 0.00988241750747 1.0 1.0 1.0 1.0 1.0 


==> plot_data/facebook_data/fb_cluster_A/ideal_performance_direct_hop_agg1_decayrate.txt <==
mlu_x mlu_y 
0.000504071125761 0.999988425792 
0.000597854589578 0.999965277376 
0.000691638053395 0.999930554752 
0.000785421517212 0.999872683712 
0.000879204981029 0.999780090047 
0.000972988444846 0.999722219007 
0.00106677190866 0.999664347967 
0.00116055537248 0.999583328511 
0.0012543388363 0.999560180095 
0.00134812230011 0.99946758643 
0.00144190576393 0.999432863806 
0.00153568922775 0.999386566974 
0.00162947269157 0.999328695934 
0.00172325615538 0.99929397331 
0.0018170396192 0.999201379646 
0.00191082308302 0.999085637565 
0.00200460654683 0.999016192317 
0.00209839001065 0.998981469693 
0.00219217347447 0.998912024445 
0.00228595693829 0.998796282364 
0.0023797404021 0.998657391868 
0.00247352386592 0.998576372412 
0.00256730732974 0.998495352955 
0.00266109079355 0.998356462459 
0.00275487425737 0.998078681466 
0.00284865772119 0.997719881017 
0.00294244118501 0.997083299575 
0.00303622464882 0.996238382389 
0.00313000811264 0.9945253996 
0.00322379157646 0.991898054376 
0.00331757504027 0.987847081563 
0.00341135850409 0.982129422794 
0.00350514196791 0.973992754546 
0.00359892543172 0.962638456464 
0.00369270889554 0.947927638051 
0.00378649235936 0.928101019688 
0.00388027582318 0.903355362909 
0.00397405928699 0.873366589891 
0.00406784275081 0.839245824604 
0.00416162621463 0.800206020903 
0.00425540967844 0.755680042593 
0.00434919314226 0.708098473362 
0.00444297660608 0.6568710286 
0.0045367600699 0.604034768921 
0.00463054353371 0.55061979884 
0.00472432699753 0.49537610389 
0.00481811046135 0.441984282225 
0.00491189392516 0.391474438362 
0.00500567738898 0.344321114828 
0.0050994608528 0.299505781317 
0.00519324431662 0.25743353511 
0.00528702778043 0.220372920983 
0.00538081124425 0.185604000046 
0.00547459470807 0.156379124758 
0.00556837817188 0.131216796491 
0.0056621616357 0.108473477702 
0.00575594509952 0.0890288082038 
0.00584972856333 0.0727670459149 
0.00594351202715 0.0588895704811 
0.00603729549097 0.0477667565597 
0.00613107895479 0.0383569254274 
0.0062248624186 0.0310536001574 
0.00631864588242 0.0253243671802 
0.00641242934624 0.0200812509404 
0.00650621281005 0.0161344460005 
0.00659999627387 0.0132640424079 
0.00669377973769 0.0105441035197 
0.00678756320151 0.00844917186542 
0.00688134666532 0.00664359541198 
0.00697513012914 0.00534728411208 
0.00706891359296 0.0041898633086 
0.00716269705677 0.00333337191403 
0.00725648052059 0.00280095834443 
0.00735026398441 0.00229169319089 
0.00744404744823 0.00181715066147 
0.00753783091204 0.00149307283649 
0.00763161437586 0.00125001446776 
0.00772539783968 0.000983807682959 
0.00781918130349 0.000706026690124 
0.00791296476731 0.00060185881781 
0.00800674823113 0.000486116737462 
0.00810053169494 0.000370374657114 
0.00819431515876 0.00031250361694 
0.00828809862258 0.000231484160696 
0.0083818820864 0.000162038912487 
0.00847566555021 0.000150464704453 
0.00856944901403 0.000150464704453 
0.00866323247785 0.000127316288383 
0.00875701594166 0.000115742080348 
0.00885079940548 0.000104167872313 
0.0089445828693 6.94452482088e-05 
0.00903836633312 5.78710401741e-05 
0.00913214979693 5.78710401741e-05 
0.00922593326075 5.78710401741e-05 
0.00931971672457 4.62968321393e-05 
0.00941350018838 3.47226241044e-05 
0.0095072836522 3.47226241044e-05 
0.00960106711602 2.31484160697e-05 
0.00969485057984 2.31484160697e-05 
0.00978863404365 2.31484160697e-05 
0.00988241750747 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_A/ideal_performance_direct_hop_agg1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.000504071125761 -1.0 0.0 1.0 1.0 
1 0.00336732435971 -1.0 0.00336732435971 1.0 1.0 
2 0.00353116448969 -1.0 0.00353116448969 1.0 1.0 
3 0.00363576877862 -1.0 0.00363576877862 1.0 1.0 
4 0.00371281779371 -1.0 0.00371281779371 1.0 1.0 
5 0.00377543107606 -1.0 0.00377543107606 1.0 1.0 
6 0.00382648897357 -1.0 0.00382648897357 1.0 1.0 
7 0.00387182226405 -1.0 0.00387182226405 1.0 1.0 
8 0.00391463097185 -1.0 0.00391463097185 1.0 1.0 
9 0.00395199982449 -1.0 0.00395199982449 1.0 1.0 
10 0.0039851735346 0.00329283555038 0.0039851735346 1.0 1.0 
11 0.00401813350618 0.00351630221121 0.00401813350618 1.0 1.0 
12 0.00404888903722 0.00363978673704 0.00404888903722 1.0 1.0 
13 0.00407807994634 0.00372504885308 0.00407807994634 1.0 1.0 
14 0.00410560006276 0.00379299558699 0.00410560006276 1.0 1.0 
15 0.00413436442614 0.00384903117083 0.00413436442614 1.0 1.0 
16 0.00415957346559 0.00389763549902 0.00415957346559 1.0 1.0 
17 0.00418471125886 0.00394087098539 0.00418471125886 1.0 1.0 
18 0.00421016896144 0.003978560213 0.00421016896144 1.0 1.0 
19 0.00423324434087 0.00401504011825 0.00423324434087 1.0 1.0 
20 0.00425589317456 0.004048533272 0.00425589317456 1.0 1.0 
21 0.00427783094347 0.00408078217879 0.00427783094347 1.0 1.0 
22 0.00429895101115 0.00411061337218 0.00429895101115 1.0 1.0 
23 0.00432035559788 0.00414044456556 0.00432035559788 1.0 1.0 
24 0.00434062210843 0.00416785757989 0.00434062210843 1.0 1.0 
25 0.00436106650159 0.00419573346153 0.00436106650159 1.0 1.0 
26 0.00438257772475 0.00422346685082 0.00438257772475 1.0 1.0 
27 0.00440063979477 0.0042474665679 0.00440063979477 1.0 1.0 
28 0.00442033773288 0.00427160877734 0.00442033773288 1.0 1.0 
29 0.00443911133334 0.00429557310417 0.00443911133334 1.0 1.0 
30 0.00445820437744 0.00431868433952 0.00445820437744 1.0 1.0 
31 0.00447715539485 0.00434104911983 0.00447715539485 1.0 1.0 
32 0.00449511129409 0.0043633421883 0.00449511129409 1.0 1.0 
33 0.00451381318271 0.00438606226817 0.00451381318271 1.0 1.0 
34 0.00453109340742 0.00440608011559 0.00453109340742 1.0 1.0 
35 0.00454837316647 0.00442787539214 0.00454837316647 1.0 1.0 
36 0.00456625781953 0.00444935122505 0.00456625781953 1.0 1.0 
37 0.00458439113572 0.00446911994368 0.00458439113572 1.0 1.0 
38 0.00460142223164 0.00448970682919 0.00460142223164 1.0 1.0 
39 0.00461937766522 0.00450993794948 0.00461937766522 1.0 1.0 
40 0.00463811540976 0.0045295287855 0.00463811540976 1.0 1.0 
41 0.00465493323281 0.00454833777621 0.00465493323281 1.0 1.0 
42 0.00467260461301 0.00456828437746 0.00467260461301 1.0 1.0 
43 0.00469024013728 0.0045877690427 0.00469024013728 1.0 1.0 
44 0.00470748450607 0.0046072890982 0.00470748450607 1.0 1.0 
45 0.00472540454939 0.00462691532448 0.00472540454939 1.0 1.0 
46 0.00474261352792 0.00464664911851 0.00474261352792 1.0 1.0 
47 0.0047598220408 0.00466563552618 0.0047598220408 1.0 1.0 
48 0.0047769243829 0.00468512019143 0.0047769243829 1.0 1.0 
49 0.00479463115335 0.00470403535292 0.00479463115335 1.0 1.0 
50 0.00481084454805 0.00472391117364 0.00481084454805 1.0 1.0 
51 0.00482744909823 0.00474264891818 0.00482744909823 1.0 1.0 
52 0.00484472885728 0.00476117338985 0.00484472885728 1.0 1.0 
53 0.00486204447225 0.00478005316108 0.00486204447225 1.0 1.0 
54 0.00487989326939 0.00479943118989 0.00487989326939 1.0 1.0 
55 0.00489816907793 0.00481664016843 0.00489816907793 1.0 1.0 
56 0.00491552008316 0.0048354845494 0.00491552008316 1.0 1.0 
57 0.00493240868673 0.00485450681299 0.00493240868673 1.0 1.0 
58 0.00495157344267 0.00487359985709 0.00495157344267 1.0 1.0 
59 0.00497006205842 0.00489308452234 0.00497006205842 1.0 1.0 
60 0.0049896533601 0.00491324439645 0.0049896533601 1.0 1.0 
61 0.00500846235082 0.00493180425838 0.00500846235082 1.0 1.0 
62 0.00502805318683 0.0049525690265 0.00502805318683 1.0 1.0 
63 0.00504789315164 0.00497308466583 0.00504789315164 1.0 1.0 
64 0.0050671286881 0.00499445339665 0.0050671286881 1.0 1.0 
65 0.00508675538003 0.00501482654363 0.00508675538003 1.0 1.0 
66 0.00510837323964 0.00503768911585 0.00510837323964 1.0 1.0 
67 0.00512917339802 0.00505887996405 0.00512917339802 1.0 1.0 
68 0.00514911999926 0.00508007127792 0.00514911999926 1.0 1.0 
69 0.00517087988555 0.00510289799422 0.00517087988555 1.0 1.0 
70 0.00519214244559 0.00512593798339 0.00519214244559 1.0 1.0 
71 0.00521351117641 0.00514762662351 0.00521351117641 1.0 1.0 
72 0.00523598212749 0.00517109315842 0.00523598212749 1.0 1.0 
73 0.00525791989639 0.00519473757595 0.00525791989639 1.0 1.0 
74 0.00528024882078 0.00521799130365 0.00528024882078 1.0 1.0 
75 0.00530435563996 0.00524206226692 0.00530435563996 1.0 1.0 
76 0.00532920891419 0.00526723545045 0.00532920891419 1.0 1.0 
77 0.00535480910912 0.0052927643992 0.00535480910912 1.0 1.0 
78 0.00538158230484 0.00531839998439 0.00538158230484 1.0 1.0 
79 0.00540814222768 0.00534684443846 0.00540814222768 1.0 1.0 
80 0.00543495127931 0.0053751822561 0.00543495127931 1.0 1.0 
81 0.00546200899407 0.00540501344949 0.00546200899407 1.0 1.0 
82 0.00549087999389 0.0054344534874 0.00549087999389 1.0 1.0 
83 0.00552401784807 0.005465564318 0.00552401784807 1.0 1.0 
84 0.00555623089895 0.00549742206931 0.00555623089895 1.0 1.0 
85 0.00559178646654 0.00553407985717 0.00559178646654 1.0 1.0 
86 0.00562848011032 0.0055701690726 0.00562848011032 1.0 1.0 
87 0.00566656002775 0.00561105785891 0.00566656002775 1.0 1.0 
88 0.00570563552901 0.00565368868411 0.00570563552901 1.0 1.0 
89 0.00574872875586 0.00569582218304 0.00574872875586 1.0 1.0 
90 0.0057953777723 0.00574247119948 0.0057953777723 1.0 1.0 
91 0.00584462238476 0.00579370651394 0.00584462238476 1.0 1.0 
92 0.00590175995603 0.00584771577269 0.00590175995603 1.0 1.0 
93 0.00596060464159 0.00591111090034 0.00596060464159 1.0 1.0 
94 0.00602823123336 0.00597984017804 0.00602823123336 1.0 1.0 
95 0.00611100438982 0.00606023101136 0.00611100438982 1.0 1.0 
96 0.00620661349967 0.00615658657625 0.00620661349967 1.0 1.0 
97 0.00633358210325 0.00628526229411 0.00633358210325 1.0 1.0 
98 0.00650919089094 0.00645902240649 0.00650919089094 1.0 1.0 
99 0.00681205326691 0.00675562676042 0.00681205326691 1.0 1.0 
100 0.00988241750747 0.00967605318874 0.00988241750747 1.0 1.0 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r300t300k1_rmtesenscrit_r300t300k1_decayrate.txt <==
mlu_x mlu_y 
0.252159684896 0.999953703704 
0.257027105665 0.999768518519 
0.261894526434 0.999490740741 
0.266761947203 0.99912037037 
0.271629367971 0.998148148148 
0.27649678874 0.99712962963 
0.281364209509 0.994861111111 
0.286231630278 0.992268518519 
0.291099051046 0.988009259259 
0.295966471815 0.982314814815 
0.300833892584 0.976157407407 
0.305701313353 0.966574074074 
0.310568734121 0.953842592593 
0.31543615489 0.940185185185 
0.320303575659 0.922962962963 
0.325170996428 0.901990740741 
0.330038417196 0.875277777778 
0.334905837965 0.848611111111 
0.339773258734 0.818611111111 
0.344640679502 0.78787037037 
0.349508100271 0.755555555556 
0.35437552104 0.72 
0.359242941809 0.683101851852 
0.364110362577 0.643981481481 
0.368977783346 0.60625 
0.373845204115 0.56912037037 
0.378712624884 0.532916666667 
0.383580045652 0.497546296296 
0.388447466421 0.461851851852 
0.39331488719 0.428611111111 
0.398182307959 0.397361111111 
0.403049728727 0.367175925926 
0.407917149496 0.337037037037 
0.412784570265 0.306712962963 
0.417651991034 0.279953703704 
0.422519411802 0.255833333333 
0.427386832571 0.233009259259 
0.43225425334 0.21 
0.437121674109 0.189444444444 
0.441989094877 0.170648148148 
0.446856515646 0.154861111111 
0.451723936415 0.140555555556 
0.456591357183 0.126296296296 
0.461458777952 0.114027777778 
0.466326198721 0.103935185185 
0.47119361949 0.0943055555556 
0.476061040258 0.0844907407407 
0.480928461027 0.0759722222222 
0.485795881796 0.0688888888889 
0.490663302565 0.0607407407407 
0.495530723333 0.0549537037037 
0.500398144102 0.0494444444444 
0.505265564871 0.0431944444444 
0.51013298564 0.0341666666667 
0.515000406408 0.0274074074074 
0.519867827177 0.0202314814815 
0.524735247946 0.0173148148148 
0.529602668715 0.0152314814815 
0.534470089483 0.0130555555556 
0.539337510252 0.0115277777778 
0.544204931021 0.00976851851852 
0.549072351789 0.00861111111111 
0.553939772558 0.00763888888889 
0.558807193327 0.00685185185185 
0.563674614096 0.00555555555556 
0.568542034864 0.00490740740741 
0.573409455633 0.00407407407407 
0.578276876402 0.00356481481481 
0.583144297171 0.00314814814815 
0.588011717939 0.00268518518519 
0.592879138708 0.00236111111111 
0.597746559477 0.00189814814815 
0.602613980246 0.00162037037037 
0.607481401014 0.00148148148148 
0.612348821783 0.00115740740741 
0.617216242552 0.000925925925926 
0.622083663321 0.00087962962963 
0.626951084089 0.000787037037037 
0.631818504858 0.000740740740741 
0.636685925627 0.000601851851852 
0.641553346395 0.000555555555556 
0.646420767164 0.000509259259259 
0.651288187933 0.000509259259259 
0.656155608702 0.000509259259259 
0.66102302947 0.000324074074074 
0.665890450239 0.000277777777778 
0.670757871008 0.000231481481481 
0.675625291777 0.000231481481481 
0.680492712545 0.000231481481481 
0.685360133314 0.000185185185185 
0.690227554083 0.000185185185185 
0.695094974852 0.000185185185185 
0.69996239562 9.25925925926e-05 
0.704829816389 9.25925925926e-05 
0.709697237158 9.25925925926e-05 
0.714564657927 9.25925925926e-05 
0.719432078695 9.25925925926e-05 
0.724299499464 9.25925925926e-05 
0.729166920233 9.25925925926e-05 
0.734034341002 9.25925925926e-05 
0.73890176177 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r300t300k1_rmtesenscrit_r300t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.252159684896 0.175954923034 0.0920505970716 1.18776389122 
1 0.293414950371 0.205628961325 0.111392602324 1.22031804085 
2 0.302641451359 0.211479067802 0.116207584739 1.22467442513 
3 0.308882176876 0.215408191085 0.119216181338 1.22866424084 
4 0.313055992126 0.21812209487 0.121407806873 1.2330858326 
5 0.316793650389 0.220206409693 0.123160779476 1.23647006512 
6 0.320311695337 0.222072660923 0.124652981758 1.239058218 
7 0.323263913393 0.224055051804 0.126000955701 1.24132891655 
8 0.32585772872 0.225491791964 0.12723185122 1.24301739693 
9 0.328165560961 0.226920649409 0.128297865391 1.24504347801 
10 0.330459058285 0.228260949254 0.129281073809 1.2466204977 
11 0.332195550203 0.229546129704 0.130178153515 1.24828275204 
12 0.334154486656 0.230826899409 0.131190180779 1.25016923904 
13 0.335841059685 0.231931135058 0.132078677416 1.25217875004 
14 0.337678581476 0.232976987958 0.13293401897 1.25433834553 
15 0.339504361153 0.233973145485 0.133840635419 1.25642009735 
16 0.341291993856 0.234878525138 0.134639710188 1.25832339287 
17 0.342806011438 0.23581764102 0.135411351919 1.26002844334 
18 0.34442743659 0.236749902368 0.136229485273 1.26110621452 
19 0.345851838589 0.237712785602 0.13702724874 1.26222809315 
20 0.347464889288 0.238570839167 0.137702807784 1.26325567722 
21 0.349124282598 0.239412695169 0.138367652893 1.2642267561 
22 0.350741654634 0.240270256996 0.139004677534 1.26513715744 
23 0.35223248601 0.241086483002 0.1395983845 1.26605173111 
24 0.3536696136 0.241923436522 0.140169784427 1.26686187744 
25 0.355151712894 0.24274931848 0.140753269196 1.26768430233 
26 0.35650485754 0.243663012981 0.141324877739 1.26847656727 
27 0.357785373926 0.244397029281 0.141865924001 1.26939304829 
28 0.359217911959 0.245146229863 0.142385855317 1.27026494503 
29 0.360455393791 0.245869845152 0.142915099859 1.27134474277 
30 0.361860126257 0.246664747596 0.143461495638 1.27233716011 
31 0.363108843565 0.247424393892 0.143956884742 1.2735291338 
32 0.364465981722 0.248066484928 0.144559979439 1.27490552425 
33 0.365633904934 0.248892366886 0.145029440522 1.27683218479 
34 0.366898298264 0.249715283513 0.145551010966 1.27903862953 
35 0.368169337511 0.250425338745 0.146071001887 1.28145059109 
36 0.36950597167 0.251111894846 0.146609559655 1.2836707449 
37 0.37077781558 0.251900196075 0.147148057818 1.28610487938 
38 0.372047990561 0.252669274807 0.147646665573 1.28952046394 
39 0.373319745064 0.253430515528 0.148112401366 1.30515285492 
40 0.374696165323 0.254198461771 0.148603022099 1.31119903088 
41 0.375745773315 0.255011469126 0.149053767323 1.31366117954 
42 0.377206355333 0.255776435137 0.149508208036 1.31526657104 
43 0.378573536873 0.256566077471 0.150006979704 1.31691261292 
44 0.379921793938 0.257322847843 0.150447890162 1.3179647541 
45 0.381205618382 0.258103221655 0.151023969054 1.31913872719 
46 0.382584929466 0.258931964636 0.15152078867 1.32017215252 
47 0.38404032588 0.259707391262 0.151973634958 1.32100482941 
48 0.385336458683 0.260539650917 0.152497112751 1.32185395718 
49 0.386592954397 0.261251777411 0.153032407165 1.32254584789 
50 0.388069719076 0.262062519789 0.153521597385 1.32321294308 
51 0.389510840178 0.262901842594 0.15395283699 1.32383795738 
52 0.390932261944 0.263753771782 0.15444880724 1.32440944672 
53 0.392163217068 0.264605462551 0.154988721013 1.32500656605 
54 0.393596023321 0.265498489141 0.155549705029 1.32557710171 
55 0.395044565201 0.266324698925 0.156083166599 1.32608242989 
56 0.396390527487 0.267224371433 0.156628206372 1.32661958694 
57 0.397933900356 0.268104851246 0.157191455364 1.32708080769 
58 0.399553358555 0.269006699324 0.157748699188 1.32750614643 
59 0.401141017675 0.269862681627 0.158297210932 1.32796200275 
60 0.402662307024 0.270790487528 0.158763036132 1.32839997768 
61 0.404221117496 0.271714150906 0.159327358007 1.32878478527 
62 0.40586835146 0.272631585598 0.159888908267 1.32916136742 
63 0.407389253378 0.273456335068 0.160463780165 1.32956703663 
64 0.408914268017 0.274357438087 0.161076784134 1.32991643906 
65 0.410442888737 0.275505930185 0.161697849631 1.33029707432 
66 0.41211014986 0.276508033276 0.162287726998 1.33072134018 
67 0.413921773434 0.277443706989 0.162976250052 1.33110996246 
68 0.415441155434 0.278548598289 0.163633242249 1.33147581577 
69 0.417111247778 0.279609769583 0.164342194796 1.33183368206 
70 0.418897241354 0.280833184719 0.164973825216 1.33225222588 
71 0.420615971088 0.282070815563 0.165545672178 1.33264764309 
72 0.422495394945 0.283238947392 0.166254639626 1.33305021286 
73 0.424587368965 0.284449964762 0.166987761855 1.33342703342 
74 0.426571458578 0.285708099604 0.167711794376 1.33382173538 
75 0.428451865911 0.287055879831 0.168439283967 1.33430310249 
76 0.430667549372 0.288465321064 0.169262126088 1.33474429607 
77 0.432911336422 0.289820104837 0.170106977224 1.33519860268 
78 0.434920549393 0.291335761547 0.170894905925 1.33572181225 
79 0.43711528182 0.29269272089 0.171765059233 1.33628567219 
80 0.439396709204 0.294249385595 0.172776132822 1.33679433823 
81 0.441833227873 0.296069264412 0.173675850034 1.33738728523 
82 0.444454401731 0.297778189182 0.174641206861 1.3381349659 
83 0.446931898594 0.299773544073 0.175677850842 1.33898731232 
84 0.450071781874 0.301596999168 0.17678052187 1.34018238544 
85 0.453192830086 0.303459078074 0.178118944168 1.34199353218 
86 0.456711709499 0.305552095175 0.179477602243 1.34701164722 
87 0.460104912519 0.307949334383 0.180816039443 1.36078747272 
88 0.463930785656 0.310564696789 0.182323858142 1.37301321983 
89 0.468124747276 0.313612520695 0.183987110853 1.37698372364 
90 0.473186254501 0.316847980022 0.186000496149 1.37995215416 
91 0.477690517902 0.320253551006 0.18783262372 1.38247951031 
92 0.48312330246 0.324453145266 0.190131962299 1.38409920692 
93 0.489602416754 0.328773081303 0.192821934819 1.38593741417 
94 0.496064990759 0.334476709366 0.196138367057 1.38787861824 
95 0.504484534264 0.340224117041 0.200060606003 1.39001568317 
96 0.511953771114 0.348218291998 0.204662337899 1.39254649639 
97 0.517527580261 0.357839137316 0.210711792111 1.39669569492 
98 0.524855434895 0.372443854809 0.218692466617 1.40068002701 
99 0.54864805162 0.391984552145 0.232611045241 1.40597232342 
100 0.73890176177 0.45008867979 0.281720608473 1.42194350719 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r30t300k1_rmtesenscrit_r30t300k1_decayrate.txt <==
mlu_x mlu_y 
0.234454736114 1.0 
0.239319143754 1.0 
0.244183551395 1.0 
0.249047959036 1.0 
0.253912366676 0.999907407407 
0.258776774317 0.999583333333 
0.263641181958 0.999166666667 
0.268505589598 0.998564814815 
0.273369997239 0.997777777778 
0.27823440488 0.995833333333 
0.283098812521 0.993287037037 
0.287963220161 0.990185185185 
0.292827627802 0.985277777778 
0.297692035443 0.979490740741 
0.302556443083 0.9725 
0.307420850724 0.961851851852 
0.312285258365 0.949166666667 
0.317149666005 0.934675925926 
0.322014073646 0.915 
0.326878481287 0.892268518519 
0.331742888927 0.865324074074 
0.336607296568 0.838703703704 
0.341471704209 0.807592592593 
0.34633611185 0.776342592593 
0.35120051949 0.743981481481 
0.356064927131 0.707546296296 
0.360929334772 0.669212962963 
0.365793742412 0.631435185185 
0.370658150053 0.592962962963 
0.375522557694 0.556898148148 
0.380386965334 0.521342592593 
0.385251372975 0.485833333333 
0.390115780616 0.45 
0.394980188257 0.418240740741 
0.399844595897 0.388101851852 
0.404709003538 0.356759259259 
0.409573411179 0.326990740741 
0.414437818819 0.298472222222 
0.41930222646 0.272268518519 
0.424166634101 0.247916666667 
0.429031041741 0.225138888889 
0.433895449382 0.204259259259 
0.438759857023 0.184722222222 
0.443624264663 0.166574074074 
0.448488672304 0.151018518519 
0.453353079945 0.135740740741 
0.458217487586 0.123009259259 
0.463081895226 0.110972222222 
0.467946302867 0.100601851852 
0.472810710508 0.0900925925926 
0.477675118148 0.0813888888889 
0.482539525789 0.0734259259259 
0.48740393343 0.0669907407407 
0.49226834107 0.0593518518519 
0.497132748711 0.0540277777778 
0.501997156352 0.0458796296296 
0.506861563993 0.0376851851852 
0.511725971633 0.0300925925926 
0.516590379274 0.0237037037037 
0.521454786915 0.0168518518519 
0.526319194555 0.0145833333333 
0.531183602196 0.0126851851852 
0.536048009837 0.0108796296296 
0.540912417477 0.00916666666667 
0.545776825118 0.00800925925926 
0.550641232759 0.00694444444444 
0.555505640399 0.00592592592593 
0.56037004804 0.00537037037037 
0.565234455681 0.00462962962963 
0.570098863322 0.00393518518519 
0.574963270962 0.00365740740741 
0.579827678603 0.00310185185185 
0.584692086244 0.00277777777778 
0.589556493884 0.00240740740741 
0.594420901525 0.00189814814815 
0.599285309166 0.00162037037037 
0.604149716806 0.00138888888889 
0.609014124447 0.00111111111111 
0.613878532088 0.00087962962963 
0.618742939728 0.00087962962963 
0.623607347369 0.000787037037037 
0.62847175501 0.000694444444444 
0.633336162651 0.000694444444444 
0.638200570291 0.000601851851852 
0.643064977932 0.000462962962963 
0.647929385573 0.000462962962963 
0.652793793213 0.00037037037037 
0.657658200854 0.00037037037037 
0.662522608495 0.00037037037037 
0.667387016135 0.000324074074074 
0.672251423776 0.000324074074074 
0.677115831417 0.000231481481481 
0.681980239058 0.000185185185185 
0.686844646698 0.000185185185185 
0.691709054339 0.000138888888889 
0.69657346198 9.25925925926e-05 
0.70143786962 9.25925925926e-05 
0.706302277261 9.25925925926e-05 
0.711166684902 9.25925925926e-05 
0.716031092542 9.25925925926e-05 
0.720895500183 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r30t300k1_rmtesenscrit_r30t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.234454736114 0.175437286496 0.0915073379874 1.15503025055 
1 0.293123573065 0.205990359187 0.110953405499 1.20611986637 
2 0.301975041628 0.211706086993 0.116187527776 1.22571587563 
3 0.308512836695 0.215717867017 0.1191335693 1.23382863522 
4 0.312967419624 0.218324005604 0.121567741036 1.23948142052 
5 0.316914021969 0.220554441214 0.123355090618 1.24411794662 
6 0.320385634899 0.222514227033 0.124899342656 1.24758538723 
7 0.323204427958 0.224345579743 0.126335382462 1.25021383286 
8 0.325843662024 0.225856512785 0.127561837435 1.25215026855 
9 0.328078776598 0.227179586887 0.128619641066 1.25398036957 
10 0.330285966396 0.228509187698 0.129606261849 1.25573477268 
11 0.332162469625 0.229803010821 0.130559802055 1.25728246689 
12 0.334025293589 0.231002599001 0.131377801299 1.25891730309 
13 0.335735946894 0.23205897212 0.132272228599 1.26101157188 
14 0.337627232075 0.23306556046 0.13323867321 1.26359793663 
15 0.339498490095 0.23408678174 0.134046927094 1.26639089108 
16 0.341286867857 0.234986931086 0.134903669357 1.26852092266 
17 0.342846095562 0.235910892487 0.135724440217 1.2702641201 
18 0.344400584698 0.236857399344 0.136516883969 1.27148339272 
19 0.345896542072 0.237850829959 0.137123063207 1.27267238617 
20 0.34758412838 0.238675877452 0.137852191925 1.27375814438 
21 0.349160194397 0.239488363266 0.138528451324 1.27479812622 
22 0.350678145885 0.240385264158 0.139176622033 1.27581355095 
23 0.352182030678 0.241246402264 0.139757737517 1.27669558048 
24 0.353725135326 0.242102831602 0.14032523334 1.27747640133 
25 0.35521069169 0.242907613516 0.140931561589 1.27833137035 
26 0.356568694115 0.243847131729 0.141510024667 1.27911684036 
27 0.357856065035 0.244583696127 0.142000004649 1.28002092361 
28 0.35929018259 0.245243728161 0.142492949963 1.28096303463 
29 0.360551893711 0.245978668332 0.143079787493 1.28189548969 
30 0.361800730228 0.246728733182 0.143638446927 1.28290245056 
31 0.363080114126 0.24754704535 0.144160270691 1.2840604496 
32 0.364417910576 0.248203381896 0.144713878632 1.28527459621 
33 0.365680754185 0.248984962702 0.145203843713 1.28689214706 
34 0.366900056601 0.249767571688 0.145703494549 1.28871330738 
35 0.368203043938 0.25051510334 0.146219283342 1.2908988905 
36 0.369576275349 0.251172035933 0.1467769593 1.29339203358 
37 0.370828896761 0.25196185708 0.147231891751 1.29615637779 
38 0.372161775827 0.25274464488 0.147713348269 1.29990181446 
39 0.373417496681 0.253573745489 0.148181647062 1.30557415009 
40 0.3746971488 0.25432357192 0.148667678237 1.3195067358 
41 0.37592419982 0.255102097988 0.14917320013 1.32322511196 
42 0.377297818661 0.255917698145 0.149637132883 1.32566711426 
43 0.378593474627 0.256705462933 0.150100767612 1.32737812519 
44 0.379994928837 0.257462531328 0.150555893779 1.32867035389 
45 0.381416648626 0.258245080709 0.151093289256 1.32987710953 
46 0.382706612349 0.25900670886 0.151613265276 1.33101210117 
47 0.384073376656 0.259829878807 0.15208876133 1.33200547218 
48 0.38537338376 0.260598629713 0.152637571096 1.3328872633 
49 0.386713147163 0.261345416307 0.15313655138 1.33366522312 
50 0.388166755438 0.262144982815 0.153614118695 1.33436271667 
51 0.389459371567 0.262982517481 0.154049694538 1.33494398117 
52 0.390936136246 0.263853639364 0.154558092356 1.33556196213 
53 0.392167448997 0.26463291049 0.15502384305 1.33616528034 
54 0.393590718508 0.265514552593 0.155583828688 1.33675667763 
55 0.394971132278 0.266413301229 0.156152486801 1.33727356911 
56 0.396398186684 0.267285048962 0.15665897727 1.33776900291 
57 0.39795306325 0.268124759197 0.157227933407 1.33824417114 
58 0.399567276239 0.269063562155 0.157761469483 1.33871778965 
59 0.401202589273 0.269946724176 0.158320575953 1.33921989918 
60 0.402715593576 0.270860254765 0.158864885569 1.33961984634 
61 0.404398292303 0.271748274565 0.159434333444 1.33997151375 
62 0.405970692635 0.272668212652 0.159990474582 1.34031435966 
63 0.407506614923 0.273509949446 0.160541892052 1.34068879604 
64 0.40910166502 0.27443498373 0.161088854074 1.34108695507 
65 0.410638004541 0.27554294467 0.161614641547 1.34148797512 
66 0.412161946297 0.276513755322 0.162323430181 1.34189269066 
67 0.413954764605 0.27752712369 0.162946894765 1.34226700783 
68 0.415461450815 0.278681010008 0.163650989532 1.34268161774 
69 0.417330145836 0.279863923788 0.164434149861 1.3430648756 
70 0.419054508209 0.281006008387 0.165059119463 1.34350571156 
71 0.420965522528 0.28211915493 0.165642127395 1.34389326096 
72 0.422719359398 0.283237993717 0.166278764606 1.34426900864 
73 0.424701422453 0.284454166889 0.166975781322 1.34467849255 
74 0.42653504014 0.285786092281 0.167729407549 1.34512922287 
75 0.428531587124 0.287046283484 0.168485015631 1.34561571598 
76 0.430726438761 0.288501769304 0.169280990958 1.34602972984 
77 0.432813614607 0.289850115776 0.169980302453 1.34659442425 
78 0.434906810522 0.291408926249 0.170825541019 1.34711167336 
79 0.437359154224 0.292879402637 0.171713829041 1.34765300274 
80 0.439808338881 0.294484585524 0.172624200583 1.34819075584 
81 0.44217440486 0.296098172665 0.173687264323 1.34890994549 
82 0.444648385048 0.297730147839 0.174682661891 1.34970292568 
83 0.447408616543 0.299709916115 0.175678670406 1.35088297844 
84 0.450491845608 0.30142095685 0.176782473922 1.35256037235 
85 0.4537576437 0.303477704525 0.177989766002 1.35564586639 
86 0.456888824701 0.305537104607 0.179458543658 1.36925396442 
87 0.460600525141 0.307748645544 0.180704906583 1.37758776665 
88 0.464143186808 0.310103535652 0.182299092412 1.38499435902 
89 0.4684253335 0.313072293997 0.184066906571 1.38934466362 
90 0.473084121943 0.315912902355 0.185966432095 1.39233073711 
91 0.477679848671 0.31970500946 0.187667310238 1.39436790466 
92 0.483417510986 0.32370942831 0.189820066094 1.3959313345 
93 0.490114301443 0.328147411346 0.192422911525 1.3976804924 
94 0.496719032526 0.333402961493 0.195431381464 1.3995270443 
95 0.504877448082 0.339683651924 0.19949054718 1.40132328987 
96 0.510076446533 0.347024708986 0.204212769866 1.40394124508 
97 0.516616516113 0.356944262981 0.209617480636 1.40991851807 
98 0.523840312958 0.371112018824 0.217848435044 1.41744205475 
99 0.54335226059 0.391915768385 0.234836429358 1.42813453197 
100 0.720895500183 0.45393872261 0.281910985708 1.46882256985 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r3600t300k1_rmtesenscrit_r3600t300k1_decayrate.txt <==
mlu_x mlu_y 
0.246734574437 1.0 
0.25188412711 0.999907407407 
0.257033679783 0.999768518519 
0.262183232456 0.999537037037 
0.26733278513 0.99912037037 
0.272482337803 0.998472222222 
0.277631890476 0.997037037037 
0.282781443149 0.994351851852 
0.287930995822 0.99125 
0.293080548495 0.986944444444 
0.298230101168 0.980740740741 
0.303379653841 0.972592592593 
0.308529206514 0.962083333333 
0.313678759187 0.947222222222 
0.318828311861 0.930601851852 
0.323977864534 0.90912037037 
0.329127417207 0.884166666667 
0.33427696988 0.856296296296 
0.339426522553 0.82537037037 
0.344576075226 0.792962962963 
0.349725627899 0.756898148148 
0.354875180572 0.718611111111 
0.360024733245 0.681111111111 
0.365174285918 0.641712962963 
0.370323838592 0.600648148148 
0.375473391265 0.561342592593 
0.380622943938 0.522361111111 
0.385772496611 0.485740740741 
0.390922049284 0.44875 
0.396071601957 0.413935185185 
0.40122115463 0.382592592593 
0.406370707303 0.350046296296 
0.411520259976 0.3175 
0.416669812649 0.289675925926 
0.421819365323 0.263425925926 
0.426968917996 0.238240740741 
0.432118470669 0.215694444444 
0.437268023342 0.193657407407 
0.442417576015 0.174398148148 
0.447567128688 0.156388888889 
0.452716681361 0.140833333333 
0.457866234034 0.126851851852 
0.463015786707 0.114675925926 
0.468165339381 0.103611111111 
0.473314892054 0.0921296296296 
0.478464444727 0.0827777777778 
0.4836139974 0.0748148148148 
0.488763550073 0.0668518518519 
0.493913102746 0.0601851851852 
0.499062655419 0.0535648148148 
0.504212208092 0.0472685185185 
0.509361760765 0.0422222222222 
0.514511313438 0.0366203703704 
0.519660866112 0.0330092592593 
0.524810418785 0.0290277777778 
0.529959971458 0.0263425925926 
0.535109524131 0.022962962963 
0.540259076804 0.0198148148148 
0.545408629477 0.0174074074074 
0.55055818215 0.0154166666667 
0.555707734823 0.0136574074074 
0.560857287496 0.0123148148148 
0.566006840169 0.0106481481481 
0.571156392843 0.00875 
0.576305945516 0.00782407407407 
0.581455498189 0.00666666666667 
0.586605050862 0.00564814814815 
0.591754603535 0.00481481481481 
0.596904156208 0.00407407407407 
0.602053708881 0.00342592592593 
0.607203261554 0.00291666666667 
0.612352814227 0.0025 
0.6175023669 0.00208333333333 
0.622651919574 0.00166666666667 
0.627801472247 0.00148148148148 
0.63295102492 0.0012037037037 
0.638100577593 0.00115740740741 
0.643250130266 0.000925925925926 
0.648399682939 0.000833333333333 
0.653549235612 0.000740740740741 
0.658698788285 0.000694444444444 
0.663848340958 0.000648148148148 
0.668997893631 0.000555555555556 
0.674147446305 0.000555555555556 
0.679296998978 0.000462962962963 
0.684446551651 0.000324074074074 
0.689596104324 0.000231481481481 
0.694745656997 0.000231481481481 
0.69989520967 0.000231481481481 
0.705044762343 0.000231481481481 
0.710194315016 0.000185185185185 
0.715343867689 0.000138888888889 
0.720493420362 0.000138888888889 
0.725642973036 0.000138888888889 
0.730792525709 0.000138888888889 
0.735942078382 9.25925925926e-05 
0.741091631055 9.25925925926e-05 
0.746241183728 9.25925925926e-05 
0.751390736401 9.25925925926e-05 
0.756540289074 9.25925925926e-05 
0.761689841747 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r3600t300k1_rmtesenscrit_r3600t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.246734574437 0.175954923034 0.0920505970716 1.26291584969 
1 0.294533997774 0.205015957355 0.110988594592 1.27174818516 
2 0.303962498903 0.211228266358 0.115895323455 1.27435660362 
3 0.309717178345 0.214893504977 0.118860796094 1.27612483501 
4 0.314536273479 0.217934712768 0.121155813336 1.27750313282 
5 0.317832797766 0.21994151175 0.122771598399 1.2790157795 
6 0.321305543184 0.221762165427 0.124202661216 1.28029239178 
7 0.324139565229 0.223686754704 0.125604972243 1.28152370453 
8 0.326655685902 0.225124076009 0.126770630479 1.28274285793 
9 0.328926205635 0.226594224572 0.127786844969 1.2838807106 
10 0.331256777048 0.227950423956 0.128735929728 1.28514194489 
11 0.333164989948 0.229168578982 0.129592612386 1.28623008728 
12 0.334981769323 0.230343461037 0.130451634526 1.28728270531 
13 0.336862295866 0.231533482671 0.131190180779 1.28876650333 
14 0.338772296906 0.232588514686 0.131976649165 1.29032230377 
15 0.340500056744 0.233692213893 0.132893979549 1.29225039482 
16 0.342187106609 0.234626382589 0.133619710803 1.29562067986 
17 0.343747168779 0.23560538888 0.134322568774 1.30072629452 
18 0.345395982265 0.236472606659 0.134989157319 1.30356895924 
19 0.347015172243 0.237361490726 0.135658249259 1.3051636219 
20 0.348591804504 0.238209933043 0.136332452297 1.30627942085 
21 0.350133150816 0.239043101668 0.136983945966 1.30723309517 
22 0.351518899202 0.239960879087 0.137625470757 1.30807459354 
23 0.352976262569 0.240818470716 0.138196662068 1.30888950825 
24 0.354407280684 0.241591513157 0.138802304864 1.30960333347 
25 0.355754554272 0.242383956909 0.139341086149 1.31022691727 
26 0.357040405273 0.243188112974 0.139889091253 1.31094563007 
27 0.358458280563 0.24402962625 0.140383273363 1.31158518791 
28 0.359800934792 0.244806289673 0.140934601426 1.31221759319 
29 0.36129617691 0.245462194085 0.141507178545 1.31276154518 
30 0.362650156021 0.246238842607 0.141997486353 1.31325507164 
31 0.364001303911 0.24699999392 0.142499253154 1.3137909174 
32 0.36530572176 0.247737109661 0.142952948809 1.31433498859 
33 0.366542369127 0.248410046101 0.143467977643 1.31486523151 
34 0.367920786142 0.249183252454 0.144000515342 1.31541132927 
35 0.369257807732 0.250014513731 0.144485607743 1.3159866333 
36 0.370545893908 0.250753998756 0.144927591085 1.31655776501 
37 0.371783345938 0.25142377615 0.145375549793 1.31713235378 
38 0.372983008623 0.252163887024 0.145857423544 1.31772542 
39 0.374259740114 0.25290375948 0.146303698421 1.31832933426 
40 0.375579357147 0.253704279661 0.146694928408 1.31904411316 
41 0.376898527145 0.254490017891 0.14718644321 1.31974303722 
42 0.378177493811 0.255289137363 0.147648662329 1.32047665119 
43 0.379538446665 0.256062716246 0.148127496243 1.32128167152 
44 0.380806773901 0.256844699383 0.148606166244 1.32194125652 
45 0.382038652897 0.257700026035 0.149061620235 1.32279205322 
46 0.383462548256 0.258461028337 0.149585306644 1.32391607761 
47 0.384818017483 0.259173095226 0.150034829974 1.32511687279 
48 0.386036545038 0.259922116995 0.150470659137 1.32682573795 
49 0.387332558632 0.260707348585 0.15092562139 1.32949995995 
50 0.388980567455 0.261522293091 0.151415064931 1.34000968933 
51 0.390316367149 0.262381970882 0.151871457696 1.35516309738 
52 0.391700208187 0.263182282448 0.152365848422 1.35717558861 
53 0.393044710159 0.264005869627 0.152839228511 1.35847473145 
54 0.394466131926 0.264940559864 0.153323829174 1.35971999168 
55 0.395903259516 0.265769988298 0.153828620911 1.36080002785 
56 0.39732503891 0.266647338867 0.154258325696 1.361718297 
57 0.398726731539 0.267483949661 0.154801011086 1.36238360405 
58 0.400200009346 0.268344521523 0.155290156603 1.3630913496 
59 0.401832908392 0.269278913736 0.155841290951 1.36373436451 
60 0.403531610966 0.270208805799 0.156370341778 1.3643938303 
61 0.40510186553 0.271149247885 0.156982436776 1.36496913433 
62 0.406731426716 0.272096782923 0.157484784722 1.36550045013 
63 0.408388495445 0.272982567549 0.158016577363 1.3659850359 
64 0.40983530879 0.273909687996 0.158562123775 1.3664804697 
65 0.411503612995 0.275044083595 0.159101709723 1.36697876453 
66 0.413192212582 0.276038527489 0.159670948982 1.36742317677 
67 0.414821743965 0.277043104172 0.160235524178 1.36788475513 
68 0.416295021772 0.278136909008 0.160787761211 1.36833405495 
69 0.417914122343 0.279196411371 0.161366656423 1.36878120899 
70 0.419763356447 0.280284613371 0.162077620625 1.36919975281 
71 0.421734571457 0.281388372183 0.162733286619 1.36957752705 
72 0.423696517944 0.282678425312 0.163398146629 1.36994993687 
73 0.425817251205 0.284008085728 0.16411614418 1.3702955246 
74 0.427714914083 0.285275936127 0.164785027504 1.37065219879 
75 0.429687082767 0.286539644003 0.165466725826 1.37098073959 
76 0.431748092175 0.287833660841 0.166286751628 1.37136805058 
77 0.433974295855 0.289153575897 0.167083159089 1.37167513371 
78 0.436250180006 0.290612399578 0.167866677046 1.37202262878 
79 0.438665807247 0.29222291708 0.168712928891 1.37233841419 
80 0.440841525793 0.293887913227 0.169682383537 1.37271142006 
81 0.443374097347 0.29549831152 0.170611277223 1.37308621407 
82 0.446017116308 0.297278672457 0.171557202935 1.37345182896 
83 0.448779761791 0.299119710922 0.172678902745 1.37379193306 
84 0.451640129089 0.30110296607 0.173769444227 1.37417674065 
85 0.455107241869 0.302950441837 0.174842238426 1.37456083298 
86 0.458112031221 0.304973900318 0.175969168544 1.37495994568 
87 0.462007462978 0.307209342718 0.177223950624 1.3753734827 
88 0.465749830008 0.309729576111 0.178521752357 1.37578582764 
89 0.470167815685 0.31259188056 0.180285036564 1.37616086006 
90 0.475057125092 0.315651655197 0.182050302625 1.37659215927 
91 0.479502886534 0.318745493889 0.183923959732 1.3770750761 
92 0.485083669424 0.322813361883 0.185995861888 1.37748599052 
93 0.491756856441 0.326989978552 0.18829703331 1.37809765339 
94 0.499183952808 0.332945913076 0.191287249327 1.37864089012 
95 0.506844699383 0.338798940182 0.194432318211 1.37924158573 
96 0.516060113907 0.34578961134 0.198395311832 1.37987434864 
97 0.528428196907 0.355896651745 0.202966526151 1.38084304333 
98 0.544577002525 0.369800329208 0.209093600512 1.38200449944 
99 0.572224378586 0.388103872538 0.217697560787 1.38386893272 
100 0.761689841747 0.458385884762 0.26139190793 1.39524495602 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r7200t300k1_rmtesenscrit_r7200t300k1_decayrate.txt <==
mlu_x mlu_y 
0.246734574437 1.0 
0.252370158652 0.999953703704 
0.258005742867 0.999675925926 
0.263641327082 0.999490740741 
0.269276911297 0.998657407407 
0.274912495512 0.997546296296 
0.280548079727 0.995277777778 
0.286183663942 0.991805555556 
0.291819248157 0.986944444444 
0.297454832371 0.980740740741 
0.303090416586 0.972314814815 
0.308726000801 0.959907407407 
0.314361585016 0.942453703704 
0.319997169231 0.923796296296 
0.325632753446 0.89875 
0.331268337661 0.869953703704 
0.336903921876 0.839212962963 
0.342539506091 0.804259259259 
0.348175090306 0.764583333333 
0.353810674521 0.723611111111 
0.359446258736 0.683194444444 
0.365081842951 0.641203703704 
0.370717427166 0.596111111111 
0.37635301138 0.553657407407 
0.381988595595 0.51 
0.38762417981 0.471342592593 
0.393259764025 0.4325 
0.39889534824 0.397592592593 
0.404530932455 0.36087962963 
0.41016651667 0.328055555556 
0.415802100885 0.296296296296 
0.4214376851 0.268009259259 
0.427073269315 0.239444444444 
0.43270885353 0.215740740741 
0.438344437745 0.191805555556 
0.44398002196 0.17 
0.449615606174 0.151759259259 
0.455251190389 0.136203703704 
0.460886774604 0.121388888889 
0.466522358819 0.108472222222 
0.472157943034 0.0958796296296 
0.477793527249 0.0866203703704 
0.483429111464 0.0774074074074 
0.489064695679 0.0690277777778 
0.494700279894 0.0618518518519 
0.500335864109 0.0544444444444 
0.505971448324 0.048287037037 
0.511607032539 0.041712962963 
0.517242616754 0.0364351851852 
0.522878200969 0.0325925925926 
0.528513785183 0.0292592592593 
0.534149369398 0.0251388888889 
0.539784953613 0.0223148148148 
0.545420537828 0.0200925925926 
0.551056122043 0.0200925925926 
0.556691706258 0.0200925925926 
0.562327290473 0.0200925925926 
0.567962874688 0.0200925925926 
0.573598458903 0.0177777777778 
0.579234043118 0.0156018518519 
0.584869627333 0.0140277777778 
0.590505211548 0.0122685185185 
0.596140795763 0.0105092592593 
0.601776379977 0.00935185185185 
0.607411964192 0.00824074074074 
0.613047548407 0.00689814814815 
0.618683132622 0.00583333333333 
0.624318716837 0.00513888888889 
0.629954301052 0.00444444444444 
0.635589885267 0.0037037037037 
0.641225469482 0.00287037037037 
0.646861053697 0.00231481481481 
0.652496637912 0.00194444444444 
0.658132222127 0.00175925925926 
0.663767806342 0.00162037037037 
0.669403390557 0.00138888888889 
0.675038974771 0.00111111111111 
0.680674558986 0.00101851851852 
0.686310143201 0.000925925925926 
0.691945727416 0.000740740740741 
0.697581311631 0.000601851851852 
0.703216895846 0.000555555555556 
0.708852480061 0.000462962962963 
0.714488064276 0.000416666666667 
0.720123648491 0.00037037037037 
0.725759232706 0.00037037037037 
0.731394816921 0.000324074074074 
0.737030401136 0.000324074074074 
0.742665985351 0.000324074074074 
0.748301569566 0.000277777777778 
0.75393715378 0.000277777777778 
0.759572737995 0.000277777777778 
0.76520832221 0.000231481481481 
0.770843906425 0.000231481481481 
0.77647949064 0.000231481481481 
0.782115074855 0.000231481481481 
0.78775065907 0.000138888888889 
0.793386243285 0.000138888888889 
0.7990218275 0.000138888888889 
0.804657411715 9.25925925926e-05 
0.81029299593 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat000s_rmtoesensecrit_r7200t300k1_rmtesenscrit_r7200t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.246734574437 0.175954923034 0.0920505970716 1.26291584969 
1 0.294073909521 0.204714611173 0.110941395164 1.27087318897 
2 0.303840965033 0.211058571935 0.115684725344 1.27306091785 
3 0.309549331665 0.214797213674 0.118615239859 1.27434575558 
4 0.314269930124 0.217620298266 0.120685614645 1.2754753828 
5 0.317506104708 0.219849899411 0.122353516519 1.27638864517 
6 0.32073622942 0.221819624305 0.123685136437 1.27710449696 
7 0.323882460594 0.223523125052 0.124878972769 1.27790391445 
8 0.326595723629 0.225076958537 0.125992804766 1.27864468098 
9 0.328660070896 0.226410165429 0.127011939883 1.27933824062 
10 0.330903768539 0.227823704481 0.127862364054 1.28000998497 
11 0.333134502172 0.229053482413 0.128752887249 1.28061378002 
12 0.334943056107 0.230202108622 0.129574939609 1.28131139278 
13 0.336863666773 0.231439068913 0.130357503891 1.28188681602 
14 0.338915556669 0.23255866766 0.131051197648 1.28254580498 
15 0.340615063906 0.233522519469 0.131666660309 1.28318631649 
16 0.342327058315 0.234551012516 0.132317826152 1.28370010853 
17 0.344024658203 0.235476404428 0.133070766926 1.2843310833 
18 0.345631718636 0.236323609948 0.133776456118 1.28489089012 
19 0.347253739834 0.237135618925 0.13436691463 1.28543746471 
20 0.348703950644 0.238016620278 0.134975686669 1.28601324558 
21 0.350069671869 0.238984897733 0.135543018579 1.28650200367 
22 0.351505696774 0.239838048816 0.136095866561 1.28706765175 
23 0.352980226278 0.240701809525 0.136708796024 1.28777110577 
24 0.354348421097 0.241561338305 0.13725848496 1.28834986687 
25 0.355741858482 0.242317572236 0.13782595098 1.28908240795 
26 0.357025384903 0.243102177978 0.138434574008 1.28977751732 
27 0.35860902071 0.243909552693 0.138937234879 1.29059314728 
28 0.36002728343 0.244637966156 0.139459222555 1.29134488106 
29 0.361509174109 0.245428264141 0.139928147197 1.29219830036 
30 0.362871348858 0.246184721589 0.140416488051 1.29321908951 
31 0.364291191101 0.246859371662 0.140886053443 1.2945779562 
32 0.365472853184 0.247547492385 0.141392752528 1.29637181759 
33 0.366865158081 0.248338028789 0.141835436225 1.29939067364 
34 0.368205040693 0.24914996326 0.142357990146 1.30917370319 
35 0.369639784098 0.249843746424 0.142776831985 1.31149637699 
36 0.37086263299 0.25049123168 0.143223583698 1.31284165382 
37 0.372178167105 0.251210361719 0.143686413765 1.31392157078 
38 0.373356163502 0.251964658499 0.144147783518 1.31475841999 
39 0.374614387751 0.252663582563 0.144620776176 1.31552624702 
40 0.375838309526 0.25340628624 0.144998311996 1.31620657444 
41 0.377122908831 0.254179090261 0.145413726568 1.31679654121 
42 0.378555178642 0.254956156015 0.145887285471 1.31732010841 
43 0.379898071289 0.255733847618 0.146344199777 1.31785392761 
44 0.381206333637 0.256541579962 0.146718665957 1.31843447685 
45 0.382441103458 0.257367640734 0.147197514772 1.31892001629 
46 0.383757084608 0.258168041706 0.147656872869 1.31946349144 
47 0.385076761246 0.258953511715 0.148102119565 1.31991863251 
48 0.386254698038 0.259762793779 0.148570582271 1.32038450241 
49 0.387618809938 0.260510444641 0.149027168751 1.32082438469 
50 0.389182686806 0.261317521334 0.149512946606 1.32127428055 
51 0.390585958958 0.262122482061 0.149999275804 1.32169044018 
52 0.392035722733 0.262914776802 0.15046544373 1.32208716869 
53 0.393459409475 0.263772845268 0.150871992111 1.32254886627 
54 0.394953340292 0.264664083719 0.151332974434 1.32300508022 
55 0.396428197622 0.26545843482 0.151800096035 1.3235026598 
56 0.397850185633 0.266303390265 0.152250960469 1.32403659821 
57 0.399232983589 0.267289966345 0.152709916234 1.32455193996 
58 0.400792688131 0.268112421036 0.153208240867 1.32508051395 
59 0.402456402779 0.268935114145 0.15367500484 1.32565629482 
60 0.404137909412 0.26989376545 0.154157415032 1.32627189159 
61 0.405651330948 0.270835161209 0.154700860381 1.32693219185 
62 0.406994253397 0.271802693605 0.155187219381 1.32762384415 
63 0.408542275429 0.272756665945 0.155703350902 1.32856190205 
64 0.410248875618 0.273759514093 0.156231373549 1.32966732979 
65 0.412052363157 0.27484446764 0.156843349338 1.33123838902 
66 0.413796126842 0.275882512331 0.157406449318 1.33338582516 
67 0.415434211493 0.276909321547 0.157966688275 1.36025607586 
68 0.417062789202 0.277902126312 0.158578678966 1.36376297474 
69 0.418696165085 0.278965353966 0.159232854843 1.36548781395 
70 0.420669794083 0.280009865761 0.159894943237 1.36684179306 
71 0.422634810209 0.281051039696 0.16046127677 1.36779785156 
72 0.424809724092 0.282296836376 0.161087527871 1.36862504482 
73 0.426666498184 0.283601313829 0.1617551893 1.36944198608 
74 0.428828507662 0.284844249487 0.162453994155 1.37013328075 
75 0.430605709553 0.286222964525 0.163217008114 1.37079536915 
76 0.432564496994 0.28750744462 0.163906380534 1.37136483192 
77 0.43504729867 0.288795560598 0.164719089866 1.37190079689 
78 0.437369704247 0.290319055319 0.165490120649 1.37239444256 
79 0.43977662921 0.291760414839 0.166370078921 1.37285423279 
80 0.441900938749 0.2932305336 0.167192995548 1.37334597111 
81 0.444341152906 0.294927746058 0.168094560504 1.37377548218 
82 0.446847766638 0.296582579613 0.169076398015 1.37420070171 
83 0.449599206448 0.298489928246 0.170137479901 1.37466597557 
84 0.452347040176 0.300411552191 0.171151921153 1.37516474724 
85 0.455861359835 0.302250534296 0.172329708934 1.37558555603 
86 0.458981186152 0.304239630699 0.173413828015 1.37602436543 
87 0.463043600321 0.30638474226 0.174580410123 1.37647390366 
88 0.46700745821 0.308879762888 0.175811350346 1.37695395947 
89 0.471478193998 0.311893582344 0.177150800824 1.37743151188 
90 0.47591394186 0.314857214689 0.178667411208 1.37795162201 
91 0.481563359499 0.318206638098 0.180546358228 1.37843298912 
92 0.487317025661 0.321743547916 0.182289332151 1.37896966934 
93 0.493817687035 0.325631797314 0.184344395995 1.37949061394 
94 0.501922547817 0.331187874079 0.186554461718 1.38008844852 
95 0.509651243687 0.337039738894 0.188971787691 1.38081872463 
96 0.51896584034 0.343479663134 0.191934093833 1.38153636456 
97 0.532364726067 0.352072954178 0.19543351233 1.38234865665 
98 0.574113454342 0.363977968693 0.199625059962 1.38366627693 
99 0.604055215359 0.3809004426 0.205595731735 1.38534963131 
100 0.81029299593 0.452479839325 0.26139190793 1.39524495602 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r300t300k1_rmtesenscrit_r300t300k1_decayrate.txt <==
mlu_x mlu_y 
0.20775732398 1.0 
0.215615719855 0.999814814815 
0.223474115729 0.999768518519 
0.231332511604 0.999537037037 
0.239190907478 0.999537037037 
0.247049303353 0.999398148148 
0.254907699227 0.999027777778 
0.262766095102 0.998194444444 
0.270624490976 0.996666666667 
0.278482886851 0.993425925926 
0.286341282725 0.987731481481 
0.2941996786 0.979027777778 
0.302058074474 0.966203703704 
0.309916470349 0.94587962963 
0.317774866223 0.919583333333 
0.325633262098 0.881851851852 
0.333491657972 0.838287037037 
0.341350053847 0.788518518519 
0.349208449721 0.735138888889 
0.357066845596 0.675509259259 
0.36492524147 0.614814814815 
0.372783637345 0.554814814815 
0.380642033219 0.497962962963 
0.388500429094 0.441712962963 
0.396358824968 0.391898148148 
0.404217220843 0.342685185185 
0.412075616717 0.296296296296 
0.419934012592 0.256712962963 
0.427792408466 0.219722222222 
0.435650804341 0.186712962963 
0.443509200215 0.159398148148 
0.45136759609 0.135833333333 
0.459225991964 0.116203703704 
0.467084387839 0.1 
0.474942783713 0.0844444444444 
0.482801179588 0.0727314814815 
0.490659575462 0.0608796296296 
0.498517971337 0.0515740740741 
0.506376367211 0.0432407407407 
0.514234763086 0.0362037037037 
0.52209315896 0.0295833333333 
0.529951554835 0.0250925925926 
0.537809950709 0.0206481481481 
0.545668346584 0.0168518518519 
0.553526742458 0.0138425925926 
0.561385138333 0.0114351851852 
0.569243534207 0.00976851851852 
0.577101930082 0.00828703703704 
0.584960325956 0.00685185185185 
0.592818721831 0.00546296296296 
0.600677117705 0.00449074074074 
0.60853551358 0.00393518518519 
0.616393909454 0.00310185185185 
0.624252305329 0.00277777777778 
0.632110701203 0.00217592592593 
0.639969097078 0.00189814814815 
0.647827492952 0.00171296296296 
0.655685888827 0.00143518518519 
0.663544284701 0.00115740740741 
0.671402680576 0.00111111111111 
0.67926107645 0.000740740740741 
0.687119472325 0.000555555555556 
0.694977868199 0.000555555555556 
0.702836264074 0.000509259259259 
0.710694659948 0.000509259259259 
0.718553055823 0.000324074074074 
0.726411451697 0.000231481481481 
0.734269847572 0.000231481481481 
0.742128243446 0.000231481481481 
0.749986639321 0.000185185185185 
0.757845035195 0.000138888888889 
0.76570343107 0.000138888888889 
0.773561826944 0.000138888888889 
0.781420222819 0.000138888888889 
0.789278618693 0.000138888888889 
0.797137014568 0.000138888888889 
0.804995410442 0.000138888888889 
0.812853806317 0.000138888888889 
0.820712202191 0.000138888888889 
0.828570598066 0.000138888888889 
0.83642899394 0.000138888888889 
0.844287389815 0.000138888888889 
0.852145785689 0.000138888888889 
0.860004181564 0.000138888888889 
0.867862577438 0.000138888888889 
0.875720973313 0.000138888888889 
0.883579369187 0.000138888888889 
0.891437765062 0.000138888888889 
0.899296160936 0.000138888888889 
0.907154556811 0.000138888888889 
0.915012952685 0.000138888888889 
0.92287134856 0.000138888888889 
0.930729744434 9.25925925926e-05 
0.938588140309 9.25925925926e-05 
0.946446536183 9.25925925926e-05 
0.954304932058 9.25925925926e-05 
0.962163327932 9.25925925926e-05 
0.970021723807 9.25925925926e-05 
0.977880119681 9.25925925926e-05 
0.985738515556 9.25925925926e-05 
0.99359691143 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r300t300k1_rmtesenscrit_r300t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.20775732398 0.162063449621 0.0109214717522 1.18776389122 
1 0.292173832655 0.203860551119 0.109801903367 1.22031804085 
2 0.301317811012 0.210690379143 0.115349881351 1.22467442513 
3 0.308147460222 0.214864999056 0.118465051055 1.22866424084 
4 0.312615156174 0.217772692442 0.120692186058 1.2330858326 
5 0.316232323647 0.219917938113 0.122597172856 1.23647006512 
6 0.319613784552 0.221804082394 0.124137803912 1.239058218 
7 0.322831839323 0.223735392094 0.125510260463 1.24132891655 
8 0.325534403324 0.225206121802 0.126745536923 1.24301739693 
9 0.327765583992 0.226783424616 0.127925246954 1.24504347801 
10 0.33011931181 0.228071630001 0.128882661462 1.2466204977 
11 0.331879407167 0.229386210442 0.129795834422 1.24828275204 
12 0.333826094866 0.230683922768 0.130698516965 1.25016923904 
13 0.335662513971 0.231786027551 0.131608873606 1.25217875004 
14 0.337487637997 0.232816979289 0.132628291845 1.25433834553 
15 0.339306622744 0.233885064721 0.133449271321 1.25642009735 
16 0.341024279594 0.234798699617 0.134300842881 1.25832339287 
17 0.34261867404 0.235720440745 0.135063529015 1.26002844334 
18 0.344185233116 0.236661702394 0.135886147618 1.26110621452 
19 0.345665693283 0.237613663077 0.136704087257 1.26222809315 
20 0.347277969122 0.238518416882 0.13734818995 1.26325567722 
21 0.348962128162 0.239334493876 0.13805526495 1.2642267561 
22 0.350594818592 0.240169763565 0.138708397746 1.26513715744 
23 0.352027475834 0.240997716784 0.139287874103 1.26605173111 
24 0.353524833918 0.241876393557 0.139882266521 1.26686187744 
25 0.355026900768 0.242692187428 0.140469774604 1.26768430233 
26 0.356420725584 0.243616044521 0.141037866473 1.26847656727 
27 0.357731252909 0.244366243482 0.141619101167 1.26939304829 
28 0.359148412943 0.245133072138 0.14209485054 1.27026494503 
29 0.360429823399 0.24585172534 0.142626389861 1.27134474277 
30 0.361797422171 0.246659263968 0.143174156547 1.27233716011 
31 0.363085448742 0.247419312596 0.143700003624 1.2735291338 
32 0.36445069313 0.248065873981 0.144245654345 1.27490552425 
33 0.365603625774 0.248892486095 0.14482319355 1.27683218479 
34 0.366885393858 0.249716281891 0.145283654332 1.27903862953 
35 0.368169337511 0.250436753035 0.145807430148 1.28145059109 
36 0.369514375925 0.251116037369 0.146424919367 1.2836707449 
37 0.370794832706 0.251914858818 0.146896794438 1.28610487938 
38 0.372065097094 0.252697646618 0.147431477904 1.28952046394 
39 0.373383611441 0.253469973803 0.147912845016 1.30515285492 
40 0.374721318483 0.25427031517 0.148390322924 1.31119903088 
41 0.375790476799 0.255042314529 0.148851469159 1.31366117954 
42 0.377233922482 0.255808472633 0.149293720722 1.31526657104 
43 0.378608137369 0.256611198187 0.149766132236 1.31691261292 
44 0.379978984594 0.257379949093 0.150283679366 1.3179647541 
45 0.381275504827 0.258188486099 0.150779187679 1.31913872719 
46 0.382643312216 0.258978426456 0.151313364506 1.32017215252 
47 0.384103894234 0.259819060564 0.15178142488 1.32100482941 
48 0.385457485914 0.260625630617 0.152304664254 1.32185395718 
49 0.386722534895 0.261361479759 0.152840927243 1.32254584789 
50 0.388221532106 0.262184619904 0.15331594646 1.32321294308 
51 0.389615833759 0.263027518988 0.153783127666 1.32383795738 
52 0.391068100929 0.263871133327 0.154288440943 1.32440944672 
53 0.392348468304 0.264782547951 0.154797971249 1.32500656605 
54 0.3937702775 0.26563513279 0.155333265662 1.32557710171 
55 0.395181268454 0.266474425793 0.155897244811 1.32608242989 
56 0.396626383066 0.26741155982 0.15648201108 1.32661958694 
57 0.398184090853 0.268284142017 0.156984701753 1.32708080769 
58 0.399773061275 0.269191116095 0.157560497522 1.32750614643 
59 0.401332259178 0.270079135895 0.158134251833 1.32796200275 
60 0.402931988239 0.270998030901 0.158623531461 1.32839997768 
61 0.404512614012 0.271933138371 0.159129217267 1.32878478527 
62 0.406119763851 0.272803246975 0.159707322717 1.32916136742 
63 0.407719612122 0.27365732193 0.160297289491 1.32956703663 
64 0.409159392118 0.274627923965 0.16087795794 1.32991643906 
65 0.410768538713 0.27577829361 0.161535933614 1.33029707432 
66 0.41252052784 0.276762574911 0.162123456597 1.33072134018 
67 0.414317309856 0.277725666761 0.162814617157 1.33110996246 
68 0.415868937969 0.278797894716 0.163488075137 1.33147581577 
69 0.417496144772 0.279997617006 0.164123877883 1.33183368206 
70 0.419220268726 0.281232744455 0.164822816849 1.33225222588 
71 0.421129763126 0.282360285521 0.16542814672 1.33264764309 
72 0.423036754131 0.283538550138 0.166082680225 1.33305021286 
73 0.425073891878 0.284841120243 0.166845172644 1.33342703342 
74 0.427142828703 0.286158680916 0.167564198375 1.33382173538 
75 0.429043352604 0.287438541651 0.168299123645 1.33430310249 
76 0.431298911572 0.28884729743 0.169106513262 1.33474429607 
77 0.433516025543 0.290303230286 0.169943779707 1.33519860268 
78 0.435538858175 0.291821658611 0.170741736889 1.33572181225 
79 0.437851935625 0.293232828379 0.171595320106 1.33628567219 
80 0.440233528614 0.294793248177 0.17263802886 1.33679433823 
81 0.442621797323 0.296643853188 0.173474222422 1.33738728523 
82 0.445170581341 0.298411220312 0.174447268248 1.3381349659 
83 0.448006510735 0.300346910954 0.175544530153 1.33898731232 
84 0.451153814793 0.302085697651 0.176599353552 1.34018238544 
85 0.4545827806 0.304108530283 0.177858993411 1.34199353218 
86 0.45770663023 0.306181579828 0.179274022579 1.34701164722 
87 0.461440056562 0.308717250824 0.180638834834 1.36078747272 
88 0.465332776308 0.311293572187 0.182090237737 1.37301321983 
89 0.469760715961 0.314397037029 0.183803811669 1.37698372364 
90 0.474872499704 0.317803114653 0.185876101255 1.37995215416 
91 0.479710608721 0.321509450674 0.187654614449 1.38247951031 
92 0.485652625561 0.32566678524 0.189967393875 1.38409920692 
93 0.492169469595 0.330280035734 0.19266268611 1.38593741417 
94 0.499303758144 0.336270242929 0.195948675275 1.38787861824 
95 0.507649123669 0.342170596123 0.19978672266 1.39001568317 
96 0.517393052578 0.350326538086 0.204444915056 1.39254649639 
97 0.529369235039 0.36007013917 0.210469707847 1.39669569492 
98 0.546718657017 0.374118417501 0.218387812376 1.40068002701 
99 0.575931668282 0.394314259291 0.232388168573 1.40597232342 
100 0.99359691143 0.501152813435 0.281720608473 1.42194350719 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r30t300k1_rmtesenscrit_r30t300k1_decayrate.txt <==
mlu_x mlu_y 
0.192032575607 0.999907407407 
0.200465465784 0.999351851852 
0.208898355961 0.998657407407 
0.217331246138 0.997268518519 
0.225764136314 0.996203703704 
0.234197026491 0.994444444444 
0.242629916668 0.991990740741 
0.251062806845 0.989398148148 
0.259495697021 0.987407407407 
0.267928587198 0.984212962963 
0.276361477375 0.979907407407 
0.284794367552 0.973333333333 
0.293227257729 0.963101851852 
0.301660147905 0.949583333333 
0.310093038082 0.929212962963 
0.318525928259 0.899814814815 
0.326958818436 0.859953703704 
0.335391708612 0.814259259259 
0.343824598789 0.763333333333 
0.352257488966 0.707037037037 
0.360690379143 0.645277777778 
0.36912326932 0.585972222222 
0.377556159496 0.529398148148 
0.385989049673 0.472037037037 
0.39442193985 0.421018518519 
0.402854830027 0.371481481481 
0.411287720203 0.324953703704 
0.41972061038 0.283194444444 
0.428153500557 0.246898148148 
0.436586390734 0.21412037037 
0.44501928091 0.188287037037 
0.453452171087 0.164675925926 
0.461885061264 0.144583333333 
0.470317951441 0.125648148148 
0.478750841618 0.111527777778 
0.487183731794 0.0987037037037 
0.495616621971 0.0868055555556 
0.504049512148 0.0751388888889 
0.512482402325 0.066712962963 
0.520915292501 0.0575 
0.529348182678 0.0509259259259 
0.537781072855 0.0442592592593 
0.546213963032 0.0386574074074 
0.554646853209 0.0331481481481 
0.563079743385 0.0291666666667 
0.571512633562 0.0251851851852 
0.579945523739 0.0226851851852 
0.588378413916 0.0197685185185 
0.596811304092 0.0177777777778 
0.605244194269 0.015787037037 
0.613677084446 0.0141666666667 
0.622109974623 0.0127777777778 
0.630542864799 0.0114814814815 
0.638975754976 0.0100925925926 
0.647408645153 0.00912037037037 
0.65584153533 0.00805555555556 
0.664274425507 0.00712962962963 
0.672707315683 0.00611111111111 
0.68114020586 0.00546296296296 
0.689573096037 0.005 
0.698005986214 0.00453703703704 
0.70643887639 0.00407407407407 
0.714871766567 0.00351851851852 
0.723304656744 0.00319444444444 
0.731737546921 0.00259259259259 
0.740170437098 0.00226851851852 
0.748603327274 0.00189814814815 
0.757036217451 0.00171296296296 
0.765469107628 0.00162037037037 
0.773901997805 0.00148148148148 
0.782334887981 0.0012037037037 
0.790767778158 0.00115740740741 
0.799200668335 0.00101851851852 
0.807633558512 0.00087962962963 
0.816066448689 0.000833333333333 
0.824499338865 0.000740740740741 
0.832932229042 0.000648148148148 
0.841365119219 0.000601851851852 
0.849798009396 0.000555555555556 
0.858230899572 0.000509259259259 
0.866663789749 0.000509259259259 
0.875096679926 0.000509259259259 
0.883529570103 0.000509259259259 
0.891962460279 0.000462962962963 
0.900395350456 0.000416666666667 
0.908828240633 0.000416666666667 
0.91726113081 0.000416666666667 
0.925694020987 0.000277777777778 
0.934126911163 0.000231481481481 
0.94255980134 0.000231481481481 
0.950992691517 0.000231481481481 
0.959425581694 0.000185185185185 
0.96785847187 0.000185185185185 
0.976291362047 0.000185185185185 
0.984724252224 0.000185185185185 
0.993157142401 0.000138888888889 
1.00159003258 0.000138888888889 
1.01002292275 9.25925925926e-05 
1.01845581293 9.25925925926e-05 
1.02688870311 9.25925925926e-05 
1.03532159328 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r30t300k1_rmtesenscrit_r30t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.192032575607 0.143735408783 0.00936504546553 1.15503025055 
1 0.257477462292 0.186862483621 0.0636537671089 1.20611986637 
2 0.284225821495 0.200624346733 0.0888499841094 1.22571587563 
3 0.296311676502 0.208608061075 0.106756389141 1.23382863522 
4 0.304281920195 0.213242918253 0.1132305637 1.23948142052 
5 0.309847593307 0.216822475195 0.116463407874 1.24411794662 
6 0.314306199551 0.219164699316 0.118733339012 1.24758538723 
7 0.318192064762 0.221322238445 0.12060559541 1.25021383286 
8 0.321636021137 0.223301962018 0.122386395931 1.25215026855 
9 0.324502885342 0.224995717406 0.123747415841 1.25398036957 
10 0.326867967844 0.226600661874 0.125042513013 1.25573477268 
11 0.329221695662 0.2279497087 0.126279577613 1.25728246689 
12 0.331463813782 0.2292688936 0.127355203032 1.25891730309 
13 0.333395302296 0.230608344078 0.128289282322 1.26101157188 
14 0.335383266211 0.231793761253 0.129198953509 1.26359793663 
15 0.337292253971 0.232832461596 0.130092695355 1.26639089108 
16 0.339372009039 0.233929052949 0.130915731192 1.26852092266 
17 0.341223597527 0.234871670604 0.131761014462 1.2702641201 
18 0.342880100012 0.235868155956 0.13258600235 1.27148339272 
19 0.344505578279 0.236864581704 0.133399754763 1.27267238617 
20 0.346197336912 0.237939029932 0.134161353111 1.27375814438 
21 0.347945153713 0.238887473941 0.13495901227 1.27479812622 
22 0.349623203278 0.239704698324 0.135741978884 1.27581355095 
23 0.351154357195 0.24066054821 0.136541008949 1.27669558048 
24 0.352845579386 0.241600587964 0.137145355344 1.27747640133 
25 0.354421555996 0.242486178875 0.137847334146 1.27833137035 
26 0.355930507183 0.243506148458 0.138517871499 1.27911684036 
27 0.357282847166 0.244292855263 0.139132767916 1.28002092361 
28 0.358797311783 0.245068401098 0.139690980315 1.28096303463 
29 0.360233575106 0.245872378349 0.140272274613 1.28189548969 
30 0.361651569605 0.246694281697 0.140864670277 1.28290245056 
31 0.362979352474 0.247548684478 0.141479387879 1.2840604496 
32 0.364433676004 0.248285531998 0.14198371768 1.28527459621 
33 0.365810960531 0.249073728919 0.142532229424 1.28689214706 
34 0.367128133774 0.249962806702 0.143124058843 1.28871330738 
35 0.368500590324 0.250725269318 0.143691167235 1.2908988905 
36 0.369913637638 0.251498371363 0.14424136281 1.29339203358 
37 0.371375828981 0.252366781235 0.144816085696 1.29615637779 
38 0.372861325741 0.253240197897 0.145328402519 1.29990181446 
39 0.37416446209 0.254077136517 0.145861834288 1.30557415009 
40 0.375418633223 0.254919022322 0.146409288049 1.3195067358 
41 0.376979291439 0.25579982996 0.146958112717 1.32322511196 
42 0.378415048122 0.256657719612 0.147458478808 1.32566711426 
43 0.379908263683 0.257481992245 0.147956833243 1.32737812519 
44 0.381470710039 0.25829654932 0.148472994566 1.32867035389 
45 0.38294750452 0.259131580591 0.148963391781 1.32987710953 
46 0.384449392557 0.260080546141 0.149518042803 1.33101210117 
47 0.385864078999 0.260927677155 0.149983584881 1.33200547218 
48 0.387277543545 0.261770218611 0.150500148535 1.3328872633 
49 0.388793498278 0.262646704912 0.151043057442 1.33366522312 
50 0.390400856733 0.263579130173 0.151603773236 1.33436271667 
51 0.39181047678 0.264523625374 0.152123481035 1.33494398117 
52 0.393311798573 0.265437930822 0.152713552117 1.33556196213 
53 0.394746661186 0.266439199448 0.153229683638 1.33616528034 
54 0.396230995655 0.267345100641 0.153724953532 1.33675667763 
55 0.397911399603 0.268266767263 0.154238700867 1.33727356911 
56 0.399627655745 0.269263446331 0.154728665948 1.33776900291 
57 0.401332706213 0.270228117704 0.155263215303 1.33824417114 
58 0.403001099825 0.271208822727 0.155847385526 1.33871778965 
59 0.404786467552 0.272154569626 0.15643902123 1.33921989918 
60 0.406390756369 0.273098021746 0.157025411725 1.33961984634 
61 0.408163666725 0.274035394192 0.157638370991 1.33997151375 
62 0.409809708595 0.275150835514 0.158224478364 1.34031435966 
63 0.411524683237 0.276299387217 0.158755481243 1.34068879604 
64 0.413431972265 0.27731320262 0.159425452352 1.34108695507 
65 0.414962917566 0.278501987457 0.159992530942 1.34148797512 
66 0.416858404875 0.279703438282 0.160588219762 1.34189269066 
67 0.41878247261 0.280994385481 0.16114987433 1.34226700783 
68 0.420704454184 0.282134443521 0.161723226309 1.34268161774 
69 0.422638148069 0.283337533474 0.162502199411 1.3430648756 
70 0.424771934748 0.284656941891 0.163203552365 1.34350571156 
71 0.426839023829 0.286046475172 0.164015904069 1.34389326096 
72 0.428936302662 0.287431418896 0.164770260453 1.34426900864 
73 0.431272357702 0.288924962282 0.165403664112 1.34467849255 
74 0.43363276124 0.290365606546 0.166064530611 1.34512922287 
75 0.435900002718 0.291926711798 0.16681855917 1.34561571598 
76 0.438513159752 0.29359331727 0.167536228895 1.34602972984 
77 0.440802305937 0.295171350241 0.168404474854 1.34659442425 
78 0.443676114082 0.296827614307 0.169303253293 1.34711167336 
79 0.44622117281 0.298540145159 0.170079559088 1.34765300274 
80 0.449620127678 0.300568044186 0.170993506908 1.34819075584 
81 0.452851444483 0.302393585443 0.172020286322 1.34890994549 
82 0.456469237804 0.30444046855 0.172951355577 1.34970292568 
83 0.459776222706 0.3065790236 0.174167513847 1.35088297844 
84 0.463605314493 0.308739364147 0.175184428692 1.35256037235 
85 0.46780693531 0.311154007912 0.176379710436 1.35564586639 
86 0.472308367491 0.314076542854 0.177619442344 1.36925396442 
87 0.476907104254 0.316893965006 0.179234161973 1.37758776665 
88 0.481861770153 0.320464909077 0.180612772703 1.38499435902 
89 0.48829638958 0.324192374945 0.182302981615 1.38934466362 
90 0.494804441929 0.328024208546 0.184277951717 1.39233073711 
91 0.501965761185 0.332476198673 0.186315149069 1.39436790466 
92 0.508908808231 0.337397962809 0.188088849187 1.3959313345 
93 0.51728785038 0.343141525984 0.190722361207 1.3976804924 
94 0.526808202267 0.349287003279 0.193602249026 1.3995270443 
95 0.539116859436 0.356944262981 0.19744977355 1.40132328987 
96 0.552534878254 0.366053074598 0.202173903584 1.40394124508 
97 0.568922460079 0.376296728849 0.20805940032 1.40991851807 
98 0.595948636532 0.392727613449 0.216411411762 1.41744205475 
99 0.647972226143 0.411045581102 0.232139840722 1.42813453197 
100 1.03532159328 0.761801302433 0.281910985708 1.46882256985 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r3600t300k1_rmtesenscrit_r3600t300k1_decayrate.txt <==
mlu_x mlu_y 
0.246734574437 1.0 
0.253581287712 0.999907407407 
0.260428000987 0.999537037037 
0.267274714261 0.998842592593 
0.274121427536 0.997685185185 
0.280968140811 0.994398148148 
0.287814854085 0.989814814815 
0.29466156736 0.98287037037 
0.301508280635 0.973148148148 
0.30835499391 0.957685185185 
0.315201707184 0.937592592593 
0.322048420459 0.910092592593 
0.328895133734 0.876018518519 
0.335741847008 0.83712962963 
0.342588560283 0.794953703704 
0.349435273558 0.746111111111 
0.356281986833 0.696898148148 
0.363128700107 0.645231481481 
0.369975413382 0.590509259259 
0.376822126657 0.538518518519 
0.383668839931 0.489166666667 
0.390515553206 0.440138888889 
0.397362266481 0.39587962963 
0.404208979756 0.353148148148 
0.41105569303 0.31037037037 
0.417902406305 0.275787037037 
0.42474911958 0.24087962963 
0.431595832855 0.211111111111 
0.438442546129 0.182685185185 
0.445289259404 0.158472222222 
0.452135972679 0.137407407407 
0.458982685953 0.120185185185 
0.465829399228 0.105138888889 
0.472676112503 0.0903703703704 
0.479522825778 0.0787037037037 
0.486369539052 0.0681481481481 
0.493216252327 0.0593981481481 
0.500062965602 0.0501388888889 
0.506909678876 0.0433796296296 
0.513756392151 0.0360648148148 
0.520603105426 0.0310648148148 
0.527449818701 0.0267592592593 
0.534296531975 0.0225 
0.54114324525 0.0188425925926 
0.547989958525 0.0158796296296 
0.554836671799 0.0135185185185 
0.561683385074 0.0116203703704 
0.568530098349 0.00912037037037 
0.575376811624 0.00773148148148 
0.582223524898 0.00643518518519 
0.589070238173 0.00513888888889 
0.595916951448 0.00402777777778 
0.602763664722 0.00342592592593 
0.609610377997 0.00277777777778 
0.616457091272 0.00199074074074 
0.623303804547 0.00162037037037 
0.630150517821 0.00138888888889 
0.636997231096 0.0012037037037 
0.643843944371 0.00087962962963 
0.650690657645 0.00087962962963 
0.65753737092 0.000740740740741 
0.664384084195 0.000648148148148 
0.67123079747 0.000601851851852 
0.678077510744 0.000509259259259 
0.684924224019 0.00037037037037 
0.691770937294 0.000277777777778 
0.698617650568 0.000277777777778 
0.705464363843 0.000231481481481 
0.712311077118 0.000185185185185 
0.719157790393 0.000185185185185 
0.726004503667 0.000185185185185 
0.732851216942 0.000138888888889 
0.739697930217 0.000138888888889 
0.746544643492 0.000138888888889 
0.753391356766 0.000138888888889 
0.760238070041 9.25925925926e-05 
0.767084783316 9.25925925926e-05 
0.77393149659 9.25925925926e-05 
0.780778209865 9.25925925926e-05 
0.78762492314 9.25925925926e-05 
0.794471636415 9.25925925926e-05 
0.801318349689 9.25925925926e-05 
0.808165062964 9.25925925926e-05 
0.815011776239 9.25925925926e-05 
0.821858489513 9.25925925926e-05 
0.828705202788 9.25925925926e-05 
0.835551916063 9.25925925926e-05 
0.842398629338 9.25925925926e-05 
0.849245342612 9.25925925926e-05 
0.856092055887 9.25925925926e-05 
0.862938769162 9.25925925926e-05 
0.869785482436 9.25925925926e-05 
0.876632195711 9.25925925926e-05 
0.883478908986 9.25925925926e-05 
0.890325622261 9.25925925926e-05 
0.897172335535 9.25925925926e-05 
0.90401904881 9.25925925926e-05 
0.910865762085 9.25925925926e-05 
0.917712475359 9.25925925926e-05 
0.924559188634 9.25925925926e-05 
0.931405901909 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r3600t300k1_rmtesenscrit_r3600t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.246734574437 0.175954923034 0.0129529023543 1.26291584969 
1 0.294492632151 0.204872503877 0.110839352012 1.27174818516 
2 0.303787559271 0.211121767759 0.115829855204 1.27435660362 
3 0.309699445963 0.214855372906 0.118763037026 1.27612483501 
4 0.314513146877 0.217884242535 0.12108258903 1.27750313282 
5 0.317818462849 0.219895482063 0.122746989131 1.2790157795 
6 0.321247249842 0.221741050482 0.124171465635 1.28029239178 
7 0.324123352766 0.223672091961 0.125562727451 1.28152370453 
8 0.326616853476 0.225112453103 0.126724168658 1.28274285793 
9 0.328902214766 0.226563826203 0.127751752734 1.2838807106 
10 0.331243991852 0.227941781282 0.128692209721 1.28514194489 
11 0.333157986403 0.229151427746 0.129566282034 1.28623008728 
12 0.334962189198 0.230315491557 0.130436733365 1.28728270531 
13 0.336841762066 0.231529504061 0.131155863404 1.28876650333 
14 0.338768810034 0.232556417584 0.131963595748 1.29032230377 
15 0.340498894453 0.233673200011 0.132878735662 1.29225039482 
16 0.342167496681 0.234623640776 0.133600801229 1.29562067986 
17 0.343708008528 0.235599353909 0.134313061833 1.30072629452 
18 0.345373749733 0.236463427544 0.134965002537 1.30356895924 
19 0.347002446651 0.237355291843 0.135638013482 1.3051636219 
20 0.348587542772 0.238199174404 0.136300832033 1.30627942085 
21 0.350118130445 0.239034697413 0.136958360672 1.30723309517 
22 0.351510792971 0.239944592118 0.137598142028 1.30807459354 
23 0.352967828512 0.240800529718 0.13817474246 1.30888950825 
24 0.354406744242 0.241574510932 0.138780251145 1.30960333347 
25 0.355738162994 0.242381379008 0.139319017529 1.31022691727 
26 0.357039928436 0.243174761534 0.139872446656 1.31094563007 
27 0.358458280563 0.244025170803 0.140363529325 1.31158518791 
28 0.359787553549 0.244798123837 0.140922278166 1.31221759319 
29 0.361286908388 0.245456278324 0.141495585442 1.31276154518 
30 0.362639784813 0.246225267649 0.141979202628 1.31325507164 
31 0.363998442888 0.24699999392 0.142481476068 1.3137909174 
32 0.365302205086 0.247737109661 0.142935201526 1.31433498859 
33 0.366538107395 0.248410046101 0.143452048302 1.31486523151 
34 0.367917060852 0.249183252454 0.143974453211 1.31541132927 
35 0.369250714779 0.250014513731 0.144478827715 1.3159866333 
36 0.370534569025 0.250753998756 0.144915997982 1.31655776501 
37 0.371783137321 0.25142377615 0.14535202086 1.31713235378 
38 0.372970819473 0.252164900303 0.14584505558 1.31772542 
39 0.374250203371 0.252912014723 0.146294668317 1.31832933426 
40 0.375577419996 0.253705859184 0.146690070629 1.31904411316 
41 0.376889288425 0.254498124123 0.147175043821 1.31974303722 
42 0.378174930811 0.255295187235 0.147626146674 1.32047665119 
43 0.379538446665 0.256064832211 0.148110345006 1.32128167152 
44 0.380806773901 0.256846010685 0.148599624634 1.32194125652 
45 0.382044792175 0.257707744837 0.14905063808 1.32279205322 
46 0.38347145915 0.258472919464 0.14957395196 1.32391607761 
47 0.384825289249 0.259182870388 0.150028020144 1.32511687279 
48 0.386045604944 0.259943664074 0.150445699692 1.32682573795 
49 0.387371301651 0.260737121105 0.150916650891 1.32949995995 
50 0.388994395733 0.261532634497 0.151398912072 1.34000968933 
51 0.390365749598 0.262413412333 0.151861399412 1.35516309738 
52 0.391715049744 0.26319527626 0.152349933982 1.35717558861 
53 0.393065899611 0.264034807682 0.152818799019 1.35847473145 
54 0.394488364458 0.264951258898 0.153307721019 1.35971999168 
55 0.395935446024 0.265779286623 0.153808921576 1.36080002785 
56 0.397366046906 0.266660511494 0.154247447848 1.361718297 
57 0.398760199547 0.267506569624 0.154774159193 1.36238360405 
58 0.400232642889 0.26836258173 0.155269354582 1.3630913496 
59 0.401854842901 0.269288688898 0.155825197697 1.36373436451 
60 0.403570234776 0.270231455564 0.156359925866 1.3643938303 
61 0.405120223761 0.271163552999 0.156968444586 1.36496913433 
62 0.406744599342 0.272112995386 0.157476976514 1.36550045013 
63 0.408421307802 0.272999852896 0.158009469509 1.3659850359 
64 0.409883826971 0.273957043886 0.158549442887 1.3664804697 
65 0.411540061235 0.275076657534 0.159084662795 1.36697876453 
66 0.41322863102 0.276076942682 0.159649699926 1.36742317677 
67 0.414873927832 0.277080357075 0.160232126713 1.36788475513 
68 0.416314721107 0.278173863888 0.160786509514 1.36833405495 
69 0.417947053909 0.279226481915 0.161361053586 1.36878120899 
70 0.419803619385 0.280310571194 0.162066966295 1.36919975281 
71 0.421778440475 0.28142374754 0.162720113993 1.36957752705 
72 0.423738241196 0.282730042934 0.163397014141 1.36994993687 
73 0.425849318504 0.284075409174 0.164106220007 1.3702955246 
74 0.42781868577 0.285332471132 0.164781957865 1.37065219879 
75 0.429739743471 0.286583632231 0.165457859635 1.37098073959 
76 0.431798517704 0.287883520126 0.166274547577 1.37136805058 
77 0.434024721384 0.28923779726 0.167073145509 1.37167513371 
78 0.436301827431 0.290649950504 0.167860671878 1.37202262878 
79 0.438723921776 0.292295336723 0.16871213913 1.37233841419 
80 0.440948188305 0.293926537037 0.169682189822 1.37271142006 
81 0.443455755711 0.295564740896 0.170601055026 1.37308621407 
82 0.44608309865 0.297365963459 0.171557202935 1.37345182896 
83 0.448918551207 0.299200087786 0.172678902745 1.37379193306 
84 0.451674759388 0.301166445017 0.173769444227 1.37417674065 
85 0.455228894949 0.303043097258 0.174842238426 1.37456083298 
86 0.458173573017 0.305066496134 0.175969168544 1.37495994568 
87 0.46207845211 0.307314634323 0.177223950624 1.3753734827 
88 0.465912908316 0.309799700975 0.178521752357 1.37578582764 
89 0.470291852951 0.312715798616 0.180285036564 1.37616086006 
90 0.475158661604 0.315721392632 0.182050302625 1.37659215927 
91 0.47973844409 0.31894120574 0.183923959732 1.3770750761 
92 0.485264480114 0.322905868292 0.185995861888 1.37748599052 
93 0.491932451725 0.327094882727 0.18829703331 1.37809765339 
94 0.499442845583 0.33312061429 0.191287249327 1.37864089012 
95 0.506947696209 0.338881582022 0.194432318211 1.37924158573 
96 0.516192913055 0.345909535885 0.198395311832 1.37987434864 
97 0.528783321381 0.356071799994 0.202966526151 1.38084304333 
98 0.545308291912 0.369932800531 0.209093600512 1.38200449944 
99 0.572423398495 0.388113677502 0.217697560787 1.38386893272 
100 0.931405901909 0.458385884762 0.26139190793 1.39524495602 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r7200t300k1_rmtesenscrit_r7200t300k1_decayrate.txt <==
mlu_x mlu_y 
0.246734574437 1.0 
0.253991106309 0.999907407407 
0.26124763818 0.999490740741 
0.268504170052 0.998518518519 
0.275760701923 0.99662037037 
0.283017233795 0.99287037037 
0.290273765666 0.986712962963 
0.297530297538 0.978888888889 
0.30478682941 0.964490740741 
0.312043361281 0.944537037037 
0.319299893153 0.920046296296 
0.326556425024 0.886296296296 
0.333812956896 0.846944444444 
0.341069488767 0.803148148148 
0.348326020639 0.75125 
0.35558255251 0.700231481481 
0.362839084382 0.64662037037 
0.370095616254 0.588055555556 
0.377352148125 0.533842592593 
0.384608679997 0.481388888889 
0.391865211868 0.43087962963 
0.39912174374 0.384953703704 
0.406378275611 0.340648148148 
0.413634807483 0.299351851852 
0.420891339355 0.263657407407 
0.428147871226 0.228425925926 
0.435404403098 0.19712962963 
0.442660934969 0.168657407407 
0.449917466841 0.145787037037 
0.457173998712 0.126527777778 
0.464430530584 0.109768518519 
0.471687062455 0.0940740740741 
0.478943594327 0.0823148148148 
0.486200126199 0.0706481481481 
0.49345665807 0.061712962963 
0.500713189942 0.0518518518519 
0.507969721813 0.044212962963 
0.515226253685 0.0369444444444 
0.522482785556 0.0318518518519 
0.529739317428 0.0273611111111 
0.536995849299 0.0229166666667 
0.544252381171 0.0200925925926 
0.551508913043 0.0200925925926 
0.558765444914 0.0200925925926 
0.566021976786 0.0200925925926 
0.573278508657 0.0173611111111 
0.580535040529 0.0148611111111 
0.5877915724 0.0126388888889 
0.595048104272 0.010462962963 
0.602304636143 0.00893518518519 
0.609561168015 0.0075462962963 
0.616817699887 0.00597222222222 
0.624074231758 0.0049537037037 
0.63133076363 0.00402777777778 
0.638587295501 0.00314814814815 
0.645843827373 0.00240740740741 
0.653100359244 0.00194444444444 
0.660356891116 0.00175925925926 
0.667613422987 0.00148148148148 
0.674869954859 0.00115740740741 
0.682126486731 0.00101851851852 
0.689383018602 0.000833333333333 
0.696639550474 0.000648148148148 
0.703896082345 0.000555555555556 
0.711152614217 0.000462962962963 
0.718409146088 0.000416666666667 
0.72566567796 0.000416666666667 
0.732922209831 0.00037037037037 
0.740178741703 0.00037037037037 
0.747435273575 0.000324074074074 
0.754691805446 0.000324074074074 
0.761948337318 0.000277777777778 
0.769204869189 0.000277777777778 
0.776461401061 0.000277777777778 
0.783717932932 0.000185185185185 
0.790974464804 0.000185185185185 
0.798230996675 0.000185185185185 
0.805487528547 9.25925925926e-05 
0.812744060419 9.25925925926e-05 
0.82000059229 9.25925925926e-05 
0.827257124162 9.25925925926e-05 
0.834513656033 9.25925925926e-05 
0.841770187905 9.25925925926e-05 
0.849026719776 9.25925925926e-05 
0.856283251648 9.25925925926e-05 
0.86353978352 9.25925925926e-05 
0.870796315391 9.25925925926e-05 
0.878052847263 9.25925925926e-05 
0.885309379134 9.25925925926e-05 
0.892565911006 9.25925925926e-05 
0.899822442877 9.25925925926e-05 
0.907078974749 9.25925925926e-05 
0.91433550662 9.25925925926e-05 
0.921592038492 9.25925925926e-05 
0.928848570364 9.25925925926e-05 
0.936105102235 9.25925925926e-05 
0.943361634107 9.25925925926e-05 
0.950618165978 9.25925925926e-05 
0.95787469785 9.25925925926e-05 
0.965131229721 9.25925925926e-05 
0.972387761593 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500ms_rmtoesensecrit_r7200t300k1_rmtesenscrit_r7200t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.246734574437 0.175954923034 0.0129529023543 1.26291584969 
1 0.293884724379 0.204707935452 0.110875293612 1.27087318897 
2 0.303718715906 0.211043298244 0.115652613342 1.27306091785 
3 0.309519886971 0.21473659575 0.118554987013 1.27434575558 
4 0.314183056355 0.217582121491 0.120646864176 1.2754753828 
5 0.317466199398 0.219843313098 0.122351586819 1.27638864517 
6 0.32073366642 0.22180993855 0.123677171767 1.27710449696 
7 0.323804229498 0.223508492112 0.1248774454 1.27790391445 
8 0.326555043459 0.225060239434 0.125975757837 1.27864468098 
9 0.328657001257 0.226394400001 0.127008736134 1.27933824062 
10 0.330882400274 0.22781984508 0.127854391932 1.28000998497 
11 0.333112061024 0.229047313333 0.128740787506 1.28061378002 
12 0.334938436747 0.230170607567 0.129561796784 1.28131139278 
13 0.336829066277 0.231429055333 0.130335435271 1.28188681602 
14 0.338873594999 0.232556417584 0.131044372916 1.28254580498 
15 0.340614467859 0.233514487743 0.13165538013 1.28318631649 
16 0.34232005477 0.234550565481 0.132294088602 1.28370010853 
17 0.344020158052 0.235472023487 0.133061051369 1.2843310833 
18 0.345622450113 0.236317560077 0.13375556469 1.28489089012 
19 0.347247302532 0.237128794193 0.134355083108 1.28543746471 
20 0.34868657589 0.238008737564 0.1349645257 1.28601324558 
21 0.350062251091 0.238979250193 0.135533109307 1.28650200367 
22 0.351499021053 0.239829987288 0.136086255312 1.28706765175 
23 0.352967828512 0.24069429934 0.136697247624 1.28777110577 
24 0.35434448719 0.24155728519 0.137236624956 1.28834986687 
25 0.355734318495 0.242313027382 0.13781696558 1.28908240795 
26 0.357012659311 0.243102043867 0.138428077102 1.28977751732 
27 0.35859850049 0.243902459741 0.13891877234 1.29059314728 
28 0.360025584698 0.244637027383 0.139455139637 1.29134488106 
29 0.361506611109 0.24542747438 0.139921873808 1.29219830036 
30 0.362855643034 0.24618396163 0.14040876925 1.29321908951 
31 0.364281743765 0.246852278709 0.140881076455 1.2945779562 
32 0.365459412336 0.247547015548 0.141383707523 1.29637181759 
33 0.366857349873 0.248337998986 0.141824603081 1.29939067364 
34 0.368197977543 0.249149337411 0.142344623804 1.30917370319 
35 0.369629234076 0.249837636948 0.14277279377 1.31149637699 
36 0.370853453875 0.250486254692 0.143214419484 1.31284165382 
37 0.372167617083 0.251207619905 0.143682450056 1.31392157078 
38 0.37332957983 0.251964658499 0.14414525032 1.31475841999 
39 0.374608516693 0.252663582563 0.144615024328 1.31552624702 
40 0.375828266144 0.25340628624 0.144995808601 1.31620657444 
41 0.377118945122 0.254179090261 0.145405039191 1.31679654121 
42 0.378542423248 0.254956156015 0.145882487297 1.31732010841 
43 0.379895716906 0.255733847618 0.146329253912 1.31785392761 
44 0.381200730801 0.256541579962 0.146715819836 1.31843447685 
45 0.382439464331 0.257367640734 0.147191226482 1.31892001629 
46 0.383755862713 0.258168041706 0.147651433945 1.31946349144 
47 0.385069906712 0.258953511715 0.148094728589 1.31991863251 
48 0.386254698038 0.259762793779 0.148563727736 1.32038450241 
49 0.387618809938 0.260510444641 0.149019256234 1.32082438469 
50 0.389182686806 0.261317521334 0.149509355426 1.32127428055 
51 0.390585958958 0.262122482061 0.149990692735 1.32169044018 
52 0.392035722733 0.262914776802 0.150461256504 1.32208716869 
53 0.393459409475 0.263772845268 0.150868803263 1.32254886627 
54 0.394953340292 0.264664083719 0.151329159737 1.32300508022 
55 0.396428197622 0.26545843482 0.151795193553 1.3235026598 
56 0.397850185633 0.266303390265 0.152245551348 1.32403659821 
57 0.399232983589 0.267289966345 0.152705460787 1.32455193996 
58 0.400792688131 0.268113434315 0.153200477362 1.32508051395 
59 0.402456402779 0.268943816423 0.153667792678 1.32565629482 
60 0.404137909412 0.269896298647 0.154151886702 1.32627189159 
61 0.405651330948 0.27083620429 0.15468865633 1.32693219185 
62 0.406994253397 0.271806120872 0.155185818672 1.32762384415 
63 0.408542275429 0.272757023573 0.155691757798 1.32856190205 
64 0.410248875618 0.273780047894 0.156220883131 1.32966732979 
65 0.412052363157 0.274848103523 0.156833276153 1.33123838902 
66 0.413796126842 0.275890260935 0.157399117947 1.33338582516 
67 0.415434211493 0.27691206336 0.157964214683 1.36025607586 
68 0.417062789202 0.277919590473 0.158577144146 1.36376297474 
69 0.418699383736 0.278980791569 0.159220561385 1.36548781395 
70 0.420673191547 0.280031949282 0.159886151552 1.36684179306 
71 0.422639757395 0.281066328287 0.160452008247 1.36779785156 
72 0.424817532301 0.282338023186 0.161084398627 1.36862504482 
73 0.426686733961 0.283636987209 0.161751836538 1.36944198608 
74 0.428839743137 0.2848726511 0.16244982183 1.37013328075 
75 0.430636763573 0.286238819361 0.163213700056 1.37079536915 
76 0.432602763176 0.287544101477 0.163904026151 1.37136483192 
77 0.435070753098 0.288815587759 0.164717525244 1.37190079689 
78 0.43738630414 0.290357291698 0.165489181876 1.37239444256 
79 0.439787089825 0.291775643826 0.166359528899 1.37285423279 
80 0.441936135292 0.293271124363 0.167192995548 1.37334597111 
81 0.444381475449 0.294957369566 0.168094560504 1.37377548218 
82 0.446879446507 0.296621084213 0.169076398015 1.37420070171 
83 0.449632436037 0.298510670662 0.170137479901 1.37466597557 
84 0.452447116375 0.300476282835 0.171151921153 1.37516474724 
85 0.455874323845 0.302284985781 0.172329708934 1.37558555603 
86 0.459022045135 0.304312705994 0.173413828015 1.37602436543 
87 0.463092684746 0.306415945292 0.174580410123 1.37647390366 
88 0.467075765133 0.308931142092 0.175811350346 1.37695395947 
89 0.471497833729 0.311992764473 0.177150800824 1.37743151188 
90 0.475985109806 0.314920902252 0.178667411208 1.37795162201 
91 0.481617838144 0.318215191364 0.180546358228 1.37843298912 
92 0.487402796745 0.321808278561 0.182289332151 1.37896966934 
93 0.4940777421 0.325686752796 0.184344395995 1.37949061394 
94 0.502087116241 0.331226438284 0.186554461718 1.38008844852 
95 0.510087668896 0.337129384279 0.188971787691 1.38081872463 
96 0.519179224968 0.343675434589 0.191934093833 1.38153636456 
97 0.532642304897 0.352100640535 0.19543351233 1.38234865665 
98 0.574214822531 0.364007055759 0.199625059962 1.38366627693 
99 0.60409591198 0.381105154753 0.205595731735 1.38534963131 
100 0.972387761593 0.452479839325 0.26139190793 1.39524495602 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r300t300k1_rmtesenscrit_r300t300k1_decayrate.txt <==
mlu_x mlu_y 
0.000602614018135 0.996712962963 
0.00821413181373 0.996712962963 
0.0158256496093 0.996712962963 
0.0234371674049 0.996712962963 
0.0310486852005 0.996712962963 
0.0386602029961 0.996712962963 
0.0462717207917 0.996712962963 
0.0538832385873 0.996712962963 
0.0614947563829 0.996712962963 
0.0691062741785 0.996712962963 
0.0767177919741 0.996712962963 
0.0843293097697 0.996712962963 
0.0919408275653 0.996712962963 
0.0995523453609 0.996712962963 
0.107163863156 0.996712962963 
0.114775380952 0.996712962963 
0.122386898748 0.996712962963 
0.129998416543 0.996712962963 
0.137609934339 0.996712962963 
0.145221452134 0.996712962963 
0.15283296993 0.996712962963 
0.160444487726 0.996712962963 
0.168056005521 0.996712962963 
0.175667523317 0.996712962963 
0.183279041112 0.996712962963 
0.190890558908 0.996712962963 
0.198502076704 0.996712962963 
0.206113594499 0.996712962963 
0.213725112295 0.996712962963 
0.22133663009 0.996712962963 
0.228948147886 0.996712962963 
0.236559665682 0.996712962963 
0.244171183477 0.996712962963 
0.251782701273 0.996574074074 
0.259394219068 0.996157407407 
0.267005736864 0.995046296296 
0.27461725466 0.99337962963 
0.282228772455 0.989537037037 
0.289840290251 0.982592592593 
0.297451808046 0.973842592593 
0.305063325842 0.958287037037 
0.312674843638 0.937083333333 
0.320286361433 0.907962962963 
0.327897879229 0.869259259259 
0.335509397024 0.824861111111 
0.34312091482 0.777268518519 
0.350732432615 0.72375 
0.358343950411 0.665462962963 
0.365955468207 0.606296296296 
0.373566986002 0.548194444444 
0.381178503798 0.493194444444 
0.388790021593 0.438472222222 
0.396401539389 0.390277777778 
0.404013057185 0.341759259259 
0.41162457498 0.296342592593 
0.419236092776 0.257777777778 
0.426847610571 0.221435185185 
0.434459128367 0.188425925926 
0.442070646163 0.160740740741 
0.449682163958 0.1375 
0.457293681754 0.117037037037 
0.464905199549 0.100972222222 
0.472516717345 0.0855555555556 
0.480128235141 0.0725 
0.487739752936 0.0609722222222 
0.495351270732 0.0518518518519 
0.502962788527 0.0432407407407 
0.510574306323 0.0358333333333 
0.518185824119 0.0296296296296 
0.525797341914 0.0238888888889 
0.53340885971 0.0197222222222 
0.541020377505 0.0163425925926 
0.548631895301 0.0129166666667 
0.556243413097 0.0105555555556 
0.563854930892 0.00856481481481 
0.571466448688 0.00712962962963 
0.579077966483 0.00546296296296 
0.586689484279 0.00425925925926 
0.594301002074 0.00342592592593 
0.60191251987 0.00273148148148 
0.609524037666 0.00231481481481 
0.617135555461 0.00166666666667 
0.624747073257 0.00148148148148 
0.632358591052 0.000972222222222 
0.639970108848 0.000833333333333 
0.647581626644 0.000740740740741 
0.655193144439 0.000601851851852 
0.662804662235 0.000509259259259 
0.67041618003 0.000509259259259 
0.678027697826 0.00037037037037 
0.685639215622 0.000277777777778 
0.693250733417 0.000231481481481 
0.700862251213 0.000231481481481 
0.708473769008 0.000185185185185 
0.716085286804 0.000185185185185 
0.7236968046 9.25925925926e-05 
0.731308322395 9.25925925926e-05 
0.738919840191 9.25925925926e-05 
0.746531357986 9.25925925926e-05 
0.754142875782 9.25925925926e-05 
0.761754393578 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r300t300k1_rmtesenscrit_r300t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.000602614018135 -1.0 -1.0 1.18776389122 
1 0.289223670959 0.201618030667 0.109143003821 1.22031804085 
2 0.299994975328 0.209985643625 0.115080684423 1.22467442513 
3 0.307426095009 0.214304104447 0.118441462517 1.22866424084 
4 0.311707347631 0.217338010669 0.120699733496 1.2330858326 
5 0.315569698811 0.219613775611 0.122628211975 1.23647006512 
6 0.319045335054 0.221550032496 0.124187268317 1.239058218 
7 0.322469264269 0.223499163985 0.125588700175 1.24132891655 
8 0.325090736151 0.224987223744 0.126835331321 1.24301739693 
9 0.327391445637 0.226549893618 0.128002107143 1.24504347801 
10 0.32985329628 0.227846443653 0.128993481398 1.2466204977 
11 0.331619590521 0.229196891189 0.129922538996 1.24828275204 
12 0.333529800177 0.230510786176 0.13087785244 1.25016923904 
13 0.335390657187 0.231669917703 0.131782442331 1.25217875004 
14 0.337033838034 0.232646092772 0.132750868797 1.25433834553 
15 0.339019089937 0.233704000711 0.133630856872 1.25642009735 
16 0.340703070164 0.234653487802 0.134418666363 1.25832339287 
17 0.342344731092 0.235547602177 0.135204792023 1.26002844334 
18 0.343900412321 0.236498236656 0.136031344533 1.26110621452 
19 0.345416069031 0.237465396523 0.136838495731 1.26222809315 
20 0.346971988678 0.238394871354 0.137510314584 1.26325567722 
21 0.348698228598 0.239206314087 0.138199955225 1.2642267561 
22 0.350305080414 0.240043967962 0.138850465417 1.26513715744 
23 0.351774603128 0.240838870406 0.139456152916 1.26605173111 
24 0.353238135576 0.241723448038 0.140013933182 1.26686187744 
25 0.3547950387 0.242508322001 0.140620321035 1.26768430233 
26 0.356215119362 0.243476599455 0.141205653548 1.26847656727 
27 0.357398092747 0.2442163378 0.141725629568 1.26939304829 
28 0.358871728182 0.244987472892 0.142223507166 1.27026494503 
29 0.360166609287 0.2456612885 0.142778024077 1.27134474277 
30 0.361544698477 0.246417850256 0.14334140718 1.27233716011 
31 0.362847328186 0.247247159481 0.143839195371 1.2735291338 
32 0.364153385162 0.247920960188 0.144434228539 1.27490552425 
33 0.365309029818 0.248628184199 0.144943460822 1.27683218479 
34 0.366572320461 0.249523580074 0.145436376333 1.27903862953 
35 0.367867618799 0.250225663185 0.145942628384 1.28145059109 
36 0.369173288345 0.250968903303 0.146536156535 1.2836707449 
37 0.370425671339 0.251681685448 0.147044345737 1.28610487938 
38 0.371773332357 0.252459436655 0.14755192399 1.28952046394 
39 0.373055577278 0.25328758359 0.148032203317 1.30515285492 
40 0.37439969182 0.254043310881 0.148509025574 1.31119903088 
41 0.375524938107 0.254844784737 0.148970469832 1.31366117954 
42 0.376910358667 0.255604654551 0.149407938123 1.31526657104 
43 0.378300458193 0.256395339966 0.149912878871 1.31691261292 
44 0.379650682211 0.257118344307 0.150386273861 1.3179647541 
45 0.380977481604 0.257959723473 0.150898590684 1.31913872719 
46 0.382382124662 0.258777141571 0.151436969638 1.32017215252 
47 0.383705019951 0.25951218605 0.151903390884 1.32100482941 
48 0.385150134563 0.260387212038 0.152397066355 1.32185395718 
49 0.386364370584 0.261088460684 0.152952343225 1.32254584789 
50 0.387832552195 0.261979490519 0.1534101367 1.32321294308 
51 0.38924819231 0.262738138437 0.153873756528 1.32383795738 
52 0.390611797571 0.263616502285 0.15437078476 1.32440944672 
53 0.391917228699 0.264461159706 0.154890418053 1.32500656605 
54 0.393332988024 0.265339374542 0.155437856913 1.32557710171 
55 0.39480304718 0.266167521477 0.156004413962 1.32608242989 
56 0.39619332552 0.267052203417 0.156572833657 1.32661958694 
57 0.39776724577 0.267957657576 0.157095268369 1.32708080769 
58 0.39930832386 0.268878698349 0.157653152943 1.32750614643 
59 0.400916308165 0.269777595997 0.158233940601 1.32796200275 
60 0.40244358778 0.27069696784 0.15869769454 1.32839997768 
61 0.404032915831 0.27158036828 0.159257769585 1.32878478527 
62 0.405627846718 0.272461116314 0.159814029932 1.32916136742 
63 0.407236814499 0.273321330547 0.160377904773 1.32956703663 
64 0.408728986979 0.27422952652 0.160998106003 1.32991643906 
65 0.41023054719 0.275362193584 0.161617845297 1.33029707432 
66 0.411929130554 0.276381850243 0.162198156118 1.33072134018 
67 0.413783967495 0.2773630023 0.162911936641 1.33110996246 
68 0.415298759937 0.27845954895 0.163577094674 1.33147581577 
69 0.416931211948 0.279488503933 0.164261966944 1.33183368206 
70 0.418739795685 0.280728578568 0.164897918701 1.33225222588 
71 0.420426130295 0.281940758228 0.165505379438 1.33264764309 
72 0.422323107719 0.283105134964 0.166178047657 1.33305021286 
73 0.424367129803 0.284331172705 0.166921898723 1.33342703342 
74 0.426391601562 0.285594701767 0.167659848928 1.33382173538 
75 0.428279310465 0.286951750517 0.16836167872 1.33430310249 
76 0.430438220501 0.288328558207 0.169183447957 1.33474429607 
77 0.432762145996 0.289730429649 0.170058742166 1.33519860268 
78 0.434726536274 0.291181623936 0.170838072896 1.33572181225 
79 0.436860591173 0.292619466782 0.17169226706 1.33628567219 
80 0.439217060804 0.294136226177 0.172724217176 1.33679433823 
81 0.441660732031 0.295936882496 0.17356620729 1.33738728523 
82 0.444223314524 0.297633856535 0.174560368061 1.3381349659 
83 0.446849256754 0.299647569656 0.175622820854 1.33898731232 
84 0.449878245592 0.301436781883 0.17668351531 1.34018238544 
85 0.452977478504 0.303341060877 0.177996978164 1.34199353218 
86 0.456522673368 0.305353313684 0.17940273881 1.34701164722 
87 0.459897696972 0.307757496834 0.1807192415 1.36078747272 
88 0.463702976704 0.310470551252 0.182253733277 1.37301321983 
89 0.467702299356 0.31327906251 0.183897152543 1.37698372364 
90 0.472883939743 0.316661864519 0.18595007062 1.37995215416 
91 0.477608084679 0.320065408945 0.187745764852 1.38247951031 
92 0.482927620411 0.324303776026 0.190049216151 1.38409920692 
93 0.489393174648 0.328678369522 0.192760273814 1.38593741417 
94 0.495886415243 0.334367662668 0.196055963635 1.38787861824 
95 0.504236102104 0.340040832758 0.199976921082 1.39001568317 
96 0.513959825039 0.348175525665 0.204546183348 1.39254649639 
97 0.525194406509 0.357818216085 0.210639208555 1.39669569492 
98 0.540061295033 0.372400999069 0.218582034111 1.40068002701 
99 0.565432727337 0.391973793507 0.232611045241 1.40597232342 
100 0.761754393578 0.45008867979 0.281720608473 1.42194350719 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r30t300k1_rmtesenscrit_r30t300k1_decayrate.txt <==
mlu_x mlu_y 
0.000600519939326 0.966712962963 
0.00810384286684 0.966712962963 
0.0156071657944 0.966712962963 
0.0231104887219 0.966712962963 
0.0306138116494 0.966712962963 
0.0381171345769 0.966712962963 
0.0456204575044 0.966712962963 
0.0531237804319 0.966712962963 
0.0606271033594 0.966712962963 
0.068130426287 0.966712962963 
0.0756337492145 0.966712962963 
0.083137072142 0.966712962963 
0.0906403950695 0.966712962963 
0.098143717997 0.966712962963 
0.105647040925 0.966712962963 
0.113150363852 0.966712962963 
0.12065368678 0.966712962963 
0.128157009707 0.966712962963 
0.135660332635 0.966712962963 
0.143163655562 0.966712962963 
0.15066697849 0.966712962963 
0.158170301417 0.966712962963 
0.165673624345 0.966712962963 
0.173176947272 0.966712962963 
0.1806802702 0.966712962963 
0.188183593127 0.966712962963 
0.195686916055 0.966712962963 
0.203190238982 0.966712962963 
0.21069356191 0.966712962963 
0.218196884837 0.966712962963 
0.225700207765 0.966712962963 
0.233203530692 0.966666666667 
0.24070685362 0.966666666667 
0.248210176547 0.96662037037 
0.255713499475 0.96625 
0.263216822402 0.965740740741 
0.27072014533 0.964490740741 
0.278223468257 0.961388888889 
0.285726791185 0.956759259259 
0.293230114112 0.94912037037 
0.30073343704 0.938287037037 
0.308236759967 0.921342592593 
0.315740082895 0.898842592593 
0.323243405822 0.867731481481 
0.33074672875 0.82837962963 
0.338250051677 0.783472222222 
0.345753374605 0.736944444444 
0.353256697532 0.684027777778 
0.36076002046 0.626435185185 
0.368263343388 0.569768518519 
0.375766666315 0.517222222222 
0.383269989243 0.464768518519 
0.39077331217 0.41287037037 
0.398276635098 0.367824074074 
0.405779958025 0.322731481481 
0.413283280953 0.280509259259 
0.42078660388 0.242175925926 
0.428289926808 0.208611111111 
0.435793249735 0.179259259259 
0.443296572663 0.153703703704 
0.45079989559 0.130972222222 
0.458303218518 0.112361111111 
0.465806541445 0.0962962962963 
0.473309864373 0.0820833333333 
0.4808131873 0.0702314814815 
0.488316510228 0.0597222222222 
0.495819833155 0.0509259259259 
0.503323156083 0.0422222222222 
0.51082647901 0.0359722222222 
0.518329801938 0.0297222222222 
0.525833124865 0.02375 
0.533336447793 0.0196759259259 
0.54083977072 0.0159722222222 
0.548343093648 0.0130555555556 
0.555846416575 0.0105555555556 
0.563349739503 0.00819444444444 
0.57085306243 0.00657407407407 
0.578356385358 0.00537037037037 
0.585859708285 0.00449074074074 
0.593363031213 0.00351851851852 
0.60086635414 0.00296296296296 
0.608369677068 0.0025 
0.615872999995 0.00194444444444 
0.623376322923 0.00148148148148 
0.630879645851 0.00111111111111 
0.638382968778 0.00087962962963 
0.645886291706 0.000833333333333 
0.653389614633 0.000694444444444 
0.660892937561 0.000601851851852 
0.668396260488 0.000462962962963 
0.675899583416 0.00037037037037 
0.683402906343 0.00037037037037 
0.690906229271 0.00037037037037 
0.698409552198 0.000324074074074 
0.705912875126 0.000231481481481 
0.713416198053 0.000185185185185 
0.720919520981 9.25925925926e-05 
0.728422843908 9.25925925926e-05 
0.735926166836 9.25925925926e-05 
0.743429489763 9.25925925926e-05 
0.750932812691 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r30t300k1_rmtesenscrit_r30t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.000600519939326 -1.0 -1.0 1.15503025055 
1 0.000995760899968 -1.0 -1.0 1.20611986637 
2 0.00120054441504 -1.0 -1.0 1.22571587563 
3 0.00143636181019 -1.0 -1.0 1.23382863522 
4 0.287660390139 0.20228895545 0.108426652849 1.23948142052 
5 0.300007432699 0.210642591119 0.115184515715 1.24411794662 
6 0.307454615831 0.214808866382 0.118532538414 1.24758538723 
7 0.312195360661 0.217921301723 0.120996922255 1.25021383286 
8 0.316299289465 0.220103859901 0.123031705618 1.25215026855 
9 0.319873869419 0.222256094217 0.124659262598 1.25398036957 
10 0.323031663895 0.224128514528 0.126169964671 1.25573477268 
11 0.325679093599 0.225724637508 0.127483293414 1.25728246689 
12 0.327992677689 0.227126538754 0.128586903214 1.25891730309 
13 0.330250442028 0.228475123644 0.129562750459 1.26101157188 
14 0.332208544016 0.229764461517 0.130553424358 1.26359793663 
15 0.334183692932 0.231002599001 0.131383508444 1.26639089108 
16 0.33590349555 0.232101738453 0.132340997458 1.26852092266 
17 0.337847322226 0.233126848936 0.13331528008 1.2702641201 
18 0.339754253626 0.234130248427 0.134135246277 1.27148339272 
19 0.341575294733 0.235047891736 0.135060861707 1.27267238617 
20 0.343112617731 0.236038818955 0.135857105255 1.27375814438 
21 0.344711363316 0.23704841733 0.136651664972 1.27479812622 
22 0.346352517605 0.238039076328 0.137297049165 1.27581355095 
23 0.348069787025 0.238907143474 0.138048306108 1.27669558048 
24 0.34963029623 0.239734038711 0.138728365302 1.27747640133 
25 0.351154357195 0.240636005998 0.13944196701 1.27833137035 
26 0.352797478437 0.241534903646 0.139994055033 1.27911684036 
27 0.354339897633 0.242372825742 0.140604913235 1.28002092361 
28 0.355816811323 0.243378028274 0.141230836511 1.28096303463 
29 0.357051581144 0.244182020426 0.14178866148 1.28189548969 
30 0.358476340771 0.244920432568 0.142290741205 1.28290245056 
31 0.3599652946 0.245684534311 0.142844706774 1.2840604496 
32 0.361287534237 0.246383652091 0.143465682864 1.28527459621 
33 0.362570762634 0.247265204787 0.143974795938 1.28689214706 
34 0.36389875412 0.247963190079 0.144547253847 1.28871330738 
35 0.365225255489 0.248689949512 0.145100548863 1.2908988905 
36 0.366456747055 0.249530062079 0.14559520781 1.29339203358 
37 0.367814689875 0.250333547592 0.146123707294 1.29615637779 
38 0.369101196527 0.251068592072 0.146685257554 1.29990181446 
39 0.370455384254 0.251803696156 0.147178709507 1.30557415009 
40 0.371838331223 0.252638250589 0.147671476007 1.3195067358 
41 0.373205423355 0.253455400467 0.148173168302 1.32322511196 
42 0.374543786049 0.25424683094 0.148672267795 1.32566711426 
43 0.3757173419 0.255038201809 0.149197146297 1.32737812519 
44 0.377227038145 0.255887776613 0.149680137634 1.32867035389 
45 0.378565371037 0.256708949804 0.150131732225 1.32987710953 
46 0.380023479462 0.257487565279 0.150621771812 1.33101210117 
47 0.381488144398 0.25828742981 0.151174396276 1.33200547218 
48 0.382883310318 0.259069085121 0.151684507728 1.3328872633 
49 0.384331196547 0.259970098734 0.152200907469 1.33366522312 
50 0.385639280081 0.260732412338 0.152761980891 1.33436271667 
51 0.387047290802 0.261554092169 0.153260543942 1.33494398117 
52 0.388523638248 0.262472093105 0.153738752007 1.33556196213 
53 0.389981538057 0.263242095709 0.154233917594 1.33616528034 
54 0.391438394785 0.26420328021 0.154696285725 1.33675667763 
55 0.392800092697 0.265025258064 0.155204221606 1.33727356911 
56 0.394151210785 0.265961617231 0.155799120665 1.33776900291 
57 0.395634114742 0.266806185246 0.156359866261 1.33824417114 
58 0.397156685591 0.267675340176 0.15692974627 1.33871778965 
59 0.398871213198 0.268635690212 0.15749271214 1.33921989918 
60 0.400489777327 0.269593834877 0.158096656203 1.33961984634 
61 0.402215123177 0.270569294691 0.1585804075 1.33997151375 
62 0.403885394335 0.271421998739 0.159198790789 1.34031435966 
63 0.405429959297 0.272348701954 0.159788176417 1.34068879604 
64 0.407131403685 0.273271203041 0.160355508327 1.34108695507 
65 0.408627986908 0.274152547121 0.16092865169 1.34148797512 
66 0.410252124071 0.275299817324 0.16146273911 1.34189269066 
67 0.411923676729 0.276381850243 0.162158370018 1.34226700783 
68 0.41369625926 0.277417838573 0.162845015526 1.34268161774 
69 0.415285646915 0.278599649668 0.163518130779 1.3430648756 
70 0.417084127665 0.27975794673 0.164334952831 1.34350571156 
71 0.418906629086 0.280994385481 0.165028989315 1.34389326096 
72 0.420912325382 0.282125234604 0.165615409613 1.34426900864 
73 0.422719359398 0.283309161663 0.16629999876 1.34467849255 
74 0.424719572067 0.284540951252 0.166998714209 1.34512922287 
75 0.426720380783 0.285966515541 0.167801842093 1.34561571598 
76 0.428765743971 0.287355393171 0.168621599674 1.34602972984 
77 0.431009739637 0.288763821125 0.169433921576 1.34659442425 
78 0.433314979076 0.290208101273 0.170177832246 1.34711167336 
79 0.435476571321 0.291804611683 0.171063825488 1.34765300274 
80 0.438016742468 0.293434590101 0.172020286322 1.34819075584 
81 0.440313965082 0.295000702143 0.172910392284 1.34890994549 
82 0.44312274456 0.296679079533 0.174063310027 1.34970292568 
83 0.445663124323 0.298452973366 0.175067991018 1.35088297844 
84 0.448870390654 0.300489634275 0.176123291254 1.35256037235 
85 0.451901674271 0.302318662405 0.177341416478 1.35564586639 
86 0.455437719822 0.304495245218 0.178811013699 1.36925396442 
87 0.458679527044 0.306785255671 0.18009147048 1.37758776665 
88 0.462600022554 0.308965414762 0.181603997946 1.38499435902 
89 0.467038661242 0.311841636896 0.183389097452 1.38934466362 
90 0.471603065729 0.315065979958 0.185261949897 1.39233073711 
91 0.476448714733 0.31832125783 0.187148883939 1.39436790466 
92 0.481629401445 0.322482019663 0.189147517085 1.3959313345 
93 0.488424062729 0.327203631401 0.191781446338 1.3976804924 
94 0.49568220973 0.332357078791 0.194773957133 1.3995270443 
95 0.503869771957 0.33856678009 0.198793381453 1.40132328987 
96 0.51319617033 0.346214771271 0.203369766474 1.40394124508 
97 0.525361955166 0.355858743191 0.208966746926 1.40991851807 
98 0.540003836155 0.369466364384 0.217296391726 1.41744205475 
99 0.564882934093 0.389539033175 0.234305739403 1.42813453197 
100 0.750932812691 0.45393872261 0.281910985708 1.46882256985 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r3600t300k1_rmtesenscrit_r3600t300k1_decayrate.txt <==
mlu_x mlu_y 
0.000760290131439 0.999768518519 
0.0083695856476 0.999768518519 
0.0159788811638 0.999768518519 
0.0235881766799 0.999768518519 
0.0311974721961 0.999768518519 
0.0388067677122 0.999768518519 
0.0464160632284 0.999768518519 
0.0540253587445 0.999768518519 
0.0616346542607 0.999768518519 
0.0692439497769 0.999768518519 
0.076853245293 0.999768518519 
0.0844625408092 0.999768518519 
0.0920718363253 0.999768518519 
0.0996811318415 0.999768518519 
0.107290427358 0.999768518519 
0.114899722874 0.999768518519 
0.12250901839 0.999768518519 
0.130118313906 0.999768518519 
0.137727609422 0.999768518519 
0.145336904938 0.999768518519 
0.152946200455 0.999768518519 
0.160555495971 0.999768518519 
0.168164791487 0.999768518519 
0.175774087003 0.999768518519 
0.183383382519 0.999768518519 
0.190992678035 0.999768518519 
0.198601973552 0.999768518519 
0.206211269068 0.999768518519 
0.213820564584 0.999768518519 
0.2214298601 0.999768518519 
0.229039155616 0.999768518519 
0.236648451132 0.999768518519 
0.244257746649 0.999722222222 
0.251867042165 0.99962962963 
0.259476337681 0.999305555556 
0.267085633197 0.99837962963 
0.274694928713 0.996944444444 
0.282304224229 0.992916666667 
0.289913519745 0.987175925926 
0.297522815262 0.978055555556 
0.305132110778 0.963657407407 
0.312741406294 0.942546296296 
0.32035070181 0.913842592593 
0.327959997326 0.876990740741 
0.335569292842 0.833240740741 
0.343178588359 0.785185185185 
0.350787883875 0.730138888889 
0.358397179391 0.674675925926 
0.366006474907 0.615 
0.373615770423 0.556342592593 
0.381225065939 0.500972222222 
0.388834361456 0.445694444444 
0.396443656972 0.396805555556 
0.404052952488 0.349305555556 
0.411662248004 0.302222222222 
0.41927154352 0.263842592593 
0.426880839036 0.227731481481 
0.434490134552 0.195 
0.442099430069 0.166944444444 
0.449708725585 0.1425 
0.457318021101 0.122453703704 
0.464927316617 0.105231481481 
0.472536612133 0.0887962962963 
0.480145907649 0.0760648148148 
0.487755203166 0.0647685185185 
0.495364498682 0.0555092592593 
0.502973794198 0.0462037037037 
0.510583089714 0.0380092592593 
0.51819238523 0.0322222222222 
0.525801680746 0.027037037037 
0.533410976263 0.0223148148148 
0.541020271779 0.0184722222222 
0.548629567295 0.0150925925926 
0.556238862811 0.0130092592593 
0.563848158327 0.0103240740741 
0.571457453843 0.00814814814815 
0.579066749359 0.00666666666667 
0.586676044876 0.00518518518519 
0.594285340392 0.00407407407407 
0.601894635908 0.00333333333333 
0.609503931424 0.0025462962963 
0.61711322694 0.00171296296296 
0.624722522456 0.00148148148148 
0.632331817973 0.0012037037037 
0.639941113489 0.000972222222222 
0.647550409005 0.000833333333333 
0.655159704521 0.000694444444444 
0.662769000037 0.000601851851852 
0.670378295553 0.000555555555556 
0.67798759107 0.00037037037037 
0.685596886586 0.000277777777778 
0.693206182102 0.000231481481481 
0.700815477618 0.000231481481481 
0.708424773134 0.000138888888889 
0.71603406865 0.000138888888889 
0.723643364166 0.000138888888889 
0.731252659683 9.25925925926e-05 
0.738861955199 9.25925925926e-05 
0.746471250715 9.25925925926e-05 
0.754080546231 9.25925925926e-05 
0.761689841747 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r3600t300k1_rmtesenscrit_r3600t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.000760290131439 -1.0 -1.0 1.26291584969 
1 0.294209182262 0.204748734832 0.110803723335 1.27174818516 
2 0.303692609072 0.211115479469 0.115829855204 1.27435660362 
3 0.309645503759 0.214834406972 0.118763037026 1.27612483501 
4 0.314406096935 0.217868462205 0.12108258903 1.27750313282 
5 0.317789822817 0.219888076186 0.122746989131 1.2790157795 
6 0.321141421795 0.221725091338 0.124171465635 1.28029239178 
7 0.32409748435 0.223649695516 0.125562727451 1.28152370453 
8 0.326555043459 0.225101903081 0.126725718379 1.28274285793 
9 0.328851819038 0.226561069489 0.127756148577 1.2838807106 
10 0.331211805344 0.227931395173 0.128703460097 1.28514194489 
11 0.333138227463 0.229144260287 0.129578202963 1.28623008728 
12 0.334943056107 0.230308800936 0.130440562963 1.28728270531 
13 0.336809515953 0.231527537107 0.131175279617 1.28876650333 
14 0.338742822409 0.232544049621 0.131963655353 1.29032230377 
15 0.340468227863 0.233669400215 0.132879272103 1.29225039482 
16 0.342144578695 0.234602972865 0.133604332805 1.29562067986 
17 0.343698829412 0.235581159592 0.134316682816 1.30072629452 
18 0.345350265503 0.236454844475 0.134974136949 1.30356895924 
19 0.346985936165 0.237336784601 0.135650083423 1.3051636219 
20 0.348573744297 0.238186508417 0.136315897107 1.30627942085 
21 0.35010522604 0.239029154181 0.136973798275 1.30723309517 
22 0.351498425007 0.23993332684 0.137602820992 1.30807459354 
23 0.352950155735 0.240786552429 0.138184145093 1.30888950825 
24 0.35438606143 0.241558074951 0.138784572482 1.30960333347 
25 0.355728954077 0.242373257875 0.139332637191 1.31022691727 
26 0.35703086853 0.243160426617 0.139877095819 1.31094563007 
27 0.358437299728 0.24401254952 0.140371978283 1.31158518791 
28 0.359735399485 0.244778364897 0.140928521752 1.31221759319 
29 0.361251264811 0.245452061296 0.141502559185 1.31276154518 
30 0.362618565559 0.24620822072 0.141990274191 1.31325507164 
31 0.363986074924 0.246980860829 0.142490565777 1.3137909174 
32 0.365268051624 0.247725009918 0.142948925495 1.31433498859 
33 0.366516470909 0.248401299119 0.143457472324 1.31486523151 
34 0.367886960506 0.249171942472 0.143991246819 1.31541132927 
35 0.369240581989 0.249995335937 0.144482523203 1.3159866333 
36 0.370507746935 0.250739127398 0.144923865795 1.31655776501 
37 0.371755331755 0.251398980618 0.145365789533 1.31713235378 
38 0.372958570719 0.252155303955 0.145851254463 1.31772542 
39 0.374229848385 0.252887636423 0.146299883723 1.31832933426 
40 0.37554243207 0.253689885139 0.14669328928 1.31904411316 
41 0.376872599125 0.254478663206 0.147185176611 1.31974303722 
42 0.378149360418 0.255275785923 0.147643506527 1.32047665119 
43 0.379522562027 0.256050378084 0.148124590516 1.32128167152 
44 0.380775630474 0.256834447384 0.148605287075 1.32194125652 
45 0.38202226162 0.257691830397 0.149059519172 1.32279205322 
46 0.383450359106 0.258457899094 0.149582833052 1.32391607761 
47 0.384792894125 0.259168446064 0.150033310056 1.32511687279 
48 0.386005669832 0.259891211987 0.15046544373 1.32682573795 
49 0.387321025133 0.26070395112 0.150922298431 1.32949995995 
50 0.388971596956 0.261518806219 0.151409462094 1.34000968933 
51 0.390295356512 0.262373685837 0.151867315173 1.35516309738 
52 0.391677677631 0.263177365065 0.152359977365 1.35717558861 
53 0.393024355173 0.263988524675 0.152829527855 1.35847473145 
54 0.3944272995 0.264925271273 0.153321921825 1.35971999168 
55 0.395897597075 0.26576474309 0.153823211789 1.36080002785 
56 0.397313177586 0.266636431217 0.15425491333 1.361718297 
57 0.398720473051 0.267478257418 0.154797032475 1.36238360405 
58 0.400185644627 0.268342673779 0.155277892947 1.3630913496 
59 0.401819258928 0.269276469946 0.155829757452 1.36373436451 
60 0.403463989496 0.270207196474 0.156368389726 1.3643938303 
61 0.405095279217 0.271144717932 0.15697452426 1.36496913433 
62 0.406714618206 0.272087484598 0.157481595874 1.36550045013 
63 0.408372372389 0.272981345654 0.15801538527 1.3659850359 
64 0.409819483757 0.273908257484 0.158555313945 1.3664804697 
65 0.411483287811 0.275040596724 0.159095227718 1.36697876453 
66 0.413168311119 0.276036113501 0.159663751721 1.36742317677 
67 0.414810925722 0.277043104172 0.160233557224 1.36788475513 
68 0.416293591261 0.278136909008 0.160786792636 1.36833405495 
69 0.417901009321 0.279196411371 0.16136226058 1.36878120899 
70 0.419742316008 0.280284613371 0.162070557475 1.36919975281 
71 0.421717584133 0.281388372183 0.162721902132 1.36957752705 
72 0.423668682575 0.282678425312 0.163397014141 1.36994993687 
73 0.425813674927 0.284008085728 0.164106220007 1.3702955246 
74 0.427713483572 0.285275936127 0.164781957865 1.37065219879 
75 0.429687082767 0.286539644003 0.165457859635 1.37098073959 
76 0.431748092175 0.287833660841 0.166274547577 1.37136805058 
77 0.433974295855 0.289153575897 0.167073145509 1.37167513371 
78 0.436250180006 0.290612399578 0.167860671878 1.37202262878 
79 0.438665807247 0.29222291708 0.16871213913 1.37233841419 
80 0.440841525793 0.293887913227 0.169682189822 1.37271142006 
81 0.443374097347 0.29549831152 0.170601055026 1.37308621407 
82 0.446017116308 0.297278672457 0.171557202935 1.37345182896 
83 0.448779761791 0.299119710922 0.172678902745 1.37379193306 
84 0.451640129089 0.30110296607 0.173769444227 1.37417674065 
85 0.455107241869 0.302950441837 0.174842238426 1.37456083298 
86 0.458112031221 0.304973900318 0.175969168544 1.37495994568 
87 0.462007462978 0.307209342718 0.177223950624 1.3753734827 
88 0.465749830008 0.309729576111 0.178521752357 1.37578582764 
89 0.470167815685 0.31259188056 0.180285036564 1.37616086006 
90 0.475057125092 0.315651655197 0.182050302625 1.37659215927 
91 0.479502886534 0.318745493889 0.183923959732 1.3770750761 
92 0.485083669424 0.322813361883 0.185995861888 1.37748599052 
93 0.491756856441 0.326989978552 0.18829703331 1.37809765339 
94 0.499183952808 0.332945913076 0.191287249327 1.37864089012 
95 0.506844699383 0.338798940182 0.194432318211 1.37924158573 
96 0.516060113907 0.34578961134 0.198395311832 1.37987434864 
97 0.528428196907 0.355896651745 0.202966526151 1.38084304333 
98 0.544577002525 0.369800329208 0.209093600512 1.38200449944 
99 0.572224378586 0.388103872538 0.217697560787 1.38386893272 
100 0.761689841747 0.458385884762 0.26139190793 1.39524495602 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r7200t300k1_rmtesenscrit_r7200t300k1_decayrate.txt <==
mlu_x mlu_y 
0.000931405927986 0.999907407407 
0.00868351903278 0.999907407407 
0.0164356321376 0.999907407407 
0.0241877452424 0.999907407407 
0.0319398583472 0.999907407407 
0.039691971452 0.999907407407 
0.0474440845568 0.999907407407 
0.0551961976616 0.999907407407 
0.0629483107664 0.999907407407 
0.0707004238712 0.999907407407 
0.078452536976 0.999907407407 
0.0862046500808 0.999907407407 
0.0939567631856 0.999907407407 
0.10170887629 0.999907407407 
0.109460989395 0.999907407407 
0.1172131025 0.999907407407 
0.124965215605 0.999907407407 
0.13271732871 0.999907407407 
0.140469441814 0.999907407407 
0.148221554919 0.999907407407 
0.155973668024 0.999907407407 
0.163725781129 0.999907407407 
0.171477894234 0.999907407407 
0.179230007338 0.999907407407 
0.186982120443 0.999907407407 
0.194734233548 0.999907407407 
0.202486346653 0.999907407407 
0.210238459758 0.999907407407 
0.217990572862 0.999907407407 
0.225742685967 0.999907407407 
0.233494799072 0.999907407407 
0.241246912177 0.999861111111 
0.248999025282 0.999814814815 
0.256751138386 0.999490740741 
0.264503251491 0.999027777778 
0.272255364596 0.997407407407 
0.280007477701 0.994074074074 
0.287759590806 0.988796296296 
0.29551170391 0.980555555556 
0.303263817015 0.966805555556 
0.31101593012 0.94625 
0.318768043225 0.920092592593 
0.326520156329 0.883796296296 
0.334272269434 0.841527777778 
0.342024382539 0.792222222222 
0.349776495644 0.73662037037 
0.357528608749 0.681481481481 
0.365280721853 0.622453703704 
0.373032834958 0.563194444444 
0.380784948063 0.504259259259 
0.388537061168 0.451296296296 
0.396289174273 0.40037037037 
0.404041287377 0.351388888889 
0.411793400482 0.305694444444 
0.419545513587 0.267175925926 
0.427297626692 0.23 
0.435049739797 0.196574074074 
0.442801852901 0.166898148148 
0.450553966006 0.142314814815 
0.458306079111 0.122361111111 
0.466058192216 0.104814814815 
0.473810305321 0.0900925925926 
0.481562418425 0.0769444444444 
0.48931453153 0.0662037037037 
0.497066644635 0.0559259259259 
0.50481875774 0.0469444444444 
0.512570870845 0.0388425925926 
0.520322983949 0.0328240740741 
0.528075097054 0.0280555555556 
0.535827210159 0.0231018518519 
0.543579323264 0.0195833333333 
0.551331436369 0.0159722222222 
0.559083549473 0.0137962962963 
0.566835662578 0.0111574074074 
0.574587775683 0.00916666666667 
0.582339888788 0.00768518518519 
0.590092001893 0.00587962962963 
0.597844114997 0.00467592592593 
0.605596228102 0.0037962962963 
0.613348341207 0.00287037037037 
0.621100454312 0.00208333333333 
0.628852567417 0.00171296296296 
0.636604680521 0.00148148148148 
0.644356793626 0.00111111111111 
0.652108906731 0.000972222222222 
0.659861019836 0.000787037037037 
0.667613132941 0.000601851851852 
0.675365246045 0.000462962962963 
0.68311735915 0.000416666666667 
0.690869472255 0.00037037037037 
0.69862158536 0.000324074074074 
0.706373698465 0.000324074074074 
0.714125811569 0.000277777777778 
0.721877924674 0.000277777777778 
0.729630037779 0.000231481481481 
0.737382150884 0.000231481481481 
0.745134263989 0.000231481481481 
0.752886377093 0.000138888888889 
0.760638490198 0.000138888888889 
0.768390603303 9.25925925926e-05 
0.776142716408 4.62962962963e-05 


==> plot_data/facebook_data/fb_cluster_combined/online/reconfiglat500us_rmtoesensecrit_r7200t300k1_rmtesenscrit_r7200t300k1_percentile.txt <==
x_range mlu lu90 lu50 ahc 
0 0.000931405927986 -1.0 -1.0 1.26291584969 
1 0.293514698744 0.20470136404 0.110839352012 1.27087318897 
2 0.303570389748 0.211040735245 0.115652613342 1.27306091785 
3 0.309506505728 0.214719712734 0.118554987013 1.27434575558 
4 0.314156860113 0.217548072338 0.120646864176 1.2754753828 
5 0.31746417284 0.219834730029 0.122351586819 1.27638864517 
6 0.320726960897 0.221808284521 0.123677171767 1.27710449696 
7 0.323776960373 0.223500445485 0.1248774454 1.27790391445 
8 0.326540648937 0.225050553679 0.125975757837 1.27864468098 
9 0.328639000654 0.226393654943 0.127009019256 1.27933824062 
10 0.330868512392 0.227817848325 0.127861529589 1.28000998497 
11 0.333108335733 0.229033112526 0.12874405086 1.28061378002 
12 0.33492898941 0.230169758201 0.129570052028 1.28131139278 
13 0.336820065975 0.231424108148 0.130342572927 1.28188681602 
14 0.338861554861 0.232549220324 0.131049305201 1.28254580498 
15 0.340611606836 0.233506068587 0.131659314036 1.28318631649 
16 0.342309772968 0.234549045563 0.13229650259 1.28370010853 
17 0.344012051821 0.235464662313 0.133062452078 1.2843310833 
18 0.345621317625 0.23631747067 0.133760452271 1.28489089012 
19 0.347222089767 0.237127840519 0.13436307013 1.28543746471 
20 0.348665505648 0.237999647856 0.134969308972 1.28601324558 
21 0.350058346987 0.238978087902 0.135541155934 1.28650200367 
22 0.351498425007 0.239828690886 0.136095330119 1.28706765175 
23 0.352965563536 0.240686297417 0.136704668403 1.28777110577 
24 0.354343503714 0.241549700499 0.137241259217 1.28834986687 
25 0.355734288692 0.242306753993 0.137822836637 1.28908240795 
26 0.357009321451 0.243098691106 0.138433501124 1.28977751732 
27 0.358585178852 0.243899747729 0.138929054141 1.29059314728 
28 0.360024213791 0.244635894895 0.139456674457 1.29134488106 
29 0.361500918865 0.245418682694 0.139926567674 1.29219830036 
30 0.362855136395 0.246183365583 0.140409603715 1.29321908951 
31 0.364280045033 0.246842354536 0.140882268548 1.2945779562 
32 0.365458250046 0.247542232275 0.141389638186 1.29637181759 
33 0.366855591536 0.248337090015 0.141828119755 1.29939067364 
34 0.368197262287 0.249148920178 0.142356172204 1.30917370319 
35 0.369624167681 0.249837100506 0.142774090171 1.31149637699 
36 0.370841085911 0.250481396914 0.143218457699 1.31284165382 
37 0.37215679884 0.251199007034 0.143685683608 1.31392157078 
38 0.373327255249 0.2519569695 0.144147187471 1.31475841999 
39 0.374598324299 0.252655893564 0.144619375467 1.31552624702 
40 0.375818431377 0.253401815891 0.144996955991 1.31620657444 
41 0.377117753029 0.254174828529 0.145410448313 1.31679654121 
42 0.378520518541 0.254951149225 0.145884394646 1.31732010841 
43 0.379892259836 0.255725502968 0.146342158318 1.31785392761 
44 0.381195068359 0.256529688835 0.146716743708 1.31843447685 
45 0.382435619831 0.257354527712 0.147192418575 1.31892001629 
46 0.383744895458 0.258166104555 0.147654384375 1.31946349144 
47 0.385069638491 0.258952826262 0.148101747036 1.31991863251 
48 0.386237770319 0.259759694338 0.148568078876 1.32038450241 
49 0.387608081102 0.260509163141 0.149024531245 1.32082438469 
50 0.389179468155 0.261316895485 0.149512067437 1.32127428055 
51 0.390580207109 0.262094885111 0.149997487664 1.32169044018 
52 0.392020642757 0.262911468744 0.150464907289 1.32208716869 
53 0.393450170755 0.263771116734 0.150870531797 1.32254886627 
54 0.394950866699 0.264659285545 0.151331409812 1.32300508022 
55 0.396424919367 0.265450716019 0.151799455285 1.3235026598 
56 0.397849202156 0.266299575567 0.152245879173 1.32403659821 
57 0.399229615927 0.267272531986 0.152707517147 1.32455193996 
58 0.400785982609 0.268107116222 0.153207421303 1.32508051395 
59 0.402434468269 0.268930375576 0.153672784567 1.32565629482 
60 0.404131144285 0.269892007113 0.15415327251 1.32627189159 
61 0.405633538961 0.270834565163 0.154696598649 1.32693219185 
62 0.406986653805 0.271801531315 0.155186831951 1.32762384415 
63 0.408538967371 0.272747039795 0.15569254756 1.32856190205 
64 0.410229235888 0.273749351501 0.156224742532 1.32966732979 
65 0.412004143 0.274843931198 0.156841903925 1.33123838902 
66 0.413740307093 0.275877743959 0.157404705882 1.33338582516 
67 0.415418684483 0.276907652617 0.157965123653 1.36025607586 
68 0.417050302029 0.277902126312 0.158577531576 1.36376297474 
69 0.418688356876 0.278965353966 0.159222587943 1.36548781395 
70 0.420669078827 0.280009865761 0.159891501069 1.36684179306 
71 0.422632068396 0.281051039696 0.160454288125 1.36779785156 
72 0.424796193838 0.282296836376 0.161085635424 1.36862504482 
73 0.426658272743 0.283601313829 0.161754488945 1.36944198608 
74 0.428818017244 0.284844249487 0.162453725934 1.37013328075 
75 0.430605709553 0.286222964525 0.163213700056 1.37079536915 
76 0.432564496994 0.28750744462 0.163904026151 1.37136483192 
77 0.43504729867 0.288795560598 0.164717525244 1.37190079689 
78 0.437369704247 0.290319055319 0.165489181876 1.37239444256 
79 0.43977662921 0.291760414839 0.166359528899 1.37285423279 
80 0.441900938749 0.2932305336 0.167192995548 1.37334597111 
81 0.444341152906 0.294927746058 0.168094560504 1.37377548218 
82 0.446847766638 0.296582579613 0.169076398015 1.37420070171 
83 0.449599206448 0.298489928246 0.170137479901 1.37466597557 
84 0.452347040176 0.300411552191 0.171151921153 1.37516474724 
85 0.455861359835 0.302250534296 0.172329708934 1.37558555603 
86 0.458981186152 0.304239630699 0.173413828015 1.37602436543 
87 0.463043600321 0.30638474226 0.174580410123 1.37647390366 
88 0.46700745821 0.308879762888 0.175811350346 1.37695395947 
89 0.471478193998 0.311893582344 0.177150800824 1.37743151188 
90 0.47591394186 0.314857214689 0.178667411208 1.37795162201 
91 0.481563359499 0.318206638098 0.180546358228 1.37843298912 
92 0.487317025661 0.321743547916 0.182289332151 1.37896966934 
93 0.493817687035 0.325631797314 0.184344395995 1.37949061394 
94 0.501922547817 0.331187874079 0.186554461718 1.38008844852 
95 0.509651243687 0.337039738894 0.188971787691 1.38081872463 
96 0.51896584034 0.343479663134 0.191934093833 1.38153636456 
97 0.532364726067 0.352072954178 0.19543351233 1.38234865665 
98 0.54991710186 0.363977968693 0.199625059962 1.38366627693 
99 0.578596949577 0.3809004426 0.205595731735 1.38534963131 
100 0.776142716408 0.452479839325 0.26139190793 1.39524495602 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k1_rmtesenscrit_r1t7200k1_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00373664521612 4.62968321393e-05 0.00297408364713 2.31484160696e-05 0.00201658834703 1.15742080348e-05 1.4220589304 0.0 1.02323607396 0.000497690945497 
0.00416916259332 6.94452482089e-05 0.00333953479305 6.94452482089e-05 0.00230309348321 5.78710401741e-05 1.42218269229 0.0 1.03608902821 0.00269679047211 
0.00460167997051 9.25936642785e-05 0.00370498593897 8.10194562437e-05 0.00258959861938 0.000115742080348 1.42230645418 0.0 1.04894198246 0.00785888725564 
0.0050341973477 0.000115742080348 0.00407043708488 0.000138890496418 0.00287610375555 0.000185187328557 1.42243021607 0.0 1.0617949367 0.0159955555041 
0.0054667147249 0.000150464704453 0.0044358882308 0.000185187328557 0.00316260889173 0.000196761536592 1.42255397797 0.0 1.07464789095 0.0268753110568 
0.00589923210209 0.000219909952661 0.00480133937672 0.000196761536592 0.0034491140279 0.000243058368731 1.42267773986 4.62968321393e-05 1.0875008452 0.0492829778122 
0.00633174947929 0.000254632576766 0.00516679052263 0.000243058368731 0.00373561916407 0.000300929408905 1.42280150175 4.62968321393e-05 1.10035379944 0.0784152594359 
0.00676426685648 0.00031250361694 0.00553224166855 0.00033565203301 0.00402212430025 0.000347226241044 1.42292526364 0.000104167872313 1.11320675369 0.105753538814 
0.00719678423367 0.000358800449079 0.00589769281447 0.000370374657114 0.00430862943642 0.000405097281219 1.42304902554 0.000138890496418 1.12605970794 0.145858169655 
0.00762930161087 0.000416671489253 0.00626314396039 0.000428245697288 0.00459513457259 0.000462968321393 1.42317278743 0.000219909952661 1.13891266218 0.193613352006 
0.00806181898806 0.000520839361567 0.0066285951063 0.000486116737462 0.00488163970876 0.000509265153532 1.42329654932 0.000254632576766 1.15176561643 0.270084144492 
0.00849433636526 0.00060185881781 0.00699404625222 0.000590284609776 0.00516814484494 0.000567136193706 1.42342031121 0.000300929408905 1.16461857068 0.326693595991 
0.00892685374245 0.00064815564995 0.00735949739814 0.000659729857984 0.00545464998111 0.00060185881781 1.4235440731 0.000416671489253 1.17747152492 0.375745089642 
0.00935937111964 0.000740749314228 0.00772494854406 0.000752323522263 0.00574115511728 0.000706026690124 1.423667835 0.000567136193706 1.19032447917 0.417967800553 
0.00979188849684 0.000787046146367 0.00809039968997 0.000821768770472 0.00602766025346 0.000787046146367 1.42379159689 0.000706026690124 1.20317743341 0.451926526927 
0.010224405874 0.000879639810646 0.00845585083589 0.000891214018681 0.00631416538963 0.000833342978507 1.42391535878 0.000972233474924 1.21603038766 0.487297306682 
0.0106569232512 0.000949085058855 0.00882130198181 0.00091436243475 0.0066006705258 0.00093751085082 1.42403912067 0.00120371763562 1.22888334191 0.52340883575 
0.0110894406284 0.00101853030706 0.00918675312772 0.000972233474924 0.00688717566198 0.000983807682959 1.42416288257 0.0015625180847 1.24173629615 0.553814280258 
0.0115219580056 0.0010648271392 0.00955220427364 0.0010301045151 0.00717368079815 0.0010301045151 1.42428664446 0.00212965427841 1.2545892504 0.578189562379 
0.0119544753828 0.00113427238741 0.00991765541956 0.00109954976331 0.00746018593432 0.00111112397134 1.42441040635 0.00261577101587 1.26744220465 0.5996828667 
0.01238699276 0.00119214342759 0.0102831065655 0.00114584659545 0.0077466910705 0.00114584659545 1.42453416824 0.00328707508189 1.28029515889 0.619567356104 
0.0128195101372 0.00127316288383 0.0106485577114 0.00120371763562 0.00803319620667 0.00118056921955 1.42465793014 0.00417828910057 1.29314811314 0.639278232387 
0.0132520275144 0.00137733075614 0.0110140088573 0.00131945971597 0.00831970134284 0.00126158867579 1.42478169203 0.00535885832012 1.30600106739 0.657901133115 
0.0136845448916 0.00144677600435 0.0113794600032 0.00140047917221 0.00860620647902 0.00130788550793 1.42490545392 0.00690980219678 1.31885402163 0.675702265073 
0.0141170622688 0.00158566650077 0.0117449111491 0.00150464704453 0.00889271161519 0.00141205338025 1.42502921581 0.00859963656987 1.33170697588 0.693468674406 
0.014549579646 0.00166668595701 0.0121103622951 0.0015972407088 0.00917921675136 0.00148149862846 1.42515297771 0.010972349217 1.34455993013 0.710424889177 
0.0149820970232 0.00181715066147 0.012475813441 0.00178242803736 0.00946572188754 0.00157409229273 1.4252767396 0.0132408939918 1.35741288437 0.726756096714 
0.0154146144004 0.00194446694985 0.0128412645869 0.00196761536592 0.00975222702371 0.00162038912487 1.42540050149 0.0161691686246 1.37026583862 0.742612761722 
0.0158471317776 0.00226854477482 0.0132067157328 0.00223382215072 0.0100387321599 0.00186344749361 1.42552426338 0.0194793921226 1.38311879287 0.758168497321 
0.0162796491547 0.00296299725691 0.0135721668787 0.00292827463281 0.0103252372961 0.00219909952661 1.42564802527 0.0234956423107 1.39597174711 0.772728851028 
0.0167121665319 0.00386578548363 0.0139376180246 0.00395837914791 0.0106117424322 0.00280095834443 1.42577178717 0.0284494033496 1.40882470136 0.787335501568 
0.0171446839091 0.00626164654684 0.0143030691706 0.00616905288256 0.0108982475684 0.00354170765865 1.42589554906 0.0335999259251 1.42167765561 0.800750008681 
0.0175772012863 0.00957187004479 0.0146685203165 0.00979177999745 0.0111847527046 0.00467598004607 1.42601931095 0.0400814824246 1.43453060985 0.813342747023 
0.0180097186635 0.0157987939675 0.0150339714624 0.0151969351497 0.0114712578407 0.00700239586106 1.42614307284 0.0472343429901 1.4473835641 0.825970207989 
0.0184422360407 0.0255211287168 0.0153994226083 0.0239701848401 0.0117577629769 0.0100464125742 1.42626683474 0.0557413858957 1.46023651835 0.837289783447 
0.0188747534179 0.0382759059711 0.0157648737542 0.0360073611963 0.0120442681131 0.0154515677265 1.42639059663 0.0659961342145 1.47308947259 0.848250558456 
0.0193072707951 0.0560307410965 0.0161303249002 0.0538316415699 0.0123307732493 0.0230558224054 1.42651435852 0.0767717218949 1.48594242684 0.858505306774 
0.0197397881723 0.0791444345421 0.0164957760461 0.0762624567414 0.0126172783854 0.0335420548849 1.42663812041 0.0886237109226 1.49879538109 0.86836653202 
0.0201723055495 0.107848470468 0.016861227192 0.106447991296 0.0129037835216 0.0476047176472 1.42676188231 0.102397018484 1.51164833533 0.877452285327 
0.0206048229267 0.14305721131 0.0172266783379 0.141818771051 0.0131902886578 0.0660424310467 1.4268856442 0.117177282144 1.52450128958 0.885970902441 
0.0210373403039 0.183439623144 0.0175921294838 0.184261391914 0.013476793794 0.0903019710876 1.42700940609 0.133242282897 1.53735424383 0.89357515712 
0.0214698576811 0.227386891052 0.0179575806297 0.231565180153 0.0137632989301 0.119908795241 1.42713316798 0.151517957384 1.55020719807 0.900947927638 
0.0219023750583 0.276287919999 0.0183230317757 0.284112084631 0.0140498040663 0.154747161425 1.42725692987 0.170997349506 1.56306015232 0.908621627565 
0.0223348924355 0.327955184666 0.0186884829216 0.341138207618 0.0143363092025 0.195129573259 1.42738069177 0.191263787775 1.57591310657 0.915230500353 
0.0227674098127 0.38040949548 0.0190539340675 0.400976863158 0.0146228143387 0.240477320339 1.42750445366 0.213949235524 1.58876606081 0.921874095765 
0.0231999271899 0.432794361046 0.0194193852134 0.461047002859 0.0149093194748 0.290234840681 1.42762821555 0.237456452042 1.60161901506 0.927603328742 
0.023632444567 0.484936168243 0.0197848363593 0.520133334877 0.015195824611 0.342249331589 1.42775197744 0.263116471255 1.61447196931 0.933274690679 
0.0240649619442 0.533860345606 0.0201502875052 0.576997418952 0.0154823297472 0.397273116587 1.42787573934 0.289748723944 1.62732492355 0.938297896966 
0.0244974793214 0.579728932048 0.0205157386512 0.6303660922 0.0157688348833 0.452701998866 1.42799950123 0.317584694267 1.6401778778 0.942997025429 
0.0249299966986 0.623444715795 0.0208811897971 0.678792578618 0.0160553400195 0.505908633202 1.42812326312 0.34566372296 1.65303083205 0.947453095522 
0.0253625140758 0.663769256589 0.021246640943 0.720922695865 0.0163418451557 0.556707832267 1.42824702501 0.375224250281 1.66588378629 0.951561939374 
0.025795031453 0.700505792891 0.0216120920889 0.758608317226 0.0166283502919 0.604370420954 1.42837078691 0.407007025544 1.67873674054 0.955624486395 
0.0262275488302 0.735135823331 0.0219775432348 0.791259158092 0.016914855428 0.648317688862 1.4284945488 0.438222664614 1.69158969479 0.958992580933 
0.0266600662074 0.765772751999 0.0223429943807 0.819210870496 0.0172013605642 0.688746397528 1.42861831069 0.469334135812 1.70444264903 0.962441694927 
0.0270925835846 0.795738376602 0.0227084455267 0.843019016424 0.0174878657004 0.725471359622 1.42874207258 0.50279517124 1.71729560328 0.965647750553 
0.0275251009618 0.823088230188 0.0230738966726 0.864060926631 0.0177743708366 0.757057373349 1.42886583447 0.534647391752 1.73014855753 0.968657044642 
0.027957618339 0.849211217722 0.0234393478185 0.880473153624 0.0180608759727 0.785506776699 1.42898959637 0.565897753446 1.74300151177 0.971168647785 
0.0283901357162 0.872683711617 0.0238047989644 0.895264991493 0.0183473811089 0.810541788678 1.42911335826 0.598155071239 1.75585446602 0.973425618352 
0.0288226530934 0.894431648514 0.0241702501103 0.908262827116 0.0186338862451 0.832579080776 1.42923712015 0.62960219447 1.76870742027 0.975705737335 
0.0292551704706 0.912221206264 0.0245357012562 0.919860183567 0.0189203913813 0.85158393037 1.42936088204 0.660181252098 1.78156037451 0.977812243197 
0.0296876878478 0.927823238695 0.0249011524022 0.928899640042 0.0192068965174 0.867961434739 1.42948464394 0.690378360861 1.79441332876 0.979895600644 
0.030120205225 0.941191448975 0.0252666035481 0.936966863042 0.0194934016536 0.882301878494 1.42960840583 0.719429623028 1.80726628301 0.981620157641 
0.0305527226022 0.951376752046 0.025632054694 0.94422389148 0.0197799067898 0.89510295258 1.42973216772 0.747010960775 1.82011923725 0.983321566222 
0.0309852399793 0.959351381382 0.0259975058399 0.950092014954 0.0200664119259 0.906422528039 1.42985592961 0.772289031123 1.8329721915 0.984652600146 
0.0314177573565 0.966411648283 0.0263629569858 0.954964756537 0.0203529170621 0.916144862788 1.42997969151 0.797324043102 1.84582514575 0.986006782486 
0.0318502747337 0.972765888494 0.0267284081317 0.959872220743 0.0206394221983 0.924825518814 1.4301034534 0.82042616234 1.85867809999 0.98733781641 
0.0322827921109 0.977083068091 0.0270938592777 0.964478755541 0.0209259273345 0.932244586164 1.43022721529 0.841282885219 1.87153105424 0.988553108254 
0.0327153094881 0.980914130951 0.0274593104236 0.968657044642 0.0212124324706 0.939108091529 1.43035097718 0.861722936608 1.88438400848 0.989826271137 
0.0331478268653 0.984247502865 0.0278247615695 0.97214088126 0.0214989376068 0.945207699163 1.43047473907 0.880334263128 1.89723696273 0.990717485156 
0.0335803442425 0.987025312793 0.0281902127154 0.975335362678 0.021785442743 0.95076331902 1.43059850097 0.895808979271 1.91008991698 0.991654996007 
0.0340128616197 0.989154967071 0.0285556638613 0.978541418303 0.0220719478792 0.955288834362 1.43072226286 0.911167953333 1.92294287122 0.992442042153 
0.0344453789969 0.991539253927 0.0289211150073 0.981631731849 0.0223584530153 0.959548142918 1.43084602475 0.925508397088 1.93579582547 0.993090197803 
0.0348778963741 0.993136494635 0.0292865661532 0.98457158069 0.0226449581515 0.963610689939 1.43096978664 0.937591870276 1.94864877972 0.993807798701 
0.0353104137513 0.994675864304 0.0296520172991 0.987036887001 0.0229314632877 0.967464901214 1.43109354854 0.947221611361 1.96150173396 0.994617993264 
0.0357429311285 0.995786988275 0.030017468445 0.989525341728 0.0232179684239 0.97131911249 1.43121731043 0.956446255165 1.97435468821 0.995543929907 
0.0361754485057 0.996724499126 0.0303829195909 0.991608699175 0.02350447356 0.974768226484 1.43134107232 0.964617646038 1.98720764246 0.996330976053 
0.0366079658829 0.997488396856 0.0307483707368 0.993379553004 0.0237909786962 0.977835391613 1.43146483421 0.971758932395 2.0000605967 0.997071725367 
0.0370404832601 0.997893494138 0.0311138218828 0.994907348465 0.0240774838324 0.980543756293 1.43158859611 0.977245107004 2.01291355095 0.997708306809 
0.0374730006373 0.998449056123 0.0314792730287 0.996145788724 0.0243639889685 0.98327526939 1.431712358 0.982245164875 2.0257665052 0.998217571963 
0.0379055180144 0.998773133948 0.0318447241746 0.997129596407 0.0246504941047 0.985914188822 1.43183611989 0.986284563479 2.03861945944 0.998726837116 
0.0383380353916 0.999027766525 0.0322101753205 0.997824048889 0.0249369992409 0.988622553502 1.43195988178 0.989259134944 2.05147241369 0.999062489149 
0.0387705527688 0.999317121726 0.0325756264664 0.998391185083 0.0252235043771 0.990914246693 1.43208364367 0.991979073832 2.06432536794 0.999363418558 
0.039203070146 0.999444438014 0.0329410776123 0.998900450237 0.0255100095132 0.993171217259 1.43220740557 0.993796224493 2.07717832218 0.999502309055 
0.0396355875232 0.999537031679 0.0333065287583 0.999189805438 0.0257965146494 0.994872625841 1.43233116746 0.995532355699 2.09003127643 0.999629625343 
0.0400681049004 0.999629625343 0.0336719799042 0.999432863806 0.0260830197856 0.995925878772 1.43245492935 0.996782370166 2.10288423068 0.999722219007 
0.0405006222776 0.999699070591 0.0340374310501 0.999583328511 0.0263695249218 0.996932834871 1.43257869124 0.997835623097 2.11573718492 0.999791664255 
0.0409331396548 0.999780090047 0.034402882196 0.999687496383 0.0266560300579 0.997789326265 1.43270245314 0.998321739835 2.12859013917 0.99988425792 
0.041365657032 0.999861109504 0.0347683333419 0.999768515839 0.0269425351941 0.998553223996 1.43282621503 0.998749985532 2.14144309342 0.999918980544 
0.0417981744092 0.999907406336 0.0351337844878 0.999849535296 0.0272290403303 0.998912024445 1.43294997692 0.999097211773 2.15429604766 0.99994212896 
0.0422306917864 0.999930554752 0.0354992356338 0.999895832128 0.0275155454664 0.999259250686 1.43307373881 0.99940971539 2.16714900191 0.99994212896 
0.0426632091636 0.999930554752 0.0358646867797 0.999953703168 0.0278020506026 0.999421289598 1.43319750071 0.999583328511 2.18000195616 0.99994212896 
0.0430957265408 0.999930554752 0.0362301379256 0.999965277376 0.0280885557388 0.999583328511 1.4333212626 0.999780090047 2.1928549104 0.999953703168 
0.043528243918 0.999930554752 0.0365955890715 0.999965277376 0.028375060875 0.999675922175 1.43344502449 0.999872683712 2.20570786465 0.999953703168 
0.0439607612952 0.999930554752 0.0369610402174 0.999965277376 0.0286615660111 0.999733793215 1.43356878638 0.999918980544 2.2185608189 0.999953703168 
0.0443932786724 0.999953703168 0.0373264913633 0.999976851584 0.0289480711473 0.999861109504 1.43369254827 0.999953703168 2.23141377314 0.999965277376 
0.0448257960496 0.999953703168 0.0376919425093 0.999976851584 0.0292345762835 0.999907406336 1.43381631017 0.999976851584 2.24426672739 0.999965277376 
0.0452583134267 0.999976851584 0.0380573936552 0.999976851584 0.0295210814197 0.99994212896 1.43394007206 0.999976851584 2.25711968164 0.999965277376 
0.0456908308039 0.999976851584 0.0384228448011 0.999976851584 0.0298075865558 0.99994212896 1.43406383395 0.999976851584 2.26997263588 0.999976851584 
0.0461233481811 0.999976851584 0.038788295947 0.999976851584 0.030094091692 0.999965277376 1.43418759584 0.999976851584 2.28282559013 0.999976851584 
0.0465558655583 0.999976851584 0.0391537470929 0.999976851584 0.0303805968282 0.999976851584 1.43431135774 0.999976851584 2.29567854438 0.999976851584 
0.0469883829355 1.0 0.0395191982388 1.0 0.0306671019644 1.0 1.43443511963 1.0 2.30853149862 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k1_rmtesenscrit_r1t7200k1_decayrate.txt <==
mlu_x mlu_y 
0.00373664521612 0.999953703168 
0.00416916259332 0.999930554752 
0.00460167997051 0.999907406336 
0.0050341973477 0.99988425792 
0.0054667147249 0.999849535296 
0.00589923210209 0.999780090047 
0.00633174947929 0.999745367423 
0.00676426685648 0.999687496383 
0.00719678423367 0.999641199551 
0.00762930161087 0.999583328511 
0.00806181898806 0.999479160638 
0.00849433636526 0.999398141182 
0.00892685374245 0.99935184435 
0.00935937111964 0.999259250686 
0.00979188849684 0.999212953854 
0.010224405874 0.999120360189 
0.0106569232512 0.999050914941 
0.0110894406284 0.998981469693 
0.0115219580056 0.998935172861 
0.0119544753828 0.998865727613 
0.01238699276 0.998807856572 
0.0128195101372 0.998726837116 
0.0132520275144 0.998622669244 
0.0136845448916 0.998553223996 
0.0141170622688 0.998414333499 
0.014549579646 0.998333314043 
0.0149820970232 0.998182849339 
0.0154146144004 0.99805553305 
0.0158471317776 0.997731455225 
0.0162796491547 0.997037002743 
0.0167121665319 0.996134214516 
0.0171446839091 0.993738353453 
0.0175772012863 0.990428129955 
0.0180097186635 0.984201206032 
0.0184422360407 0.974478871283 
0.0188747534179 0.961724094029 
0.0193072707951 0.943969258903 
0.0197397881723 0.920855565458 
0.0201723055495 0.892151529532 
0.0206048229267 0.85694278869 
0.0210373403039 0.816560376856 
0.0214698576811 0.772613108948 
0.0219023750583 0.723712080001 
0.0223348924355 0.672044815334 
0.0227674098127 0.61959050452 
0.0231999271899 0.567205638954 
0.023632444567 0.515063831757 
0.0240649619442 0.466139654394 
0.0244974793214 0.420271067952 
0.0249299966986 0.376555284205 
0.0253625140758 0.336230743411 
0.025795031453 0.299494207109 
0.0262275488302 0.264864176669 
0.0266600662074 0.234227248001 
0.0270925835846 0.204261623398 
0.0275251009618 0.176911769812 
0.027957618339 0.150788782278 
0.0283901357162 0.127316288383 
0.0288226530934 0.105568351486 
0.0292551704706 0.087778793736 
0.0296876878478 0.0721767613051 
0.030120205225 0.0588085510249 
0.0305527226022 0.0486232479543 
0.0309852399793 0.0406486186183 
0.0314177573565 0.033588351717 
0.0318502747337 0.0272341115059 
0.0322827921109 0.0229169319089 
0.0327153094881 0.0190858690494 
0.0331478268653 0.0157524971354 
0.0335803442425 0.012974687207 
0.0340128616197 0.0108450329286 
0.0344453789969 0.00846074607345 
0.0348778963741 0.00686350536465 
0.0353104137513 0.00532413569601 
0.0357429311285 0.00421301172467 
0.0369754485057 0.00327550087385 
0.0376079658829 0.00251160314355 
0.0380404832601 0.00210650586234 
0.0384730006373 0.00155094387667 
0.0389055180144 0.00122686605169 
0.0393380353916 0.000972233474924 
0.0397705527688 0.000682878274054 
0.040203070146 0.000555561985671 
0.0406355875232 0.000462968321393 
0.0410681049004 0.000370374657114 
0.0425006222776 0.000300929408905 
0.0429331396548 0.000219909952662 
0.043365657032 0.000138890496418 
0.0437981744092 9.25936642785e-05 
0.0441306917864 6.94452482088e-05 
0.0446632091636 6.94452482088e-05 
0.0450957265408 6.94452482088e-05 
0.045428243918 6.94452482088e-05 
0.0459607612952 6.94452482088e-05 
0.0463932786724 4.62968321393e-05 
0.0468257960496 4.62968321393e-05 
0.0475583134267 2.31484160697e-05 
0.0483908308039 2.31484160697e-05 
0.0491233481811 2.31484160697e-05 
0.0501558655583 2.31484160697e-05 
0.0506883829355 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k1_rmtesenscrit_r1t7200k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00373664521612 0.00297408364713 0.00201658834703 1.4220589304 1.02323607396 
1 0.0180472116917 0.0150544717908 0.0120382709429 1.42523287773 1.06542960067 
2 0.018655307591 0.0156098175794 0.0125101264566 1.42566477299 1.07999426183 
3 0.0190510582179 0.0159571617842 0.0128214564174 1.42593883514 1.09020148676 
4 0.0193606987596 0.0162236914039 0.0130506446585 1.42614220619 1.09670210778 
5 0.0196065511554 0.0164263099432 0.0132285403088 1.42630945683 1.10062984342 
6 0.0198221188039 0.0166030153632 0.0133880572394 1.42644094467 1.10484988072 
7 0.0200217738748 0.0167703833431 0.0135299935937 1.42656146526 1.10935169628 
8 0.0201864857227 0.0169096868485 0.0136425076053 1.42667459488 1.1140309702 
9 0.0203420203179 0.0170353353024 0.0137603729963 1.42677437305 1.11885219276 
10 0.0204939059913 0.0171497575939 0.0138632981107 1.42686521053 1.12367089438 
11 0.0206350497901 0.0172678697854 0.0139587391168 1.42694806099 1.12786002011 
12 0.0207675602287 0.0173768494278 0.0140506336465 1.42703269958 1.1315074983 
13 0.0208881534636 0.0174741726369 0.0141361961141 1.42710839748 1.13449668222 
14 0.0210036709905 0.0175751522183 0.0142185082659 1.42718147278 1.13725905971 
15 0.0211139023304 0.0176670271903 0.0142984380946 1.42724644184 1.14008733807 
16 0.0212214626372 0.0177495665848 0.0143770324066 1.42731153011 1.14293328659 
17 0.021331846714 0.0178377013654 0.0144520439208 1.42737494946 1.14552279159 
18 0.0214353073388 0.017920171842 0.0145222349092 1.42743598461 1.14808550156 
19 0.0215318612754 0.0180065538734 0.0145860416815 1.42749690056 1.1508237922 
20 0.0216310415417 0.0180881526321 0.0146566489711 1.42755269051 1.15342244246 
21 0.0217330548912 0.0181664936244 0.0147194452584 1.42760716915 1.15550785079 
22 0.0218294411898 0.0182417519391 0.0147825293243 1.42766009808 1.15716989324 
23 0.0219236966223 0.0183116830885 0.0148442918435 1.42771362305 1.15864657521 
24 0.0220184419304 0.0183823425323 0.0149067956954 1.42776345253 1.16005922892 
25 0.0221120398492 0.018455227837 0.0149646289647 1.42781197071 1.16150223384 
26 0.0222012531012 0.018524505198 0.0150221697986 1.42786025047 1.16298755336 
27 0.0222837086767 0.0185965206474 0.0150804165751 1.42790793419 1.16459577865 
28 0.0223689042032 0.0186612773687 0.0151402438059 1.42795502186 1.16652308992 
29 0.0224544294178 0.0187250953168 0.0151941375807 1.42800091743 1.16854936044 
30 0.0225395374 0.0187885370106 0.0152513422072 1.42804419041 1.17085609263 
31 0.0226192474365 0.0188494380563 0.0153069999069 1.42808889389 1.17317670224 
32 0.0227034371346 0.0189143177122 0.0153629612178 1.428133955 1.17573007753 
33 0.0227822866291 0.0189812574536 0.0154176549986 1.42817830086 1.17831517813 
34 0.0228622741997 0.0190451852977 0.0154699319974 1.42822133541 1.18109669795 
35 0.0229456219822 0.0191092547029 0.0155237261206 1.42826603889 1.18378458971 
36 0.023032899946 0.0191726051271 0.0155766094103 1.42830668926 1.18636768435 
37 0.0231123398989 0.0192306339741 0.0156302377582 1.4283456707 1.18888146964 
38 0.0231956262141 0.0192898698151 0.0156820304692 1.42839085102 1.19136745588 
39 0.0232795849442 0.0193505436182 0.0157313607633 1.42842840195 1.19390352679 
40 0.023361871019 0.0194135848433 0.015784252435 1.42846750259 1.1968895602 
41 0.0234472192824 0.0194742791355 0.0158341880888 1.42850576878 1.20024689637 
42 0.0235313568264 0.0195349622518 0.0158884748816 1.42854665756 1.20399067824 
43 0.0236106738448 0.0195934996009 0.0159364640713 1.42858683109 1.20742094867 
44 0.0236964263022 0.0196554325521 0.0159904230386 1.42862617016 1.21119366129 
45 0.0237784013152 0.0197187252343 0.016042644158 1.42866765499 1.2153052516 
46 0.0238566733897 0.0197787620127 0.0160918086767 1.42870615959 1.21927098496 
47 0.0239384695888 0.0198400989175 0.0161441992968 1.42874454498 1.22299847318 
48 0.0240226555616 0.0198988355696 0.0161970276386 1.4287819767 1.22649790931 
49 0.0241078548133 0.0199588611722 0.0162509251386 1.42881833553 1.22982243176 
50 0.024192288518 0.0200174432248 0.0163063015789 1.42885529041 1.23316646901 
51 0.0242754034698 0.0200848095119 0.0163650158793 1.42889331818 1.23658910291 
52 0.0243713241071 0.0201492514461 0.0164199620485 1.42893122673 1.2404445137 
53 0.0244619511068 0.020208414644 0.016477258876 1.42897104263 1.24442388309 
54 0.0245545171201 0.020273162052 0.0165309291333 1.42901014328 1.24866838368 
55 0.0246471967548 0.0203356556594 0.0165889132768 1.42904840946 1.25276423535 
56 0.0247411560267 0.020403182134 0.0166489481926 1.42908762932 1.25757378924 
57 0.0248336084187 0.0204704236239 0.0167065951973 1.42912863731 1.26293949665 
58 0.0249328352511 0.0205357261002 0.0167671442032 1.42916738033 1.26853706683 
59 0.0250271596014 0.0206016656011 0.0168265830725 1.42920528889 1.27434008372 
60 0.0251271110028 0.0206709001213 0.0168891754001 1.4292439127 1.28045301167 
61 0.0252313613892 0.0207424331456 0.0169486962259 1.42928444386 1.28678199078 
62 0.0253278166056 0.020807929337 0.0170127339661 1.42932282925 1.29332827136 
63 0.0254259854555 0.0208783727139 0.017077812925 1.42936276436 1.29987131264 
64 0.0255383700132 0.0209543127567 0.0171422939748 1.42940329552 1.30650866695 
65 0.025644807145 0.021024974063 0.017211003229 1.42944406509 1.31318869303 
66 0.0257518291473 0.0211031232029 0.0172811858356 1.42948400021 1.32033670333 
67 0.0258618574589 0.0211809594184 0.0173519868404 1.42952512741 1.32755895627 
68 0.0259796306491 0.0212572123855 0.017423518002 1.42956673145 1.33452095867 
69 0.026097426191 0.0213431641459 0.0174970440567 1.42960726261 1.34187311039 
70 0.0262213889509 0.0214287862182 0.0175706408918 1.42964970112 1.34924767096 
71 0.0263455547392 0.0215161815286 0.0176519341767 1.429691782 1.35714047292 
72 0.0264694131911 0.0216030813754 0.0177301801741 1.42973481655 1.36511397331 
73 0.0265945382416 0.0216970741749 0.0178136136383 1.42977916241 1.37284051779 
74 0.0267266854644 0.0217901021242 0.017904067412 1.4298239851 1.38108483892 
75 0.0268651582301 0.0218911338598 0.0179958175868 1.42987059593 1.38919286961 
76 0.0270068794489 0.0219933968037 0.0180876106024 1.42991959095 1.39746222435 
77 0.0271528493613 0.0221026483923 0.0181896630675 1.42996751308 1.40605479766 
78 0.0273023098707 0.022209065035 0.0182931907475 1.43001793861 1.41513225593 
79 0.027443503961 0.0223269779235 0.0183976963162 1.43006717205 1.42407443245 
80 0.0275936778635 0.0224603228271 0.0185104385018 1.43011795521 1.43383204693 
81 0.027746623382 0.0225831605494 0.0186284258962 1.43017016888 1.44374769754 
82 0.02790861018 0.0227189771831 0.0187494847924 1.43022512436 1.45383928621 
83 0.0280671920627 0.0228678360581 0.0188850946724 1.43028353691 1.46479172237 
84 0.0282275471836 0.0230250712484 0.0190253760666 1.43034278393 1.4763051269 
85 0.0284025091678 0.0231941565871 0.0191804617643 1.43040298462 1.48831652441 
86 0.0285897497088 0.0233715306967 0.019346287474 1.43046330452 1.50056254341 
87 0.0287719368935 0.0235779546201 0.0195327010006 1.43052767754 1.51399035575 
88 0.0289607383311 0.0237960666418 0.0197352189571 1.4305964613 1.52823252033 
89 0.0291734002531 0.0240340959281 0.0199471954256 1.43067668915 1.54403865969 
90 0.0293820928782 0.0242957826704 0.0201813261956 1.43075334072 1.56144995429 
91 0.0296240728348 0.0245860945433 0.0204493999481 1.43083559513 1.57819301754 
92 0.0298968106508 0.0249085668474 0.0207670647651 1.43092047215 1.59786047627 
93 0.030189441517 0.0253128670156 0.0211147032678 1.4310135746 1.61945635267 
94 0.030509358272 0.0257865767926 0.0215377211571 1.43112288952 1.64469421458 
95 0.0309155508876 0.0263550337404 0.0220281612128 1.43125127792 1.67360142267 
96 0.031454116106 0.027099179104 0.0226740594953 1.43139266014 1.70800454212 
97 0.0320843793452 0.0279600191861 0.0234060548246 1.43154942036 1.75017370099 
98 0.0330509804189 0.0290828868747 0.0242982767522 1.43177007675 1.80795925297 
99 0.0346018224955 0.030474582687 0.025398619473 1.43211089611 1.90012419575 
100 0.0469883829355 0.0395191982388 0.0306671019644 1.43443511963 2.30853149862 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k3_rmtesenscrit_r1t7200k3_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00382938561961 5.78710401741e-05 0.00298863742501 2.31484160696e-05 0.00200458825566 1.15742080348e-05 1.44268477917 0.0 1.02361300439 0.000428245697288 
0.00425915582571 6.94452482089e-05 0.00335083100013 6.94452482089e-05 0.0022927745129 6.94452482089e-05 1.44280572534 0.0 1.03705052355 0.00266206784801 
0.00468892603181 9.25936642785e-05 0.00371302457526 8.10194562437e-05 0.00258096077014 0.000104167872313 1.4429266715 0.0 1.05048804271 0.0080787972083 
0.00511869623791 0.000115742080348 0.00407521815039 0.000138890496418 0.00286914702738 0.000185187328557 1.44304761767 4.62968321393e-05 1.06392556187 0.0159955555041 
0.00554846644402 0.000162038912487 0.00443741172552 0.000185187328557 0.00315733328462 0.000196761536592 1.44316856384 8.10194562437e-05 1.07736308103 0.0292943205361 
0.00597823665012 0.000208335744627 0.00479960530065 0.000196761536592 0.00344551954186 0.000243058368731 1.44328951001 9.25936642785e-05 1.09080060019 0.054861746085 
0.00640800685622 0.000266206784801 0.00516179887578 0.000243058368731 0.0037337057991 0.00028935520087 1.44341045618 0.000127316288383 1.10423811935 0.0808226947071 
0.00683777706232 0.00033565203301 0.00552399245091 0.000300929408905 0.00402189205633 0.000347226241044 1.44353140235 0.000196761536592 1.1176756385 0.113346219285 
0.00726754726842 0.000358800449079 0.00588618602604 0.000370374657114 0.00431007831357 0.000393523073184 1.44365234852 0.000300929408905 1.13111315766 0.149885994051 
0.00769731747452 0.000428245697288 0.00624837960117 0.000428245697288 0.00459826457081 0.000462968321393 1.44377329469 0.000358800449079 1.14455067682 0.190141089596 
0.00812708768062 0.000509265153532 0.00661057317629 0.000486116737462 0.00488645082805 0.000509265153532 1.44389424086 0.000405097281219 1.15798819598 0.263220639128 
0.00855685788672 0.000613433025845 0.00697276675142 0.000578710401741 0.00517463708529 0.000555561985671 1.44401518703 0.000497690945497 1.17142571514 0.31727219065 
0.00898662809283 0.000659729857984 0.00733496032655 0.00064815564995 0.00546282334253 0.00060185881781 1.44413613319 0.00062500723388 1.1848632343 0.367758886098 
0.00941639829893 0.000740749314228 0.00769715390168 0.000717600898159 0.00575100959977 0.000717600898159 1.44425707936 0.000879639810646 1.19830075346 0.406011643653 
0.00984616850503 0.000798620354402 0.00805934747681 0.000821768770472 0.00603919585701 0.000775471938333 1.44437802553 0.00118056921955 1.21173827262 0.440745841966 
0.0102759387111 0.000891214018681 0.00842154105194 0.000856491394576 0.00632738211425 0.000833342978507 1.4444989717 0.00151622125256 1.22517579178 0.478211553374 
0.0107057089172 0.00093751085082 0.00878373462707 0.000902788226716 0.00661556837149 0.00093751085082 1.44461991787 0.00192131853378 1.23861331094 0.512112408708 
0.0111354791233 0.000995381890994 0.0091459282022 0.00096065926689 0.00690375462873 0.000983807682959 1.44474086404 0.00246530631142 1.2520508301 0.539358094422 
0.0115652493294 0.0010648271392 0.00950812177733 0.00100695609903 0.00719194088597 0.00101853030706 1.44486181021 0.00325235245778 1.26548834926 0.563721802336 
0.0119950195355 0.00109954976331 0.00987031535245 0.00107640134724 0.00748012714321 0.00111112397134 1.44498275638 0.00399310177201 1.27892586842 0.585654926562 
0.0124247897416 0.00120371763562 0.0102325089276 0.00112269817938 0.00776831340045 0.00114584659545 1.44510370255 0.00493061262283 1.29236338757 0.606164423199 
0.0128545599477 0.00125001446776 0.0105947025027 0.00119214342759 0.00805649965769 0.00119214342759 1.44522464871 0.00631951758701 1.30580090673 0.626859107166 
0.0132843301538 0.00137733075614 0.0109568960778 0.00128473709186 0.00834468591493 0.00126158867579 1.44534559488 0.00775471938333 1.31923842589 0.647252861723 
0.0137141003599 0.00145835021239 0.011319089653 0.00138890496418 0.00863287217217 0.00130788550793 1.44546654105 0.00979177999745 1.33267594505 0.666026227155 
0.014143870566 0.0015277954606 0.0116812832281 0.00145835021239 0.00892105842941 0.00143520179632 1.44558748722 0.0121181958125 1.34611346421 0.683769488073 
0.0145736407721 0.00163196333291 0.0120434768032 0.00153936966863 0.00920924468664 0.00148149862846 1.44570843339 0.0148728573247 1.35955098337 0.702068310976 
0.0150034109782 0.00178242803736 0.0124056703784 0.00170140858112 0.00949743094388 0.0015625180847 1.44582937956 0.0177548351254 1.37298850253 0.719823146101 
0.0154331811843 0.00188659590967 0.0127678639535 0.00186344749361 0.00978561720112 0.00163196333291 1.44595032573 0.0217016400653 1.38642602169 0.73608490839 
0.0158629513904 0.00216437690251 0.0131300575286 0.00214122848644 0.0100738034584 0.0018287248695 1.4460712719 0.0257294644614 1.39986354085 0.752219354391 
0.0162927215965 0.00261577101587 0.0134922511037 0.00261577101587 0.0103619897156 0.00221067373465 1.44619221807 0.0308452644128 1.41330106001 0.767994999942 
0.0167224918026 0.0033912429542 0.0138544446789 0.0033912429542 0.0106501759728 0.00280095834443 1.44631316423 0.0366439426382 1.42673857917 0.782763689395 
0.0171522620087 0.00519681940763 0.014216638254 0.00493061262283 0.0109383622301 0.00361115290686 1.4464341104 0.0430676280975 1.44017609833 0.796733758493 
0.0175820322149 0.00812509404044 0.0145788318291 0.00775471938333 0.0112265484873 0.00489588999873 1.44655505657 0.050521418072 1.45361361749 0.810333452933 
0.018011802421 0.0127084804222 0.0149410254043 0.0122570863089 0.0115147347446 0.00712971214945 1.44667600274 0.0598039329159 1.46705113665 0.822960913899 
0.0184415726271 0.0206831097582 0.0153032189794 0.0194215210824 0.0118029210018 0.0104978066876 1.44679694891 0.0703133138115 1.4804886558 0.835252722832 
0.0188713428332 0.0319679625922 0.0156654125545 0.0296415467772 0.012091107259 0.0160765749604 1.44691789508 0.0809731594116 1.49392617496 0.846873227699 
0.0193011130393 0.046875542541 0.0160276061296 0.0440051389484 0.0123792935163 0.0239007395919 1.44703884125 0.0935890461695 1.50736369412 0.857127976018 
0.0197308832454 0.066806328777 0.0163897997048 0.0635192536951 0.0126674797735 0.0346763272723 1.44715978742 0.107061424322 1.52080121328 0.867672079538 
0.0201606534515 0.0925473674464 0.0167519932799 0.0896885380618 0.0129556660308 0.0490051968194 1.44728073359 0.121691223278 1.53423873244 0.876780981261 
0.0205904236576 0.123844025973 0.017114186855 0.121945855855 0.013243852288 0.0682531047813 1.44740167975 0.137918262943 1.5476762516 0.885195430503 
0.0210201938637 0.159122212063 0.0174763804302 0.159805090337 0.0135320385452 0.0927094063589 1.44752262592 0.155638375444 1.56111377076 0.893586731328 
0.0214499640698 0.200962974108 0.0178385740053 0.20266438269 0.0138202248025 0.12314957349 1.44764357209 0.175187212815 1.57455128992 0.901318302295 
0.0218797342759 0.24518802301 0.0182007675804 0.252167270455 0.0141084110597 0.159041192606 1.44776451826 0.196229123022 1.58798880908 0.90900357643 
0.022309504482 0.294378407157 0.0185629611555 0.306207247769 0.014396597317 0.199828701721 1.44788546443 0.218196969872 1.60142632824 0.915913378627 
0.0227392746881 0.345050289934 0.0189251547307 0.362538918275 0.0146847835742 0.24660007639 1.4480064106 0.241981967384 1.6148638474 0.922869477656 
0.0231690448942 0.396729128809 0.0192873483058 0.422041921782 0.0149729698314 0.296357596731 1.44812735677 0.266067894304 1.62830136656 0.929131124203 
0.0235988151003 0.448407967685 0.0196495418809 0.48153335108 0.0152611560887 0.348580423385 1.44824830294 0.291913100846 1.64173888572 0.934733040892 
0.0240285853064 0.497795113369 0.0200117354561 0.539045590805 0.0155493423459 0.40414819616 1.44836924911 0.319019896064 1.65517640487 0.939490040394 
0.0244583555125 0.545839650922 0.0203739290312 0.594080950011 0.0158375286032 0.459866433639 1.44849019527 0.347885970902 1.66861392403 0.944119723608 
0.0248881257186 0.591129526962 0.0207361226063 0.644961168532 0.0161257148604 0.512239724997 1.44861114144 0.376902510446 1.68205144319 0.948865148902 
0.0253178959247 0.632079074989 0.0210983161815 0.69096864547 0.0164139011176 0.562622252572 1.44873208761 0.406659799303 1.69548896235 0.952962418547 
0.0257476661308 0.670725355618 0.0214605097566 0.732033935578 0.0167020873749 0.610007060267 1.44885303378 0.437667102629 1.70892648151 0.956978668735 
0.0261774363369 0.70604983854 0.0218227033317 0.767288973252 0.0169902736321 0.653873308719 1.44897397995 0.46887116749 1.72236400067 0.96065926689 
0.026607206543 0.739719209713 0.0221848969068 0.798354147617 0.0172784598893 0.693665435943 1.44909492612 0.500364587553 1.73580151983 0.9641315293 
0.0270369767491 0.769499646987 0.022547090482 0.82507899397 0.0175666461466 0.729441312978 1.44921587229 0.532089491777 1.74923903899 0.967198694429 
0.0274667469552 0.798296276577 0.0229092840571 0.847799164342 0.0178548324038 0.761027326705 1.44933681846 0.563258834014 1.76267655815 0.969559832868 
0.0278965171613 0.825310478131 0.0232714776322 0.867822544242 0.0181430186611 0.788469773956 1.44945776463 0.594902718781 1.77611407731 0.972360791213 
0.0283262873674 0.850912626304 0.0236336712074 0.884003287075 0.0184312049183 0.813365895439 1.44957871079 0.625088253336 1.78955159647 0.974455722867 
0.0287560575735 0.873817984004 0.0239958647825 0.897984930381 0.0187193911755 0.835299019665 1.44969965696 0.655320084723 1.80298911563 0.976666396602 
0.0291858277796 0.894883042628 0.0243580583576 0.911086933877 0.0190075774328 0.853551545735 1.44982060313 0.68555191611 1.81642663479 0.978784476672 
0.0296155979857 0.912996678202 0.0247202519327 0.921619463188 0.01929576369 0.869732288568 1.4499415493 0.712797601824 1.82986415394 0.980937279367 
0.0300453681918 0.928378800681 0.0250824455079 0.930346416046 0.0195839499473 0.883702357666 1.45006249547 0.740575701108 1.8433016731 0.982719707404 
0.0304751383979 0.941237745807 0.025444639083 0.938240025926 0.0198721362045 0.896665470665 1.45018344164 0.765969513536 1.85673919226 0.98409703816 
0.030904908604 0.952256391856 0.0258068326581 0.945219273371 0.0201603224617 0.907776710379 1.45030438781 0.789997569416 1.87017671142 0.985763724117 
0.0313346788101 0.96065926689 0.0261690262333 0.950971654765 0.020448508719 0.917394877256 1.45042533398 0.813203856526 1.88361423058 0.987025312793 
0.0317644490162 0.967974166368 0.0265312198084 0.956075880508 0.0207366949762 0.92555469392 1.45054628015 0.83438465723 1.89705174974 0.988194307804 
0.0321942192223 0.973645528305 0.0268934133835 0.960809731594 0.0210248812335 0.933089503351 1.45066722631 0.854164978761 1.9104892689 0.989502193312 
0.0326239894284 0.978078449982 0.0272556069586 0.965080614359 0.0213130674907 0.939686801931 1.45078817248 0.871792497598 1.92392678806 0.990416555747 
0.0330537596345 0.982326184331 0.0276178005338 0.969189458211 0.0216012537479 0.945705390109 1.45090911865 0.889072790194 1.93736430722 0.99128462135 
0.0334835298406 0.985416497876 0.0279799941089 0.972742740078 0.0218894400052 0.951191564717 1.45103006482 0.904732693665 1.95080182638 0.992442042153 
0.0339133000467 0.98810171414 0.028342187684 0.97597194412 0.0221776262624 0.955855970555 1.45115101099 0.919049989005 1.96423934554 0.993113346219 
0.0343430702528 0.990486000995 0.0287043812592 0.979096980289 0.0224658125197 0.960092130696 1.45127195716 0.931700598387 1.9776768647 0.993888818158 
0.0347728404589 0.992476764777 0.0290665748343 0.982071551754 0.0227539987769 0.964119955092 1.45139290333 0.942800263892 1.99111438386 0.994837903216 
0.035202610665 0.993969837614 0.0294287684094 0.984999826387 0.0230421850341 0.967754256415 1.4515138495 0.952082778736 2.00455190301 0.995555504115 
0.0356323808711 0.99523142629 0.0297909619845 0.987488281114 0.0233303712914 0.971782080811 1.45163479567 0.960589821641 2.01798942217 0.996481440757 
0.0360621510772 0.996249956597 0.0301531555597 0.989779974305 0.0236185575486 0.975300640054 1.45175574183 0.967997314784 2.03142694133 0.997037002743 
0.0364919212833 0.997141170615 0.0305153491348 0.991747589671 0.0239067438059 0.977939559486 1.451876688 0.974166367666 2.04486446049 0.997777752057 
0.0369216914894 0.997743029433 0.0308775427099 0.993564740333 0.0241949300631 0.980844685702 1.45199763417 0.979675690691 2.05830197965 0.998298591419 
0.0373514616955 0.998217571963 0.0312397362851 0.995034664753 0.0244831163203 0.983541476174 1.45211858034 0.984062315536 2.07173949881 0.998599520828 
0.0377812319016 0.998541649788 0.0316019298602 0.996238382389 0.0247713025776 0.986191969814 1.45223952651 0.987476706906 2.08517701797 0.998969895485 
0.0382110021077 0.998796282364 0.0319641234353 0.997256912696 0.0250594888348 0.988796166622 1.45236047268 0.990381833123 2.09861453713 0.999340270142 
0.0386407723138 0.999120360189 0.0323263170104 0.997916642554 0.0253476750921 0.991273047142 1.45248141885 0.992592506858 2.11205205629 0.999490734846 
0.0390705425199 0.999386566974 0.0326885105856 0.998460630331 0.0256358613493 0.993425849836 1.45260236502 0.994398083311 2.12548957545 0.999641199551 
0.039500312726 0.999490734846 0.0330507041607 0.998935172861 0.0259240476065 0.995023090545 1.45272331119 0.995798562483 2.13892709461 0.999780090047 
0.0399300829321 0.999606476927 0.0334128977358 0.999201379646 0.0262122338638 0.996099491892 1.45284425735 0.996921260663 2.15236461377 0.999872683712 
0.0403598531382 0.999664347967 0.033775091311 0.99946758643 0.026500420121 0.997129596407 1.45296520352 0.997893494138 2.16580213293 0.999907406336 
0.0407896233443 0.999756941631 0.0341372848861 0.999571754303 0.0267886063782 0.997870345722 1.45308614969 0.998391185083 2.17923965208 0.999918980544 
0.0412193935504 0.999837961088 0.0344994784612 0.999675922175 0.0270767926355 0.99858794662 1.45320709586 0.998807856572 2.19267717124 0.999930554752 
0.0416491637565 0.99988425792 0.0348616720363 0.999780090047 0.0273649788927 0.999050914941 1.45332804203 0.999120360189 2.2061146904 0.999953703168 
0.0420789339626 0.999907406336 0.0352238656115 0.999837961088 0.02765316515 0.99935184435 1.4534489882 0.999363418558 2.21955220956 0.999953703168 
0.0425087041687 0.999930554752 0.0355860591866 0.999895832128 0.0279413514072 0.999490734846 1.45356993437 0.999594902719 2.23298972872 0.999953703168 
0.0429384743748 0.999930554752 0.0359482527617 0.999953703168 0.0282295376644 0.999629625343 1.45369088054 0.999768515839 2.24642724788 0.999953703168 
0.0433682445809 0.999930554752 0.0363104463369 0.999965277376 0.0285177239217 0.999710644799 1.45381182671 0.999826386879 2.25986476704 0.999953703168 
0.043798014787 0.999930554752 0.036672639912 0.999965277376 0.0288059101789 0.999780090047 1.45393277287 0.99988425792 2.2733022862 0.999965277376 
0.0442277849931 0.999930554752 0.0370348334871 0.999965277376 0.0290940964362 0.999849535296 1.45405371904 0.99994212896 2.28673980536 0.999965277376 
0.0446575551992 0.999953703168 0.0373970270623 0.999976851584 0.0293822826934 0.999918980544 1.45417466521 0.999965277376 2.30017732452 0.999965277376 
0.0450873254053 0.999953703168 0.0377592206374 0.999976851584 0.0296704689506 0.99994212896 1.45429561138 0.999976851584 2.31361484368 0.999976851584 
0.0455170956114 0.999976851584 0.0381214142125 0.999976851584 0.0299586552079 0.99994212896 1.45441655755 0.999976851584 2.32705236284 0.999976851584 
0.0459468658175 0.999976851584 0.0384836077876 0.999976851584 0.0302468414651 0.999976851584 1.45453750372 0.999976851584 2.340489882 0.999976851584 
0.0463766360236 0.999976851584 0.0388458013628 0.999976851584 0.0305350277224 0.999976851584 1.45465844989 0.999976851584 2.35392740115 0.999976851584 
0.0468064062297 1.0 0.0392079949379 1.0 0.0308232139796 1.0 1.45477939606 1.0 2.36736492031 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k3_rmtesenscrit_r1t7200k3_decayrate.txt <==
mlu_x mlu_y 
0.00382938561961 0.99994212896 
0.00425915582571 0.999930554752 
0.00468892603181 0.999907406336 
0.00511869623791 0.99988425792 
0.00554846644402 0.999837961088 
0.00597823665012 0.999791664255 
0.00640800685622 0.999733793215 
0.00683777706232 0.999664347967 
0.00726754726842 0.999641199551 
0.00769731747452 0.999571754303 
0.00812708768062 0.999490734846 
0.00855685788672 0.999386566974 
0.00898662809283 0.999340270142 
0.00941639829893 0.999259250686 
0.00984616850503 0.999201379646 
0.0102759387111 0.999108785981 
0.0107057089172 0.999062489149 
0.0111354791233 0.999004618109 
0.0115652493294 0.998935172861 
0.0119950195355 0.998900450237 
0.0124247897416 0.998796282364 
0.0128545599477 0.998749985532 
0.0132843301538 0.998622669244 
0.0137141003599 0.998541649788 
0.014143870566 0.998472204539 
0.0145736407721 0.998368036667 
0.0150034109782 0.998217571963 
0.0154331811843 0.99811340409 
0.0158629513904 0.997835623097 
0.0162927215965 0.997384228984 
0.0167224918026 0.996608757046 
0.0171522620087 0.994803180592 
0.0175820322149 0.99187490596 
0.018011802421 0.987291519578 
0.0184415726271 0.979316890242 
0.0188713428332 0.968032037408 
0.0193011130393 0.953124457459 
0.0197308832454 0.933193671223 
0.0201606534515 0.907452632554 
0.0205904236576 0.876155974027 
0.0210201938637 0.840877787937 
0.0214499640698 0.799037025892 
0.0218797342759 0.75481197699 
0.022309504482 0.705621592843 
0.0227392746881 0.654949710066 
0.0231690448942 0.603270871191 
0.0235988151003 0.551592032315 
0.0240285853064 0.502204886631 
0.0244583555125 0.454160349078 
0.0248881257186 0.408870473038 
0.0253178959247 0.367920925011 
0.0257476661308 0.329274644382 
0.0261774363369 0.29395016146 
0.026607206543 0.260280790287 
0.0270369767491 0.230500353013 
0.0274667469552 0.201703723423 
0.0278965171613 0.174689521869 
0.0283262873674 0.149087373696 
0.0287560575735 0.126182015996 
0.0291858277796 0.105116957372 
0.0296155979857 0.0870033217977 
0.0300453681918 0.0716211993194 
0.0304751383979 0.0587622541928 
0.030904908604 0.0477436081436 
0.0313346788101 0.0393407331103 
0.0317644490162 0.0320258336323 
0.0321942192223 0.0263544716953 
0.0326239894284 0.0219215500179 
0.0330537596345 0.0176738156692 
0.0334835298406 0.0145835021239 
0.0339133000467 0.0118982858598 
0.0343430702528 0.00951399900462 
0.0347728404589 0.00752323522263 
0.035202610665 0.00603016238614 
0.0356323808711 0.00476857371034 
0.0360621510772 0.00375004340328 
0.0364919212833 0.0028588293846 
0.0369216914894 0.00225697056679 
0.0373514616955 0.00178242803736 
0.0377812319016 0.00145835021239 
0.0382110021077 0.00120371763562 
0.0386407723138 0.000879639810646 
0.0390705425199 0.000613433025845 
0.039500312726 0.000509265153532 
0.0399300829321 0.000393523073184 
0.0403598531382 0.00033565203301 
0.0407896233443 0.000243058368731 
0.0412193935504 0.000162038912487 
0.0416491637565 0.000115742080348 
0.0420789339626 9.25936642785e-05 
0.0425087041687 6.94452482088e-05 
0.0429384743748 6.94452482088e-05 
0.0433682445809 6.94452482088e-05 
0.043798014787 6.94452482088e-05 
0.0442277849931 6.94452482088e-05 
0.0446575551992 4.62968321393e-05 
0.0450873254053 4.62968321393e-05 
0.0455170956114 2.31484160697e-05 
0.0459468658175 2.31484160697e-05 
0.0463766360236 2.31484160697e-05 
0.0468064062297 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k3_rmtesenscrit_r1t7200k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00382938561961 0.00298863742501 0.00200458825566 1.44268477917 1.02361300439 
1 0.0182075537741 0.0151347881183 0.0120563264936 1.44559634686 1.06738903018 
2 0.0188371390104 0.0156816150993 0.012533375062 1.44602049351 1.08195435512 
3 0.0192363746464 0.0160377565771 0.0128479367122 1.44629205227 1.09142900645 
4 0.0195523165166 0.0163042284548 0.0130744194612 1.44650066853 1.09723343034 
5 0.0198042728007 0.016512427479 0.0132591305301 1.44666851521 1.10193188109 
6 0.0200281105936 0.0166913643479 0.0134140774608 1.44679964542 1.1067500221 
7 0.0202185939997 0.0168549921364 0.0135557521135 1.44691444397 1.11216479301 
8 0.0203946828842 0.0169919021428 0.0136756598949 1.44702876568 1.11731536996 
9 0.020551610738 0.0171181950718 0.0137906577438 1.44712759018 1.12193042282 
10 0.0207007080317 0.0172402262688 0.0138931404799 1.44721854687 1.12584858365 
11 0.0208450537175 0.0173558071256 0.0139916641638 1.44730592728 1.12976804091 
12 0.0209716651589 0.0174565073103 0.0140777621418 1.44738758564 1.1335924 
13 0.0210973508656 0.0175589732826 0.0141663486138 1.44746495247 1.13735059046 
14 0.0212265122682 0.0176619142294 0.014250763692 1.44753802776 1.14121301739 
15 0.0213394202292 0.0177517067641 0.0143264019862 1.4476064539 1.14459779536 
16 0.0214583668858 0.017839865759 0.0144045716152 1.44767237663 1.14829894578 
17 0.0215684659779 0.0179278813303 0.0144816851243 1.44773174286 1.15216478664 
18 0.0216672196984 0.0180133469403 0.0145520940423 1.44779277802 1.15534411398 
19 0.0217724256217 0.0180946402252 0.0146192507818 1.44785214424 1.15795279681 
20 0.0218714848161 0.0181780736893 0.0146859167144 1.44790340424 1.16052580998 
21 0.0219700038433 0.018255058676 0.0147517900914 1.44796133995 1.16256882836 
22 0.0220656916499 0.0183300748467 0.0148132890463 1.44801629543 1.16434197562 
23 0.0221631154418 0.0184056367725 0.0148757332936 1.44806636333 1.16595657809 
24 0.0222594588995 0.0184770617634 0.0149371372536 1.44811786175 1.16748350619 
25 0.0223536603153 0.0185463391244 0.0149940475821 1.44816769123 1.16906810286 
26 0.0224397126585 0.0186193939298 0.0150520252064 1.44821716309 1.17079903151 
27 0.0225290432572 0.018689673394 0.0151128293946 1.44826699257 1.17287291316 
28 0.0226170625538 0.0187545251101 0.0151712950319 1.44831467628 1.17508975763 
29 0.0227037351578 0.0188203025609 0.015227179043 1.44836092949 1.17761816288 
30 0.0227857027203 0.018886750564 0.0152808716521 1.44840503693 1.18015300348 
31 0.0228699892759 0.0189516283572 0.0153370918706 1.44844950199 1.18284764435 
32 0.0229540504515 0.0190190207213 0.015393352136 1.44849432468 1.18563705323 
33 0.0230362936854 0.0190843548626 0.0154475774616 1.44853735924 1.18833794973 
34 0.0231250878423 0.0191488806158 0.0155046638101 1.44857800961 1.19092089084 
35 0.0232099015266 0.019210929051 0.015556097962 1.44862068653 1.19358275441 
36 0.0232915244997 0.0192727725953 0.0156092559919 1.44866288662 1.19622442027 
37 0.0233759842813 0.019330766052 0.0156612917781 1.44870341778 1.19898636032 
38 0.0234566517174 0.0193897671998 0.0157144889235 1.44874549866 1.20230355857 
39 0.0235428120941 0.0194508824497 0.0157672520727 1.44878650665 1.20581574376 
40 0.0236272681504 0.0195132642984 0.0158170368522 1.44882656097 1.20945356737 
41 0.0237133186311 0.0195757970214 0.0158663913608 1.44886590004 1.21325011092 
42 0.0237931702286 0.0196381304413 0.0159188583493 1.44890595436 1.21726697724 
43 0.0238771717995 0.0196966193616 0.0159716717899 1.4489462471 1.2210555108 
44 0.0239588376135 0.0197574030608 0.0160247739404 1.44898379803 1.22491365848 
45 0.0240414962173 0.0198200792074 0.0160747040063 1.44902075291 1.22856059299 
46 0.0241263341159 0.0198788978159 0.0161263290793 1.4490591383 1.23209481842 
47 0.0242097973824 0.0199396759272 0.0161811672151 1.44909943104 1.23535028397 
48 0.024300435558 0.0200019013137 0.0162368956953 1.44913972378 1.23920115695 
49 0.0243882723153 0.0200614258647 0.0162876993418 1.44917655945 1.24306490248 
50 0.0244763214141 0.0201253145933 0.0163457524031 1.44921411037 1.24717169202 
51 0.0245669707656 0.0201899409294 0.0164004899561 1.44925273418 1.25126144416 
52 0.0246576014906 0.0202518310398 0.0164531860501 1.44929171562 1.25583541013 
53 0.0247435718775 0.0203168634325 0.0165113322437 1.44932843208 1.26061081622 
54 0.0248333066702 0.0203798152506 0.0165675189346 1.44936777115 1.26579103374 
55 0.0249261613935 0.0204410813749 0.0166279580444 1.44940663338 1.2711769267 
56 0.025019749999 0.0205110944808 0.0166856888682 1.44944489956 1.27677427612 
57 0.0251179393381 0.0205764938146 0.0167437884957 1.44948256969 1.28279456443 
58 0.0252109970897 0.020642593503 0.0168037693948 1.44952202797 1.28894383647 
59 0.0253073554486 0.0207072105259 0.0168644133955 1.44956005573 1.29511937618 
60 0.0254108440131 0.0207766778767 0.0169242154807 1.44959903717 1.30142127606 
61 0.0255146306008 0.0208451356739 0.0169900823385 1.44963992596 1.308578176 
62 0.0256229173392 0.0209140665829 0.0170532967895 1.44967998028 1.31483295002 
63 0.0257266517729 0.0209878981113 0.0171178448945 1.44971931934 1.32128870909 
64 0.0258310418576 0.0210613571107 0.0171855073422 1.44975865841 1.32789502265 
65 0.0259428285062 0.0211347900331 0.0172511320561 1.44979811668 1.33444280451 
66 0.0260513760149 0.0212089158595 0.017321402207 1.44984007835 1.34161565959 
67 0.0261690225452 0.0212875008583 0.01739160344 1.449879179 1.34911126127 
68 0.0262853875756 0.0213708449155 0.0174613501877 1.44991982937 1.35660750311 
69 0.0264074727893 0.021451998502 0.0175382904708 1.44996238708 1.36399524308 
70 0.0265319049358 0.021531643346 0.0176153853536 1.45000637531 1.37140535207 
71 0.026654291898 0.0216224566102 0.0176955647767 1.45004976749 1.37876025212 
72 0.0267769955099 0.0217074416578 0.0177755765617 1.45009435177 1.38653255991 
73 0.0269069224596 0.0218009091914 0.01785928756 1.45013679028 1.39474906218 
74 0.0270409714431 0.021901877597 0.0179467778653 1.45018089771 1.40317876472 
75 0.0271875541657 0.0219993460923 0.0180393029004 1.45022643566 1.41137434591 
76 0.0273267552257 0.0221065748483 0.0181325301528 1.4502756691 1.41982193489 
77 0.0274753738195 0.0222137290984 0.0182326305658 1.45032418728 1.42867478258 
78 0.0276281852275 0.0223215837032 0.0183384809643 1.45037246704 1.43796937385 
79 0.0277728047222 0.0224385652691 0.0184465311468 1.45042527676 1.44684627664 
80 0.0279191844165 0.022566055879 0.0185583662242 1.45047760963 1.45662641882 
81 0.0280790738761 0.0227001961321 0.0186761226505 1.45052839279 1.46664292508 
82 0.0282434672117 0.0228342209011 0.0188034828752 1.4505875206 1.47731347589 
83 0.0284010879695 0.022983180359 0.0189322922379 1.45064283371 1.48828353834 
84 0.0285710226744 0.0231405626982 0.0190849155188 1.45070231915 1.49965040461 
85 0.0287420637906 0.0233083572239 0.0192344430834 1.45076132774 1.51159936285 
86 0.0289248973131 0.0234799385071 0.0194053109735 1.45082653522 1.52415957133 
87 0.0291143562645 0.0236814562231 0.0195890981704 1.45089543819 1.53753740324 
88 0.0293075144291 0.0239067524672 0.0197949055582 1.45096469879 1.55276363854 
89 0.0295116938651 0.0241462439299 0.0200067255646 1.45103646278 1.5689916642 
90 0.0297349877656 0.0244119130075 0.0202427450567 1.45111382961 1.58531280617 
91 0.029974533245 0.0246837176383 0.0205137934536 1.45119298458 1.60316327796 
92 0.0302511639893 0.025025093928 0.0208234861493 1.45128036499 1.62257909722 
93 0.0305244084448 0.0254279710352 0.0211855415255 1.45137716293 1.64369855245 
94 0.0308642033488 0.0258916765451 0.0216153673828 1.45148015976 1.66992578009 
95 0.0312368310988 0.0264516882598 0.0221089757979 1.45160556793 1.6991476504 
96 0.0317249409854 0.0271934028715 0.0227467026561 1.45174695015 1.73380156285 
97 0.0323433913291 0.0280639436096 0.0234720818698 1.45191503525 1.77803358378 
98 0.0332344844937 0.0291728619486 0.0243907999247 1.4521248436 1.83734396641 
99 0.0346691682935 0.0305522829294 0.0254873372614 1.45246459007 1.92933131862 
100 0.0468064062297 0.0392079949379 0.0308232139796 1.45477939606 2.36736492031 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k5_rmtesenscrit_r1t7200k5_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00384584371932 4.62968321393e-05 0.00303242402151 2.31484160696e-05 0.00201321253553 1.15742080348e-05 1.45358552456 0.0 1.02367623575 0.000787046146367 
0.00427523908904 6.94452482089e-05 0.00339484197553 6.94452482089e-05 0.00230394089129 8.10194562437e-05 1.45369506955 0.0 1.03748327863 0.00379634023542 
0.00470463445876 9.25936642785e-05 0.00375725992955 8.10194562437e-05 0.00259466924705 0.000104167872313 1.45380461454 0.0 1.05129032151 0.00888899177074 
0.00513402982848 0.000115742080348 0.00411967788357 0.000138890496418 0.0028853976028 0.000185187328557 1.45391415954 0.0 1.06509736439 0.0156714776791 
0.0055634251982 0.000162038912487 0.00448209583759 0.000185187328557 0.00317612595856 0.000185187328557 1.45402370453 0.0 1.07890440727 0.025926225998 
0.00599282056792 0.000208335744627 0.00484451379161 0.000196761536592 0.00346685431432 0.000243058368731 1.45413324952 1.15742080348e-05 1.09271145015 0.03922499103 
0.00642221593764 0.000254632576766 0.00520693174563 0.000243058368731 0.00375758267008 0.000300929408905 1.45424279451 2.31484160696e-05 1.10651849303 0.0669915161055 
0.00685161130736 0.00031250361694 0.00556934969965 0.00031250361694 0.00404831102584 0.000347226241044 1.45435233951 3.47226241044e-05 1.12032553592 0.0933459878008 
0.00728100667708 0.000381948865149 0.00593176765367 0.000358800449079 0.00433903938159 0.000405097281219 1.4544618845 5.78710401741e-05 1.1341325788 0.119353233255 
0.0077104020468 0.000428245697288 0.00629418560769 0.000428245697288 0.00462976773735 0.000451394113358 1.45457142949 8.10194562437e-05 1.14793962168 0.152976307596 
0.00813979741652 0.000497690945497 0.00665660356171 0.000474542529427 0.00492049609311 0.000509265153532 1.45468097448 9.25936642785e-05 1.16174666456 0.200905103068 
0.00856919278624 0.000578710401741 0.00701902151573 0.000590284609776 0.00521122444887 0.000567136193706 1.45479051948 0.000115742080348 1.17555370744 0.24465560944 
0.00899858815596 0.00062500723388 0.00738143946975 0.000636581441915 0.00550195280463 0.00060185881781 1.45490006447 0.000173613120522 1.18936075032 0.296380745148 
0.00942798352567 0.000729175106193 0.00774385742377 0.000706026690124 0.00579268116038 0.000717600898159 1.45500960946 0.000254632576766 1.2031677932 0.352619821989 
0.00985737889539 0.000787046146367 0.0081062753778 0.000821768770472 0.00608340951614 0.000787046146367 1.45511915445 0.00031250361694 1.21697483608 0.405803307909 
0.0102867742651 0.000868065602611 0.00846869333182 0.000856491394576 0.0063741378719 0.000844917186542 1.45522869945 0.000358800449079 1.23078187896 0.451486707022 
0.0107161696348 0.000891214018681 0.00883111128584 0.00091436243475 0.00666486622766 0.000925936642785 1.45533824444 0.000451394113358 1.24458892184 0.491128369541 
0.0111455650046 0.000983807682959 0.00919352923986 0.00093751085082 0.00695559458341 0.000983807682959 1.45544778943 0.000567136193706 1.25839596472 0.523061609509 
0.0115749603743 0.00100695609903 0.00955594719388 0.00100695609903 0.00724632293917 0.00104167872313 1.45555733442 0.000752323522263 1.2722030076 0.550723966713 
0.012004355744 0.00108797555527 0.0099183651479 0.0010648271392 0.00753705129493 0.00111112397134 1.45566687942 0.00111112397134 1.28601005048 0.576627044294 
0.0124337511137 0.00115742080348 0.0102807831019 0.00112269817938 0.00782777965069 0.00114584659545 1.45577642441 0.00145835021239 1.29981709336 0.599821757196 
0.0128631464834 0.00122686605169 0.0106432010559 0.00118056921955 0.00811850800645 0.00119214342759 1.4558859694 0.00181715066147 1.31362413624 0.62176645563 
0.0132925418532 0.00130788550793 0.01100561901 0.00126158867579 0.0084092363622 0.00125001446776 1.45599551439 0.00239586106321 1.32743117912 0.642600030093 
0.0137219372229 0.00140047917221 0.011368036964 0.00136575654811 0.00869996471796 0.00131945971597 1.45610505939 0.00324077824975 1.341238222 0.663063229898 
0.0141513325926 0.00149307283649 0.011730454918 0.00143520179632 0.00899069307372 0.00142362758828 1.45621460438 0.00405097281219 1.35504526488 0.682704660934 
0.0145807279623 0.0015625180847 0.012092872872 0.00151622125256 0.00928142142948 0.00151622125256 1.45632414937 0.00534728411208 1.36885230776 0.701142374333 
0.015010123332 0.00174770541326 0.012455290826 0.00164353754094 0.00957214978524 0.00158566650077 1.45643369436 0.00681720853251 1.38265935064 0.719221287283 
0.0154395187018 0.00178242803736 0.0128177087801 0.00181715066147 0.00986287814099 0.00163196333291 1.45654323936 0.00870380444218 1.39646639352 0.736628896168 
0.0158689140715 0.00200233799002 0.0131801267341 0.0020602090302 0.0101536064968 0.00180557645343 1.45665278435 0.0107177166402 1.4102734364 0.753793446683 
0.0162983094412 0.00237271264714 0.0135425446881 0.00253475155962 0.0104443348525 0.00223382215072 1.45676232934 0.0133566360722 1.42408047928 0.769545943819 
0.0167277048109 0.00295142304888 0.0139049626421 0.00317133300154 0.0107350632083 0.00275466151229 1.45687187433 0.016284910705 1.43788752216 0.784997511545 
0.0171571001806 0.00408569543629 0.0142673805961 0.00443292167733 0.011025791564 0.00363430132293 1.45698141932 0.0195951342029 1.45169456504 0.79922221322 
0.0175864955503 0.00614590446649 0.0146297985502 0.00696767323696 0.0113165199198 0.00490746420676 1.45709096432 0.023923888008 1.46550160792 0.812821907661 
0.0180158909201 0.0099075220778 0.0149922165042 0.0107640134724 0.0116072482755 0.0070486926932 1.45720050931 0.0291901526638 1.4793086508 0.826016504821 
0.0184452862898 0.0157640713434 0.0153546344582 0.016620562738 0.0118979766313 0.0106945682242 1.4573100543 0.0347573467286 1.49311569368 0.837729603352 
0.0188746816595 0.0247572309865 0.0157170524122 0.0263313232792 0.0121887049871 0.0160765749604 1.45741959929 0.0416324263012 1.50692273656 0.849060753018 
0.0193040770292 0.0374078403685 0.0160794703662 0.0384958159238 0.0124794333428 0.0239586106321 1.45752914429 0.050185766039 1.52072977944 0.859396520793 
0.0197334723989 0.053843215778 0.0164418883203 0.056169631593 0.0127701616986 0.0345721594 1.45763868928 0.0596187455873 1.53453682232 0.869824882232 
0.0201628677687 0.07579948842 0.0168043062743 0.0790749892939 0.0130608900543 0.0490051968194 1.45774823427 0.0700471070267 1.5483438652 0.879720830102 
0.0205922631384 0.102072940659 0.0171667242283 0.108855426567 0.0133516184101 0.0683109758215 1.45785777926 0.0818875218463 1.56215090808 0.888621396081 
0.0210216585081 0.134700633109 0.0175291421823 0.143786386417 0.0136423467658 0.0926978321508 1.45796732426 0.0944918343962 1.57595795096 0.896503431753 
0.0214510538778 0.173404784778 0.0178915601363 0.184157224042 0.0139330751216 0.122825495665 1.45807686925 0.109492008009 1.58976499384 0.904072963807 
0.0218804492475 0.216217780298 0.0182539780904 0.230338314101 0.0142238034774 0.159168508895 1.45818641424 0.126089422331 1.60357203672 0.911561476406 
0.0223098446173 0.262445167189 0.0186163960444 0.282040301392 0.0145145318331 0.199770830681 1.45829595923 0.144260928946 1.6173790796 0.91878378222 
0.022739239987 0.313221217838 0.0189788139984 0.33647380178 0.0148052601889 0.246692670054 1.45840550423 0.163578282156 1.63118612248 0.925589416544 
0.0231686353567 0.364402365768 0.0193412319524 0.394553177699 0.0150959885446 0.295964073658 1.45851504922 0.185036863853 1.64499316536 0.931526985266 
0.0235980307264 0.415282584289 0.0197036499064 0.453732103381 0.0153867169004 0.348707739673 1.45862459421 0.207166749615 1.65880020824 0.937013159875 
0.0240274260961 0.466000763898 0.0200660678605 0.510931839489 0.0156774452562 0.404125047744 1.4587341392 0.231646199609 1.67260725112 0.942094237202 
0.0244568214659 0.516684220882 0.0204284858145 0.567078322666 0.0159681736119 0.458500677091 1.4588436842 0.257294644614 1.686414294 0.946561881503 
0.0248862168356 0.562587529948 0.0207909037685 0.61905809095 0.0162589019677 0.511904072964 1.45895322919 0.283012534867 1.70022133688 0.950902209516 
0.0253156122053 0.60633803632 0.0211533217225 0.667716061528 0.0165496303234 0.561615296473 1.45906277418 0.311716570794 1.71402837976 0.954895311288 
0.025745007575 0.646616280281 0.0215157396765 0.709857752983 0.0168403586792 0.608722323175 1.45917231917 0.341103484994 1.72783542264 0.958946284101 
0.0261744029447 0.68419773377 0.0218781576306 0.747473929096 0.0171310870349 0.652033009641 1.45928186417 0.372944131298 1.74164246552 0.962684753296 
0.0266037983145 0.718816190002 0.0222405755846 0.78072662878 0.0174218153907 0.691709394785 1.45939140916 0.404738480769 1.7554495084 0.965740344217 
0.0270331936842 0.750668410514 0.0226029935386 0.809407516291 0.0177125437465 0.727126471371 1.45950095415 0.436093010336 1.76925655128 0.968657044642 
0.0274625890539 0.780471996204 0.0229654114926 0.834199469901 0.0180032721022 0.758897672427 1.45961049914 0.469148948483 1.78306359416 0.97149272561 
0.0278919844236 0.808307966527 0.0233278294466 0.856028426255 0.018294000458 0.786270674429 1.45972004414 0.502760448616 1.79687063704 0.973853864049 
0.0283213797933 0.834778180303 0.0236902474007 0.87378326138 0.0185847288137 0.811155221704 1.45982958913 0.53660343291 1.81067767992 0.975856202039 
0.0287507751631 0.859720598618 0.0240526653547 0.888852880242 0.0188754571695 0.832729545481 1.45993913412 0.56911538328 1.8244847228 0.977927985278 
0.0291801705328 0.881885207005 0.0244150833087 0.903008136668 0.0191661855252 0.85169967245 1.46004867911 0.601280107409 1.83829176568 0.979965045892 
0.0296095659025 0.90164238012 0.0247775012627 0.914999016192 0.019456913881 0.86783411845 1.46015822411 0.63360687045 1.85209880856 0.98209470017 
0.0300389612722 0.919061563213 0.0251399192167 0.924663479901 0.0197476422368 0.882336601118 1.4602677691 0.664706767439 1.86590585144 0.983668792463 
0.0304683566419 0.933425155384 0.0255023371708 0.933170522807 0.0200383705925 0.894558964803 1.46037731409 0.69474183729 1.87971289432 0.985289181588 
0.0308977520117 0.945774835357 0.0258647551248 0.940612738573 0.0203290989483 0.906191043878 1.46048685908 0.723781525249 1.8935199372 0.986724383384 
0.0313271473814 0.955647634811 0.0262271730788 0.947175314529 0.020619827304 0.915728191299 1.46059640408 0.752265651223 1.90732698008 0.98792810102 
0.0317565427511 0.963830599891 0.0265895910328 0.952592043889 0.0209105556598 0.924038472668 1.46070594907 0.778134006181 1.92113402296 0.989120244447 
0.0321859381208 0.970751976296 0.0269520089868 0.957661547009 0.0212012840156 0.931422817394 1.46081549406 0.802162062061 1.93494106584 0.990277665251 
0.0326153334905 0.976110834616 0.0273144269409 0.962117617102 0.0214920123713 0.938251600134 1.46092503905 0.825866040116 1.94874810872 0.991249898726 
0.0330447288603 0.980671072582 0.0276768448949 0.966492667739 0.0217827407271 0.944605840345 1.46103458405 0.846560724082 1.9625551516 0.992245280617 
0.03347412423 0.984201206032 0.0280392628489 0.970439472679 0.0220734690828 0.94999942129 1.46114412904 0.866271600366 1.97636219448 0.992997604139 
0.0339035195997 0.987187351705 0.0284016808029 0.973726547761 0.0223641974386 0.954756420792 1.46125367403 0.88373708029 1.99016923736 0.99393511499 
0.0343329149694 0.989814696929 0.0287640987569 0.976967326011 0.0226549257943 0.95888841306 1.46136321902 0.900218752532 2.00397628024 0.994617993264 
0.0347623103391 0.991770738087 0.029126516711 0.980057639556 0.0229456541501 0.962626882256 1.46147276402 0.914767532032 2.01778332312 0.995439762034 
0.0351917057089 0.993472146668 0.029488934665 0.983090082061 0.0232363825059 0.966238035162 1.46158230901 0.928448245929 2.031590366 0.996284679221 
0.0356211010786 0.994965219505 0.029851352619 0.985740575701 0.0235271108616 0.970497343719 1.461691854 0.940253938124 2.04539740888 0.996955983287 
0.0360504964483 0.996157362932 0.030213770573 0.988298475677 0.0238178392174 0.973923309298 1.46180139899 0.950728596396 2.05920445176 0.997627287353 
0.036479891818 0.997002280119 0.030576188527 0.990486000995 0.0241085675731 0.977198810171 1.46191094398 0.959200916677 2.07301149464 0.998194423547 
0.0369092871877 0.997662009977 0.0309386064811 0.992499913193 0.0243992959289 0.979629393859 1.46202048898 0.966967210269 2.08681853752 0.99858794662 
0.0373386825575 0.998124978298 0.0313010244351 0.994189747567 0.0246900242846 0.982268313291 1.46213003397 0.973853864049 2.1006255804 0.999027766525 
0.0377680779272 0.998495352955 0.0316634423891 0.995428187826 0.0249807526404 0.984814639058 1.46223957896 0.97932846445 2.11443262328 0.999328695934 
0.0381974732969 0.998888876029 0.0320258603431 0.996678202294 0.0252714809962 0.987800784731 1.46234912395 0.983680366671 2.12823966616 0.999537031679 
0.0386268686666 0.999201379646 0.0323882782971 0.997546267897 0.0255622093519 0.989999884258 1.46245866895 0.987210500122 2.14204670904 0.999652773759 
0.0390562640363 0.999386566974 0.0327506962512 0.998136552506 0.0258529377077 0.992141112744 1.46256821394 0.990011458466 2.15585375192 0.999687496383 
0.0394856594061 0.999525457471 0.0331131142052 0.998668966076 0.0261436660634 0.994282341231 1.46267775893 0.992314725865 2.1696607948 0.999849535296 
0.0399150547758 0.999594902719 0.0334755321592 0.999050914941 0.0264343944192 0.995451336242 1.46278730392 0.994282341231 2.18346783768 0.99988425792 
0.0403444501455 0.999687496383 0.0338379501132 0.99935184435 0.026725122775 0.996539311798 1.46289684892 0.995821710899 2.19727488056 0.999907406336 
0.0407738455152 0.999791664255 0.0342003680672 0.999502309055 0.0270158511307 0.99746524844 1.46300639391 0.996886538039 2.21108192345 0.999907406336 
0.0412032408849 0.999826386879 0.0345627860213 0.999641199551 0.0273065794865 0.998217571963 1.4631159389 0.997754603641 2.22488896633 0.999930554752 
0.0416326362547 0.999861109504 0.0349252039753 0.999722219007 0.0275973078422 0.998773133948 1.46322548389 0.998449056123 2.23869600921 0.99994212896 
0.0420620316244 0.999930554752 0.0352876219293 0.999814812671 0.027888036198 0.999212953854 1.46333502889 0.998807856572 2.25250305209 0.99994212896 
0.0424914269941 0.999930554752 0.0356500398833 0.999861109504 0.0281787645537 0.999386566974 1.46344457388 0.999108785981 2.26631009497 0.999953703168 
0.0429208223638 0.999930554752 0.0360124578374 0.999918980544 0.0284694929095 0.999548605887 1.46355411887 0.999398141182 2.28011713785 0.999953703168 
0.0433502177335 0.999930554752 0.0363748757914 0.999953703168 0.0287602212653 0.999675922175 1.46366366386 0.999571754303 2.29392418073 0.999965277376 
0.0437796131033 0.99994212896 0.0367372937454 0.999965277376 0.029050949621 0.999756941631 1.46377320886 0.999733793215 2.30773122361 0.999965277376 
0.044209008473 0.99994212896 0.0370997116994 0.999965277376 0.0293416779768 0.999826386879 1.46388275385 0.999814812671 2.32153826649 0.999965277376 
0.0446384038427 0.999976851584 0.0374621296534 0.999976851584 0.0296324063325 0.99988425792 1.46399229884 0.999895832128 2.33534530937 0.999965277376 
0.0450677992124 0.999976851584 0.0378245476075 0.999976851584 0.0299231346883 0.99994212896 1.46410184383 0.99994212896 2.34915235225 0.999976851584 
0.0454971945821 0.999976851584 0.0381869655615 0.999976851584 0.030213863044 0.99994212896 1.46421138883 0.999953703168 2.36295939513 0.999976851584 
0.0459265899519 0.999976851584 0.0385493835155 0.999976851584 0.0305045913998 0.999953703168 1.46432093382 0.999976851584 2.37676643801 0.999976851584 
0.0463559853216 0.999976851584 0.0389118014695 0.999976851584 0.0307953197556 0.999976851584 1.46443047881 0.999976851584 2.39057348089 0.999976851584 
0.0467853806913 1.0 0.0392742194235 1.0 0.0310860481113 1.0 1.4645400238 1.0 2.40438052377 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k5_rmtesenscrit_r1t7200k5_decayrate.txt <==
mlu_x mlu_y 
0.00384584371932 0.999953703168 
0.00427523908904 0.999930554752 
0.00470463445876 0.999907406336 
0.00513402982848 0.99988425792 
0.0055634251982 0.999837961088 
0.00599282056792 0.999791664255 
0.00642221593764 0.999745367423 
0.00685161130736 0.999687496383 
0.00728100667708 0.999618051135 
0.0077104020468 0.999571754303 
0.00813979741652 0.999502309055 
0.00856919278624 0.999421289598 
0.00899858815596 0.999374992766 
0.00942798352567 0.999270824894 
0.00985737889539 0.999212953854 
0.0102867742651 0.999131934397 
0.0107161696348 0.999108785981 
0.0111455650046 0.999016192317 
0.0115749603743 0.998993043901 
0.012004355744 0.998912024445 
0.0124337511137 0.998842579197 
0.0128631464834 0.998773133948 
0.0132925418532 0.998692114492 
0.0137219372229 0.998599520828 
0.0141513325926 0.998506927164 
0.0145807279623 0.998437481915 
0.015010123332 0.998252294587 
0.0154395187018 0.998217571963 
0.0158689140715 0.99799766201 
0.0162983094412 0.997627287353 
0.0167277048109 0.997048576951 
0.0171571001806 0.995914304564 
0.0175864955503 0.993854095534 
0.0180158909201 0.990092477922 
0.0184452862898 0.984235928657 
0.0188746816595 0.975242769014 
0.0193040770292 0.962592159631 
0.0197334723989 0.946156784222 
0.0201628677687 0.92420051158 
0.0205922631384 0.897927059341 
0.0210216585081 0.865299366891 
0.0214510538778 0.826595215222 
0.0218804492475 0.783782219702 
0.0223098446173 0.737554832811 
0.022739239987 0.686778782162 
0.0231686353567 0.635597634232 
0.0235980307264 0.584717415711 
0.0240274260961 0.533999236102 
0.0244568214659 0.483315779118 
0.0248862168356 0.437412470052 
0.0253156122053 0.39366196368 
0.025745007575 0.353383719719 
0.0261744029447 0.31580226623 
0.0266037983145 0.281183809998 
0.0270331936842 0.249331589486 
0.0274625890539 0.219528003796 
0.0278919844236 0.191692033473 
0.0283213797933 0.165221819697 
0.0287507751631 0.140279401382 
0.0291801705328 0.118114792995 
0.0296095659025 0.0983576198799 
0.0300389612722 0.0809384367875 
0.0304683566419 0.0665748446163 
0.0308977520117 0.0542251646431 
0.0313271473814 0.0443523651894 
0.0317565427511 0.0361694001088 
0.0321859381208 0.029248023704 
0.0326153334905 0.0238891653839 
0.0330447288603 0.0193289274181 
0.03347412423 0.0157987939675 
0.0339035195997 0.0128126482945 
0.0343329149694 0.0101853030706 
0.0347623103391 0.00822926191275 
0.0351917057089 0.00652785333164 
0.0356211010786 0.00503478049514 
0.0360504964483 0.00384263706756 
0.036479891818 0.00299771988102 
0.0369092871877 0.00233799002303 
0.0373386825575 0.00187502170164 
0.0377680779272 0.00150464704453 
0.0381974732969 0.00111112397134 
0.0386268686666 0.000798620354402 
0.0390562640363 0.000613433025845 
0.0394856594061 0.000474542529427 
0.0399150547758 0.000405097281219 
0.0403444501455 0.00031250361694 
0.0407738455152 0.000208335744627 
0.0412032408849 0.000173613120522 
0.0416326362547 0.000138890496418 
0.0420620316244 6.94452482088e-05 
0.0424914269941 6.94452482088e-05 
0.0429208223638 6.94452482088e-05 
0.0433502177335 6.94452482088e-05 
0.0437796131033 5.78710401741e-05 
0.044209008473 5.78710401741e-05 
0.0446384038427 2.31484160697e-05 
0.0450677992124 2.31484160697e-05 
0.0454971945821 2.31484160697e-05 
0.0459265899519 2.31484160697e-05 
0.0463559853216 2.31484160697e-05 
0.0467853806913 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k5_rmtesenscrit_r1t7200k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00384584371932 0.00303242402151 0.00201321253553 1.45358552456 1.02367623575 
1 0.0184517446905 0.0152921788394 0.0121454671025 1.45672370911 1.06774539312 
2 0.0191003475338 0.0158569160849 0.0126316435635 1.45709945679 1.08518731899 
3 0.0195017680526 0.0162013564259 0.012947014533 1.4573254776 1.09800401322 
4 0.0198042020202 0.0164748113602 0.0131896007806 1.45750369549 1.10707218501 
5 0.0200773514807 0.0166895724833 0.0133673651144 1.45763697147 1.11205964103 
6 0.0202943813056 0.0168698728085 0.0135259432718 1.45775212765 1.11670814901 
7 0.020486894995 0.0170335099101 0.0136643266305 1.4578567934 1.12191585341 
8 0.0206678491086 0.0171790793538 0.0137847671285 1.45794965744 1.1272585549 
9 0.020832516253 0.0173062663525 0.0139005770907 1.45804037571 1.13252432835 
10 0.0209922511131 0.0174279976636 0.0140089206398 1.45812143803 1.13760001499 
11 0.0211347788572 0.0175422057509 0.0141082219779 1.45818962574 1.14278999436 
12 0.0212583076209 0.0176517311484 0.0141984522343 1.45825805187 1.14830353253 
13 0.021390138194 0.017754720524 0.0142893595621 1.45832015991 1.15337629424 
14 0.0215108506382 0.0178574025631 0.0143669350073 1.45837869167 1.1573545632 
15 0.0216322671622 0.0179526470602 0.0144456280395 1.4584393692 1.16070945812 
16 0.0217420086265 0.0180385876447 0.0145218633115 1.45849432468 1.16408425322 
17 0.021841108799 0.0181309524924 0.0145998410881 1.45854928017 1.16682292784 
18 0.0219517778605 0.0182169880718 0.0146725829691 1.45860042095 1.16950403619 
19 0.0220468640327 0.0182998366654 0.0147417513654 1.45865025043 1.17229745365 
20 0.0221445243806 0.0183821115643 0.0148065909743 1.45870031834 1.1753155599 
21 0.0222504269332 0.0184610653669 0.0148714538664 1.45874776363 1.17838419462 
22 0.0223443973809 0.0185348987579 0.0149349290878 1.45879330158 1.18153167894 
23 0.0224434155971 0.0186137743294 0.0149953458458 1.4588358593 1.18487773944 
24 0.0225383415818 0.0186832565814 0.0150588918477 1.45888056278 1.18792979635 
25 0.0226310212165 0.0187572222203 0.0151156624779 1.45892264366 1.1910514007 
26 0.022716877982 0.0188263505697 0.01517786365 1.45896508217 1.19380526978 
27 0.0228033605963 0.0188997685909 0.015235254541 1.45900799751 1.19658238293 
28 0.0228891000152 0.018964169547 0.0152941737324 1.45904948235 1.19916360589 
29 0.0229735150933 0.019031919539 0.0153519036248 1.45909072876 1.20154977143 
30 0.023057628423 0.0190999787301 0.0154078016058 1.45912923336 1.20402803409 
31 0.0231411606073 0.0191657338291 0.0154654141515 1.45916618824 1.20643087871 
32 0.0232246834785 0.0192330554128 0.0155213009566 1.45920135498 1.20883251029 
33 0.0233096145093 0.019299743697 0.0155763654038 1.45923866749 1.2111616009 
34 0.0233942493796 0.0193614382297 0.0156299937516 1.45927741051 1.21381006296 
35 0.0234758052975 0.0194249600172 0.0156846623868 1.45931353092 1.21630284296 
36 0.023558922112 0.019487850368 0.0157395116985 1.4593478632 1.21882636866 
37 0.0236447714269 0.0195509660989 0.0157896000892 1.45938148022 1.22128288461 
38 0.0237320736051 0.0196107812226 0.015842506662 1.45941497803 1.22387764219 
39 0.0238161366433 0.019673416391 0.0158948060125 1.4594493103 1.22661068406 
40 0.0239012762904 0.0197353586555 0.0159466601908 1.45948447704 1.22918585647 
41 0.0239816401154 0.01979435049 0.0159984752536 1.45952071667 1.23195960953 
42 0.0240654535592 0.0198568310589 0.0160502400249 1.45955624104 1.23489599139 
43 0.0241464208812 0.0199191644788 0.0161016415805 1.45958997726 1.23781644139 
44 0.0242326725274 0.0199806988239 0.016157861799 1.45962299824 1.24082719727 
45 0.0243189819157 0.0200410652906 0.0162132978439 1.45965685368 1.24412954767 
46 0.0244041271508 0.0201049745083 0.0162673704326 1.45968999386 1.2473090321 
47 0.0244918633252 0.0201657470316 0.0163211021572 1.45972289562 1.25082189647 
48 0.0245753750205 0.0202284287661 0.0163724105805 1.4597547245 1.25432549713 
49 0.0246617719531 0.0202921424061 0.0164274983108 1.45978786469 1.25798942638 
50 0.0247441902757 0.0203592758626 0.0164819248021 1.45982028961 1.26186124079 
51 0.0248285569251 0.0204220321029 0.0165388677269 1.45985235691 1.26627222448 
52 0.0249134413898 0.0204854123294 0.0165966376662 1.45988573551 1.27069061673 
53 0.0250044800341 0.0205454807729 0.0166538469493 1.45991672993 1.27558866375 
54 0.0250948257744 0.0206127818674 0.016712481156 1.45995070457 1.28034121063 
55 0.0251935869455 0.0206771139055 0.0167687740177 1.45998348713 1.2856584805 
56 0.0252902023494 0.020744195208 0.0168307926506 1.46001805782 1.29066598927 
57 0.0253818370402 0.0208102520555 0.0168919749558 1.46005167484 1.29629557845 
58 0.0254834163934 0.0208783335984 0.016952117905 1.4600857687 1.30179917859 
59 0.0255783423781 0.0209489446133 0.0170135423541 1.46012093544 1.30771328042 
60 0.0256770327687 0.0210205577314 0.0170773006976 1.46015371799 1.31367075151 
61 0.025782989338 0.0210897512734 0.0171388871968 1.4601870966 1.31977246472 
62 0.0258818008006 0.0211588926613 0.0172072220594 1.46022190571 1.32612935607 
63 0.0259918440133 0.0212286785245 0.0172687955201 1.46025480747 1.33274552079 
64 0.0260991733521 0.0213039517403 0.0173381567001 1.460289855 1.33936992384 
65 0.0262111071497 0.021375162527 0.0174068529159 1.46032597542 1.34637166195 
66 0.0263237785548 0.0214555729181 0.0174770001322 1.46036185741 1.35307096126 
67 0.0264436788857 0.0215359181166 0.017552215606 1.46039678574 1.35990002499 
68 0.0265555102378 0.0216154437512 0.0176248252392 1.46043278694 1.36688003549 
69 0.0266753807664 0.0217051040381 0.017698135227 1.46046962261 1.37427466282 
70 0.0267957411706 0.0217923074961 0.0177744906396 1.46050574303 1.38173828179 
71 0.0269168242812 0.0218790862709 0.0178551655263 1.46054377079 1.3893561143 
72 0.0270485784858 0.0219734497368 0.0179402157664 1.46058144093 1.39705479076 
73 0.0271808635443 0.0220674294978 0.0180295296013 1.46062018394 1.40485264589 
74 0.0273117832839 0.0221650712192 0.0181177277118 1.46065845013 1.41287509769 
75 0.0274517312646 0.0222695879638 0.0182088427246 1.46069743156 1.42106455864 
76 0.0275970529765 0.0223778542131 0.0183041077107 1.46073760509 1.42973767239 
77 0.0277426037937 0.0224848724902 0.0184108763933 1.46078063965 1.43827816725 
78 0.0278839655221 0.0225949846208 0.0185153409839 1.46082450867 1.44702216421 
79 0.02803886123 0.0227170009166 0.0186251644045 1.46086813927 1.45637211024 
80 0.0281904470176 0.0228432565928 0.0187371503562 1.46091355801 1.46620633994 
81 0.0283479299396 0.0229729171842 0.01886112988 1.46095873833 1.4764557393 
82 0.0285082031041 0.0231110751629 0.0189809966832 1.46100737572 1.48654037825 
83 0.0286725685 0.0232651010156 0.0191264431924 1.46105517864 1.49774659178 
84 0.0288353860378 0.0234199538827 0.0192723255605 1.46110679626 1.50959174661 
85 0.0290032643825 0.0235868506134 0.0194302685559 1.46116318226 1.52205323382 
86 0.0291843656451 0.0237664859742 0.0196005646139 1.46121909142 1.53544292089 
87 0.0293778311461 0.0239715948701 0.0197866838425 1.46127523899 1.54856066698 
88 0.0295728947967 0.0242010131478 0.0199866220355 1.46133865833 1.56261398159 
89 0.0297769512981 0.0244397800416 0.0202176775783 1.46140088558 1.57847057451 
90 0.0300043728203 0.0246953610331 0.0204559192061 1.46147050381 1.59653300933 
91 0.0302385892719 0.0249847248197 0.0207228381187 1.46154453278 1.61444773809 
92 0.0304889995605 0.0253246948123 0.0210475157946 1.46162249565 1.63355316301 
93 0.0307866036892 0.0257202815264 0.0214299876243 1.4617052269 1.65477670257 
94 0.0311194490641 0.0261969342828 0.0218523200601 1.46179844856 1.68043221113 
95 0.0314959734678 0.0267616417259 0.0223635304719 1.46190394878 1.71163827422 
96 0.0319810509682 0.0274966321886 0.0230224058032 1.46203007221 1.74529154019 
97 0.0325615629554 0.0283558815718 0.0237821061164 1.46217526913 1.7894013645 
98 0.0334095768631 0.0294760726392 0.0247269589454 1.46236469269 1.85224082635 
99 0.0347865521908 0.0308607779443 0.025850199163 1.46267594814 1.94495206822 
100 0.0467853806913 0.0392742194235 0.0310860481113 1.4645400238 2.40438052377 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k7_rmtesenscrit_r1t7200k7_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00382698792964 3.47226241044e-05 0.00302319135517 2.31484160696e-05 0.0020261562895 1.15742080348e-05 1.44836224079 0.0 1.02242412069 0.000729175106193 
0.00425977039151 5.78710401741e-05 0.00338480920531 6.94452482089e-05 0.00231772488216 8.10194562437e-05 1.44844862938 0.0 1.03657273562 0.00390050810773 
0.00469255285338 9.25936642785e-05 0.00374642705545 8.10194562437e-05 0.00260929347482 0.000104167872313 1.44853501797 1.15742080348e-05 1.05072135056 0.00939825692427 
0.00512533531524 0.000115742080348 0.00410804490559 0.000138890496418 0.00290086206747 0.000185187328557 1.44862140656 3.47226241044e-05 1.06486996549 0.0157524971354 
0.00555811777711 0.000162038912487 0.00446966275573 0.000185187328557 0.00319243066013 0.000208335744627 1.44870779514 4.62968321393e-05 1.07901858043 0.0235535133508 
0.00599090023898 0.000208335744627 0.00483128060587 0.000196761536592 0.00348399925278 0.000243058368731 1.44879418373 4.62968321393e-05 1.09316719537 0.0365282005579 
0.00642368270084 0.000254632576766 0.00519289845601 0.000219909952661 0.00377556784544 0.00031250361694 1.44888057232 0.000115742080348 1.1073158103 0.0622923876434 
0.00685646516271 0.000300929408905 0.00555451630615 0.000300929408905 0.0040671364381 0.000358800449079 1.44896696091 0.000115742080348 1.12146442524 0.0892139955324 
0.00728924762458 0.000381948865149 0.00591613415629 0.000358800449079 0.00435870503075 0.000405097281219 1.44905334949 0.000138890496418 1.13561304017 0.116031435549 
0.00772203008644 0.000416671489253 0.00627775200643 0.000428245697288 0.00465027362341 0.000451394113358 1.44913973808 0.000185187328557 1.14976165511 0.151089711686 
0.00815481254831 0.000474542529427 0.00663936985657 0.000474542529427 0.00494184221607 0.000520839361567 1.44922612667 0.000277780992836 1.16391027004 0.199145823447 
0.00858759501018 0.000578710401741 0.00700098770671 0.000555561985671 0.00523341080872 0.000567136193706 1.44931251526 0.00031250361694 1.17805888498 0.24347504022 
0.00902037747204 0.000636581441915 0.00736260555685 0.000613433025845 0.00552497940138 0.00062500723388 1.44939890385 0.000405097281219 1.19220749991 0.286565816734 
0.00945315993391 0.000717600898159 0.00772422340699 0.000706026690124 0.00581654799404 0.000740749314228 1.44948529243 0.000509265153532 1.20635611485 0.344598895821 
0.00988594239578 0.000787046146367 0.00808584125713 0.000810194562437 0.00610811658669 0.000798620354402 1.44957168102 0.00062500723388 1.22050472979 0.407284806537 
0.0103187248576 0.000868065602611 0.00844745910726 0.000856491394576 0.00639968517935 0.000844917186542 1.44965806961 0.000833342978507 1.23465334472 0.458384935011 
0.0107515073195 0.000902788226716 0.0088090769574 0.000902788226716 0.00669125377201 0.000925936642785 1.4497444582 0.00114584659545 1.24880195966 0.500931723747 
0.0111842897814 0.000972233474924 0.00917069480754 0.00093751085082 0.00698282236466 0.000995381890994 1.44983084679 0.00155094387667 1.26295057459 0.535608051019 
0.0116170722432 0.00100695609903 0.00953231265768 0.00100695609903 0.00727439095732 0.00104167872313 1.44991723537 0.00201391219806 1.27709918953 0.564011157537 
0.0120498547051 0.00112269817938 0.00989393050782 0.00107640134724 0.00756595954997 0.00112269817938 1.45000362396 0.00258104839176 1.29124780446 0.589867938286 
0.012482637167 0.00118056921955 0.010255548358 0.00111112397134 0.00785752814263 0.00115742080348 1.45009001255 0.0033565203301 1.3053964194 0.613884419959 
0.0129154196288 0.00122686605169 0.0106171662081 0.00115742080348 0.00814909673529 0.00119214342759 1.45017640114 0.00420143751664 1.31954503433 0.635771247352 
0.0133482020907 0.00130788550793 0.0109787840582 0.00123844025973 0.00844066532794 0.00126158867579 1.45026278973 0.0054861746085 1.33369364927 0.656882602808 
0.0137809845526 0.00141205338025 0.0113404019084 0.00135418234007 0.0087322339206 0.00134260813204 1.45034917831 0.00702554427713 1.34784226421 0.677403673654 
0.0142137670144 0.00150464704453 0.0117020197585 0.00143520179632 0.00902380251326 0.00143520179632 1.4504355669 0.00869223023415 1.36199087914 0.696628433199 
0.0146465494763 0.00160881491684 0.0120636376087 0.00150464704453 0.00931537110591 0.00151622125256 1.45052195549 0.0107987360965 1.37613949408 0.714637900902 
0.0150793319382 0.00172455699719 0.0124252554588 0.0015972407088 0.00960693969857 0.00160881491684 1.45060834408 0.0135765460248 1.39028810901 0.732797833308 
0.0155121144 0.00181715066147 0.0127868733089 0.00177085382933 0.00989850829123 0.00163196333291 1.45069473267 0.0163659301612 1.40443672395 0.750309610065 
0.0159448968619 0.00203706061413 0.0131484911591 0.00204863482216 0.0101900768839 0.00184029907754 1.45078112125 0.0195372631628 1.41858533888 0.767439437956 
0.0163776793238 0.00238428685517 0.0135101090092 0.00240743527124 0.0104816454765 0.00228011898286 1.45086750984 0.0231484160696 1.43273395382 0.782995173555 
0.0168104617856 0.00310188775333 0.0138717268594 0.00304401671316 0.0107732140692 0.00281253255246 1.45095389843 0.0284609775576 1.44688256875 0.797960624544 
0.0172432442475 0.00439819905323 0.0142333447095 0.00420143751664 0.0110647826619 0.00369217236311 1.45104028702 0.0344795657357 1.46103118369 0.811548744777 
0.0176760267094 0.00681720853251 0.0145949625596 0.00641211125129 0.0113563512545 0.00502320628711 1.45112667561 0.0407064896584 1.47517979863 0.824743341937 
0.0181088091712 0.0108218845126 0.0149565804098 0.00993067049387 0.0116479198472 0.00718758318962 1.45121306419 0.0477551823516 1.48932841356 0.837197189782 
0.0185415916331 0.0171298278915 0.0153181982599 0.0154284193104 0.0119394884398 0.0108913297608 1.45129945278 0.056181205801 1.5034770285 0.848528339448 
0.018974374095 0.0268058658086 0.0156798161101 0.0245720436579 0.0122310570325 0.0167247306103 1.45138584137 0.0658803921342 1.51762564343 0.858459009942 
0.0194071565568 0.0401625018808 0.0160414339602 0.0363082906052 0.0125226256251 0.0245025984097 1.45147222996 0.0769800576396 1.53177425837 0.86901468767 
0.0198399390187 0.0576858528455 0.0164030518103 0.0527668144307 0.0128141942178 0.0354749476267 1.45155861855 0.0895033507332 1.5459228733 0.878713874003 
0.0202727214806 0.0802671327214 0.0167646696605 0.0745726223683 0.0131057628104 0.0504519728238 1.45164500713 0.102987303094 1.56007148824 0.88762601419 
0.0207055039424 0.109248949641 0.0171262875106 0.102223405363 0.0133973314031 0.0704406300999 1.45173139572 0.117397192097 1.57422010317 0.896387689672 
0.0211382864043 0.143855831665 0.0174879053608 0.135510827672 0.0136888999958 0.0951284158381 1.45181778431 0.133253857105 1.58836871811 0.904697971041 
0.0215710688662 0.182397944421 0.0178495232109 0.175175638607 0.0139804685884 0.126471371196 1.4519041729 0.151772589961 1.60251733305 0.912371670968 
0.022003851328 0.228324401903 0.018211141061 0.219099758099 0.0142720371811 0.163300501163 1.45199056149 0.171402446788 1.61666594798 0.918992117964 
0.0224366337899 0.276542552576 0.0185727589112 0.269794789292 0.0145636057737 0.205511637866 1.45207695007 0.191830923969 1.63081456292 0.925450526048 
0.0228694162518 0.328151946203 0.0189343767613 0.323614856653 0.0148551743664 0.252526070904 1.45216333866 0.214898320582 1.64496317785 0.931723746803 
0.0233021987136 0.381728955196 0.0192959946115 0.380247456568 0.015146742959 0.302920172687 1.45224972725 0.239424067408 1.65911179279 0.937175198787 
0.0237349811755 0.432574451093 0.0196576124616 0.439727311659 0.0154383115517 0.356207826479 1.45233611584 0.264227595227 1.67326040772 0.942372018195 
0.0241677636374 0.482193080938 0.0200192303117 0.496776583062 0.0157298801444 0.41238903228 1.45242250443 0.290223266473 1.68740902266 0.947395224482 
0.0246005460992 0.530862625725 0.0203808481619 0.553397608769 0.016021448737 0.46622067385 1.45250889301 0.318232849917 1.70155763759 0.951793423535 
0.0250333285611 0.576951122119 0.020742466012 0.605400525469 0.0163130173297 0.51928841769 1.4525952816 0.347052627924 1.71570625253 0.955693931643 
0.025466111023 0.620053472841 0.0211040838622 0.654648780657 0.0166045859223 0.569265847984 1.45268167019 0.377446498223 1.72985486747 0.959675459207 
0.0258988934848 0.658746050302 0.0214657017123 0.697762705587 0.016896154515 0.615898332157 1.45276805878 0.40750471649 1.7440034824 0.96289308904 
0.0263316759467 0.695633051308 0.0218273195624 0.736490005671 0.0171877231076 0.658977534462 1.45285444736 0.439437956458 1.75815209734 0.96619173833 
0.0267644584086 0.729232977234 0.0221889374126 0.769812150604 0.0174792917003 0.698133080244 1.45294083595 0.472065648908 1.77230071227 0.969120012963 
0.0271972408704 0.761305107698 0.0225505552627 0.800148149863 0.0177708602929 0.732983020637 1.45302722454 0.504079908332 1.78644932721 0.971851526059 
0.0276300233323 0.789650343175 0.0229121731129 0.826143821109 0.0180624288856 0.763816710842 1.45311361313 0.536128890381 1.80059794214 0.974374703411 
0.0280628057942 0.817625203995 0.023273790963 0.848759823609 0.0183539974783 0.790726744523 1.45320000172 0.566904709545 1.81474655708 0.97673584185 
0.028495588256 0.843898656234 0.0236354088131 0.867290130673 0.0186455660709 0.815102026644 1.4532863903 0.598282387528 1.82889517202 0.97879605088 
0.0289283707179 0.867486892209 0.0239970266633 0.883575041378 0.0189371346636 0.836398569428 1.45337277889 0.629428581349 1.84304378695 0.98079838887 
0.0293611531798 0.888818157618 0.0243586445134 0.897718723596 0.0192287032562 0.85435016609 1.45345916748 0.660146529474 1.85719240189 0.982580816908 
0.0297939356416 0.907429484138 0.0247202623636 0.910531371891 0.0195202718489 0.870264702138 1.45354555607 0.688572784407 1.87134101682 0.984235928657 
0.0302267181035 0.923911156379 0.0250818802137 0.92095973333 0.0198118404415 0.88444310698 1.45363194466 0.718526834801 1.88548963176 0.985960485654 
0.0306595005654 0.937881225477 0.0254434980638 0.929883447725 0.0201034090342 0.896526580169 1.45371833324 0.745367423234 1.89963824669 0.987546152155 
0.0310922830272 0.949200800935 0.025805115914 0.937406682948 0.0203949776269 0.908100788204 1.45380472183 0.769939466892 1.91378686163 0.98863412771 
0.0315250654891 0.958506464195 0.0261667337641 0.944304910936 0.0206865462195 0.917082373639 1.45389111042 0.795067072536 1.92793547656 0.989756825889 
0.031957847951 0.966203312538 0.0265283516143 0.950323499115 0.0209781148122 0.92561256496 1.45397749901 0.817497887707 1.9420840915 0.990705910948 
0.0323906304128 0.972580701166 0.0268899694644 0.955601337978 0.0212696834048 0.932499218741 1.4540638876 0.838956469404 1.95623270644 0.991747589671 
0.0328234128747 0.977407145916 0.0272515873145 0.960300466441 0.0215612519975 0.939304853065 1.45415027618 0.857845576916 1.97038132137 0.992766119978 
0.0332561953366 0.981759048137 0.0276132051647 0.964467181333 0.0218528205901 0.9454044607 1.45423666477 0.874929107976 1.98452993631 0.993668908205 
0.0336889777984 0.985370201044 0.0279748230148 0.96866861885 0.0221443891828 0.950416092779 1.45432305336 0.892139955324 1.99867855124 0.994571696432 
0.0341217602603 0.988275327261 0.028336440865 0.97214088126 0.0224359577755 0.955173092281 1.45440944195 0.907070683688 2.01282716618 0.995324019954 
0.0345545427222 0.990590168868 0.0286980587151 0.97549740159 0.0227275263681 0.959339807174 1.45449583054 0.920531487633 2.02697578111 0.9961110661 
0.034987325184 0.99258093265 0.0290596765652 0.97856456672 0.0230190949608 0.963170870033 1.45458221912 0.932776999734 2.04112439605 0.996770795958 
0.0354201076459 0.994143450734 0.0294212944154 0.981782196553 0.0233106635534 0.966944061853 1.45466860771 0.943228509589 2.05527301098 0.99734950636 
0.0358528901078 0.995648097779 0.0297829122655 0.984525283857 0.0236022321461 0.970705679464 1.4547549963 0.953193902707 2.06942162592 0.997731455225 
0.0362856725696 0.996689776502 0.0301445301156 0.987013738585 0.0238938007387 0.974270535539 1.45484138489 0.961643074573 2.08357024086 0.998159700922 
0.0367184550315 0.997314783736 0.0305061479658 0.98939802544 0.0241853693314 0.977476591164 1.45492777348 0.968691767266 2.09771885579 0.99853007558 
0.0371512374934 0.997916642554 0.0308677658159 0.991712867047 0.024476937924 0.979698839107 1.45501416206 0.974594613364 2.11186747073 0.99881943078 
0.0375840199552 0.998379610875 0.0312293836661 0.993506869292 0.0247685065167 0.982395629579 1.45510055065 0.979941897476 2.12601608566 0.999085637565 
0.0380168024171 0.9987036887 0.0315910015162 0.994884200049 0.0250600751094 0.985080845843 1.45518693924 0.984131760784 2.1401647006 0.99929397331 
0.038449584879 0.999062489149 0.0319526193663 0.996192085557 0.025351643702 0.987823933147 1.45527332783 0.987754487899 2.15431331553 0.999490734846 
0.0388823673408 0.999340270142 0.0323142372165 0.997222190072 0.0256432122947 0.990370258915 1.45535971642 0.990358684707 2.16846193047 0.999641199551 
0.0393151498027 0.99946758643 0.0326758550666 0.997928216762 0.0259347808873 0.992291577449 1.455446105 0.992442042153 2.1826105454 0.999745367423 
0.0397479322646 0.999548605887 0.0330374729168 0.998402759291 0.02622634948 0.994282341231 1.45553249359 0.994224470191 2.19675916034 0.999791664255 
0.0401807147264 0.999629625343 0.0333990907669 0.998877301821 0.0265179180726 0.995601800947 1.45561888218 0.995844859316 2.21090777528 0.99988425792 
0.0406134971883 0.999745367423 0.033760708617 0.999212953854 0.0268094866653 0.996631905462 1.45570527077 0.996909686455 2.22505639021 0.99988425792 
0.0410462796502 0.999826386879 0.0341223264672 0.99946758643 0.027101055258 0.997511545273 1.45579165936 0.997708306809 2.23920500515 0.999907406336 
0.041479062112 0.999861109504 0.0344839443173 0.999594902719 0.0273926238506 0.998252294587 1.45587804794 0.998321739835 2.25335362008 0.999930554752 
0.0419118445739 0.999907406336 0.0348455621675 0.999675922175 0.0276841924433 0.99881943078 1.45596443653 0.998773133948 2.26750223502 0.999930554752 
0.0423446270358 0.999918980544 0.0352071800176 0.999780090047 0.0279757610359 0.999201379646 1.45605082512 0.999155082813 2.28165084995 0.999930554752 
0.0427774094976 0.999930554752 0.0355687978677 0.999849535296 0.0282673296286 0.999398141182 1.45613721371 0.999363418558 2.29579946489 0.999965277376 
0.0432101919595 0.999930554752 0.0359304157179 0.99988425792 0.0285588982212 0.999560180095 1.45622360229 0.999548605887 2.30994807982 0.999965277376 
0.0436429744214 0.999930554752 0.036292033568 0.999918980544 0.0288504668139 0.999675922175 1.45630999088 0.999699070591 2.32409669476 0.999965277376 
0.0440757568832 0.999953703168 0.0366536514182 0.99994212896 0.0291420354065 0.999768515839 1.45639637947 0.999837961088 2.3382453097 0.999965277376 
0.0445085393451 0.999965277376 0.0370152692683 0.999965277376 0.0294336039992 0.999861109504 1.45648276806 0.999918980544 2.35239392463 0.999976851584 
0.044941321807 0.999976851584 0.0373768871184 0.999976851584 0.0297251725919 0.999895832128 1.45656915665 0.99994212896 2.36654253957 0.999976851584 
0.0453741042688 0.999976851584 0.0377385049686 0.999976851584 0.0300167411845 0.99994212896 1.45665554523 0.999953703168 2.3806911545 0.999976851584 
0.0458068867307 0.999976851584 0.0381001228187 0.999976851584 0.0303083097772 0.99994212896 1.45674193382 0.999965277376 2.39483976944 0.999976851584 
0.0462396691926 0.999976851584 0.0384617406689 0.999976851584 0.0305998783698 0.999965277376 1.45682832241 0.999976851584 2.40898838437 0.999976851584 
0.0466724516544 0.999976851584 0.038823358519 0.999976851584 0.0308914469625 0.999976851584 1.456914711 0.999976851584 2.42313699931 0.999976851584 
0.0471052341163 1.0 0.0391849763691 1.0 0.0311830155551 1.0 1.45700109959 1.0 2.43728561424 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k7_rmtesenscrit_r1t7200k7_decayrate.txt <==
mlu_x mlu_y 
0.00382698792964 0.999965277376 
0.00425977039151 0.99994212896 
0.00469255285338 0.999907406336 
0.00512533531524 0.99988425792 
0.00555811777711 0.999837961088 
0.00599090023898 0.999791664255 
0.00642368270084 0.999745367423 
0.00685646516271 0.999699070591 
0.00728924762458 0.999618051135 
0.00772203008644 0.999583328511 
0.00815481254831 0.999525457471 
0.00858759501018 0.999421289598 
0.00902037747204 0.999363418558 
0.00945315993391 0.999282399102 
0.00988594239578 0.999212953854 
0.0103187248576 0.999131934397 
0.0107515073195 0.999097211773 
0.0111842897814 0.999027766525 
0.0116170722432 0.998993043901 
0.0120498547051 0.998877301821 
0.012482637167 0.99881943078 
0.0129154196288 0.998773133948 
0.0133482020907 0.998692114492 
0.0137809845526 0.99858794662 
0.0142137670144 0.998495352955 
0.0146465494763 0.998391185083 
0.0150793319382 0.998275443003 
0.0155121144 0.998182849339 
0.0159448968619 0.997962939386 
0.0163776793238 0.997615713145 
0.0168104617856 0.996898112247 
0.0172432442475 0.995601800947 
0.0176760267094 0.993182791467 
0.0181088091712 0.989178115487 
0.0185415916331 0.982870172108 
0.018974374095 0.973194134191 
0.0194071565568 0.959837498119 
0.0198399390187 0.942314147154 
0.0202727214806 0.919732867279 
0.0207055039424 0.890751050359 
0.0211382864043 0.856144168335 
0.0215710688662 0.817602055579 
0.022003851328 0.771675598097 
0.0224366337899 0.723457447424 
0.0228694162518 0.671848053797 
0.0233021987136 0.618271044804 
0.0237349811755 0.567425548907 
0.0241677636374 0.517806919062 
0.0246005460992 0.469137374275 
0.0250333285611 0.423048877881 
0.025466111023 0.379946527159 
0.0258988934848 0.341253949698 
0.0263316759467 0.304366948692 
0.0267644584086 0.270767022766 
0.0271972408704 0.238694892302 
0.0276300233323 0.210349656825 
0.0280628057942 0.182374796005 
0.028495588256 0.156101343766 
0.0289283707179 0.132513107791 
0.0293611531798 0.111181842382 
0.0297939356416 0.0925705158625 
0.0302267181035 0.0760888436209 
0.0306595005654 0.0621187745229 
0.0310922830272 0.0507991990648 
0.0315250654891 0.0414935358048 
0.031957847951 0.0337966874617 
0.0323906304128 0.0274192988345 
0.0328234128747 0.022592854084 
0.0332561953366 0.0182409518629 
0.0336889777984 0.014629798956 
0.0341217602603 0.0117246727393 
0.0345545427222 0.0094098311323 
0.034987325184 0.00741906735032 
0.0354201076459 0.00585654926562 
0.0358528901078 0.00435190222109 
0.0362856725696 0.00331022349796 
0.0367184550315 0.00268521626408 
0.0371512374934 0.00208335744627 
0.0375840199552 0.00162038912487 
0.0380168024171 0.0012963112999 
0.038449584879 0.00093751085082 
0.0388823673408 0.000659729857984 
0.0393151498027 0.000532413569602 
0.0397479322646 0.000451394113358 
0.0401807147264 0.000370374657114 
0.0406134971883 0.000254632576766 
0.0410462796502 0.000173613120522 
0.041479062112 0.000138890496418 
0.0419118445739 9.25936642785e-05 
0.0423446270358 8.10194562437e-05 
0.0427774094976 6.94452482088e-05 
0.0432101919595 6.94452482088e-05 
0.0436429744214 6.94452482088e-05 
0.0440757568832 4.62968321393e-05 
0.0445085393451 3.47226241044e-05 
0.044941321807 2.31484160697e-05 
0.0453741042688 2.31484160697e-05 
0.0458068867307 2.31484160697e-05 
0.0462396691926 2.31484160697e-05 
0.0466724516544 2.31484160697e-05 
0.0471052341163 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k7_rmtesenscrit_r1t7200k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00382698792964 0.00302319135517 0.0020261562895 1.44836224079 1.02242412069 
1 0.0184628348798 0.0153247006238 0.0121698696166 1.45057679176 1.06609326922 
2 0.019116692245 0.0158709995449 0.0126538276672 1.45087982178 1.08733408318 
3 0.0195264797658 0.0162231735885 0.0129662360996 1.45106316566 1.10103289087 
4 0.0198340937495 0.0164908692241 0.0132052805275 1.451203475 1.10971602825 
5 0.0200907103717 0.0167059656233 0.013389213942 1.45132351875 1.11530457695 
6 0.0203209053725 0.0168923102319 0.0135480472818 1.451421628 1.12026944868 
7 0.0205223746598 0.0170552637428 0.0136837055907 1.45150626659 1.12553226164 
8 0.020698050037 0.0172036830336 0.0138032864779 1.45157886505 1.13060012049 
9 0.0208683367819 0.0173360668123 0.0139247439802 1.45164872169 1.13604755516 
10 0.0210083480924 0.0174605958164 0.0140298744664 1.45171249866 1.14104387298 
11 0.0211490318179 0.0175785329193 0.0141246486455 1.45177401066 1.1465546244 
12 0.0212836079299 0.017686471343 0.014215670526 1.45183266163 1.15179921113 
13 0.0214072410017 0.0177912730724 0.014302845113 1.45188725948 1.1563078511 
14 0.0215301904827 0.0178938861936 0.0143859079108 1.45193470478 1.16015687984 
15 0.0216441974044 0.0179880987853 0.0144584765658 1.45198322296 1.16354160138 
16 0.0217571798712 0.0180764645338 0.0145345302299 1.45202685356 1.16659341618 
17 0.0218670777977 0.0181671045721 0.0146123459563 1.45207131863 1.16948089704 
18 0.0219809506088 0.0182509515435 0.0146815152839 1.45211530685 1.17224746292 
19 0.0220762025565 0.0183345004916 0.0147508690134 1.45215619564 1.17518259078 
20 0.0221725217998 0.0184162277728 0.0148198138922 1.45219470024 1.17836593047 
21 0.022264637053 0.0184993296862 0.0148836066946 1.45223296642 1.18152960773 
22 0.0223581846803 0.0185800418258 0.0149474265054 1.45226801395 1.18464466999 
23 0.0224526803941 0.0186550561339 0.01501206588 1.45230568409 1.18777847604 
24 0.0225506406277 0.0187235251069 0.0150754647329 1.45233751297 1.19100350923 
25 0.0226388368756 0.0187987219542 0.0151325827464 1.45237232208 1.19435127253 
26 0.022725135088 0.0188690628856 0.0151908081025 1.45240772724 1.19763626135 
27 0.0228129457682 0.0189354810864 0.0152508663014 1.45244194031 1.20080933327 
28 0.0228967536241 0.0190036129206 0.0153076220304 1.45247567654 1.20428575965 
29 0.0229796674103 0.0190745927393 0.0153673198074 1.45250810146 1.20744395253 
30 0.0230667795986 0.0191372036934 0.0154233509675 1.45253921509 1.2105177547 
31 0.0231514852494 0.0192037839442 0.0154779553413 1.45257128239 1.21300096731 
32 0.023234507069 0.0192704759538 0.0155329145491 1.45260036945 1.21528700869 
33 0.023316770792 0.0193379223347 0.0155866118148 1.45263088703 1.21743906774 
34 0.0233983434737 0.0194060560316 0.0156397614628 1.45266033173 1.21947054272 
35 0.0234749391675 0.0194671489298 0.0156966466457 1.45268977642 1.22166029603 
36 0.0235558860004 0.0195327214897 0.0157498363405 1.4527189827 1.22379899566 
37 0.0236355159432 0.0195933114737 0.0158014204353 1.45274652004 1.22596536093 
38 0.0237207375467 0.0196554679424 0.0158548951149 1.45277501106 1.22821836267 
39 0.0238102637231 0.0197188090533 0.0159088876098 1.45280552864 1.23055116677 
40 0.0238959491253 0.0197820402682 0.0159585364163 1.45283342361 1.23294698884 
41 0.0239784941077 0.0198419746011 0.0160083025694 1.4528614378 1.23536269878 
42 0.0240631513298 0.0199015773833 0.0160618592054 1.45288849831 1.23789911592 
43 0.0241430439055 0.0199621599168 0.0161148216575 1.45291651249 1.24072483458 
44 0.0242343451828 0.020021116361 0.0161713436246 1.45294202328 1.24345322734 
45 0.0243218764663 0.0200837478042 0.0162245612592 1.45296777248 1.24636696657 
46 0.024410141632 0.0201460625976 0.0162790585309 1.45299471378 1.2492884813 
47 0.0244925171137 0.0202109068632 0.0163326580077 1.45302177429 1.25248319713 
48 0.0245799422264 0.0202742666006 0.0163851846009 1.45304931164 1.25569646601 
49 0.0246671847999 0.0203369371593 0.0164409056306 1.45307732582 1.25896444099 
50 0.024756167084 0.0204025059938 0.0164934881032 1.45310319424 1.2626412364 
51 0.0248403698206 0.0204646978527 0.0165498889983 1.45312977791 1.26632380452 
52 0.0249317530543 0.0205267220736 0.0166091695428 1.45315540791 1.27027509963 
53 0.0250256229192 0.0205919966102 0.0166678074747 1.45318318367 1.27458865534 
54 0.0251224506646 0.0206564553082 0.0167219545692 1.4532104826 1.27909260325 
55 0.0252093244344 0.020718768239 0.0167834628373 1.45323861599 1.28392234182 
56 0.0253011379391 0.0207864195108 0.0168437045068 1.45326591492 1.28905053134 
57 0.0253972243518 0.0208580158651 0.0169009640813 1.45329500198 1.294363993 
58 0.0254948865622 0.020924217999 0.0169615391642 1.45332230091 1.29982149687 
59 0.0255877431482 0.0209948867559 0.0170230660588 1.45334971905 1.30546304708 
60 0.0256965216249 0.0210630763322 0.0170881636441 1.45337773323 1.31123115492 
61 0.0257950071245 0.0211374424398 0.01714922674 1.45340384007 1.31719462948 
62 0.0258979406208 0.0212076343596 0.017213979736 1.45343197346 1.32322992627 
63 0.0260072387755 0.0212797541171 0.0172811858356 1.4534607029 1.33010264727 
64 0.0261197853833 0.0213562473655 0.0173496641219 1.45348847866 1.33656979287 
65 0.02623145096 0.0214317869395 0.0174157656729 1.45351696968 1.34305052221 
66 0.0263448171318 0.0215084925294 0.0174861866981 1.45354498386 1.34983852517 
67 0.0264567714185 0.0215907115489 0.0175611712039 1.45357573986 1.35662015267 
68 0.0265773944557 0.0216734185815 0.0176317747682 1.45360423088 1.3638495087 
69 0.0266916695982 0.0217562243342 0.017707824707 1.45363594055 1.37115752249 
70 0.0268170721829 0.0218451637775 0.0177864022553 1.45366443157 1.37846046321 
71 0.0269382912666 0.02193675749 0.0178698133677 1.45369351864 1.38646617209 
72 0.0270683746785 0.0220295004547 0.0179519746453 1.45372296333 1.39441632895 
73 0.0272071007639 0.0221267063171 0.0180336758494 1.45375395775 1.40254426999 
74 0.0273319575936 0.0222257655114 0.018129453063 1.45378697872 1.41034869357 
75 0.0274752359837 0.0223270189017 0.0182224102318 1.4538201189 1.41834011766 
76 0.0276123099029 0.0224367137998 0.0183161143214 1.45385623932 1.42648834265 
77 0.0277672633529 0.0225521046668 0.0184215158224 1.45389116764 1.4350160311 
78 0.0279117990285 0.0226615555584 0.0185264069587 1.45392359257 1.44415163488 
79 0.0280685331672 0.0227827075869 0.0186358336359 1.45395935535 1.45353191478 
80 0.0282212160528 0.022910868749 0.0187536310405 1.45399678707 1.46310992439 
81 0.0283725243062 0.0230426900089 0.0188720729202 1.45403469563 1.47354485622 
82 0.0285339932889 0.0231808722019 0.0189992655069 1.45407439232 1.48439701561 
83 0.0287028420717 0.0233325380832 0.0191357228905 1.45411468506 1.49516966783 
84 0.0288632269949 0.0234969910234 0.0192854255438 1.45415521622 1.50699657587 
85 0.029040183872 0.0236541945487 0.0194400623441 1.45420194626 1.51948736006 
86 0.0292259156704 0.0238501857966 0.0196167454123 1.45424641132 1.53373020586 
87 0.0294124204665 0.0240541435778 0.0198066923767 1.45429767132 1.54704510083 
88 0.0296092908829 0.0242763161659 0.0199951883405 1.45434738159 1.56197464877 
89 0.0298190396279 0.0245207920671 0.0202271938324 1.45439780712 1.57761659415 
90 0.0300433579832 0.0247742403299 0.0204760599881 1.45445347786 1.59397997064 
91 0.0302906613797 0.0250670481473 0.0207436010242 1.45451391697 1.61222845103 
92 0.0305526349694 0.0254113897681 0.0210719518363 1.45457745552 1.63291623258 
93 0.030843693763 0.0258119963109 0.0214585196227 1.45464528561 1.65472208283 
94 0.0311716087162 0.0262953359634 0.0218787472695 1.45472837448 1.68130011193 
95 0.0315659381449 0.0268625933677 0.022407034412 1.45481158257 1.70992642834 
96 0.0320355705917 0.027592048049 0.0230645854026 1.45491064548 1.74519143703 
97 0.0326326861978 0.0284540634602 0.0238371267915 1.45503390789 1.7912347264 
98 0.03348659724 0.0295775309205 0.0248018912971 1.45518744946 1.85129323234 
99 0.0348509140313 0.0309543106705 0.0258876215667 1.45543015957 1.94601150434 
100 0.0471052341163 0.0391849763691 0.0311830155551 1.45700109959 2.43728561424 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k9_rmtesenscrit_r1t7200k9_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00381448352709 3.47226241044e-05 0.00302468170412 2.31484160696e-05 0.00202735257335 1.15742080348e-05 1.44822193146 0.0 1.02251226476 0.000740749314228 
0.0042465230776 6.94452482089e-05 0.00338626393816 6.94452482089e-05 0.00231891168049 8.10194562437e-05 1.44830934048 0.0 1.03658411556 0.00403939860415 
0.00467856262811 9.25936642785e-05 0.00374784617219 8.10194562437e-05 0.00261047078762 0.000104167872313 1.4483967495 0.0 1.05065596637 0.00953714742069 
0.00511060217861 0.000115742080348 0.00410942840623 0.000138890496418 0.00290202989476 0.000185187328557 1.44848415852 2.31484160696e-05 1.06472781717 0.0158798134238 
0.00554264172912 0.000162038912487 0.00447101064026 0.000185187328557 0.00319358900189 0.000208335744627 1.44857156754 3.47226241044e-05 1.07879966797 0.0238081459276 
0.00597468127962 0.000196761536592 0.0048325928743 0.000196761536592 0.00348514810903 0.000231484160696 1.44865897655 4.62968321393e-05 1.09287151877 0.0363082906052 
0.00640672083013 0.000254632576766 0.00519417510834 0.000231484160696 0.00377670721617 0.00031250361694 1.44874638557 6.94452482089e-05 1.10694336958 0.0625238718041 
0.00683876038063 0.00031250361694 0.00555575734237 0.00031250361694 0.0040682663233 0.000358800449079 1.44883379459 0.000115742080348 1.12101522038 0.0894570539011 
0.00727079993114 0.000381948865149 0.00591733957641 0.000358800449079 0.00435982543044 0.000405097281219 1.44892120361 0.000138890496418 1.13508707118 0.116216622878 
0.00770283948164 0.000416671489253 0.00627892181044 0.000428245697288 0.00465138453757 0.000451394113358 1.44900861263 0.000150464704453 1.14915892198 0.150291091332 
0.00813487903215 0.000474542529427 0.00664050404448 0.000474542529427 0.00494294364471 0.000520839361567 1.44909602165 0.000219909952661 1.16323077279 0.198787022998 
0.00856691858266 0.000567136193706 0.00700208627852 0.000567136193706 0.00523450275185 0.000567136193706 1.44918343067 0.000277780992836 1.17730262359 0.243729672797 
0.00899895813316 0.000613433025845 0.00736366851255 0.00062500723388 0.00552606185898 0.00062500723388 1.44927083969 0.00033565203301 1.19137447439 0.28511904073 
0.00943099768367 0.000717600898159 0.00772525074659 0.000706026690124 0.00581762096612 0.000740749314228 1.44935824871 0.000439819905323 1.20544632519 0.33500387736 
0.00986303723417 0.000787046146367 0.00808683298063 0.000798620354402 0.00610918007325 0.000798620354402 1.44944565773 0.000532413569601 1.219518176 0.395050868644 
0.0102950767847 0.000868065602611 0.00844841521466 0.000856491394576 0.00640073918039 0.000844917186542 1.44953306675 0.000671304066019 1.2335900268 0.45090799662 
0.0107271163352 0.000902788226716 0.0088099974487 0.000902788226716 0.00669229828753 0.000925936642785 1.44962047577 0.00096065926689 1.2476618776 0.498188636443 
0.0111591558857 0.000972233474924 0.00917157968273 0.00093751085082 0.00698385739466 0.000995381890994 1.44970788479 0.00128473709186 1.2617337284 0.534149700807 
0.0115911954362 0.00100695609903 0.00953316191677 0.00100695609903 0.0072754165018 0.00104167872313 1.44979529381 0.00168983437308 1.27580557921 0.563501892383 
0.0120232349867 0.00111112397134 0.00989474415081 0.00107640134724 0.00756697560893 0.00111112397134 1.44988270283 0.00222224794268 1.28987743001 0.589208208428 
0.0124552745372 0.00118056921955 0.0102563263848 0.00111112397134 0.00785853471607 0.00115742080348 1.44997011185 0.00284725517656 1.30394928081 0.613016354356 
0.0128873140877 0.00121529184366 0.0106179086189 0.00116899501152 0.00815009382321 0.00120371763562 1.45005752087 0.003657449739 1.31802113161 0.635099943286 
0.0133193536382 0.0012963112999 0.0109794908529 0.00123844025973 0.00844165293034 0.00126158867579 1.45014492989 0.00462968321393 1.33209298242 0.655794627253 
0.0137513931887 0.00137733075614 0.011341073087 0.00135418234007 0.00873321203748 0.00134260813204 1.45023233891 0.00613433025845 1.34616483322 0.676686072755 
0.0141834327392 0.00150464704453 0.011702655321 0.00143520179632 0.00902477114461 0.00143520179632 1.45031974792 0.00767369992708 1.36023668402 0.695852961261 
0.0146154722897 0.0015972407088 0.012064237555 0.00150464704453 0.00931633025175 0.00151622125256 1.45040715694 0.00959501846086 1.37430853482 0.713850854755 
0.0150475118402 0.00172455699719 0.0124258197891 0.00158566650077 0.00960788935889 0.00160881491684 1.45049456596 0.0119908795241 1.38838038563 0.731698283545 
0.0154795513907 0.00180557645343 0.0127874020231 0.00177085382933 0.00989944846602 0.00163196333291 1.45058197498 0.0145372052917 1.40245223643 0.749476267086 
0.0159115909413 0.00202548640609 0.0131489842571 0.00204863482216 0.0101910075732 0.0018287248695 1.450669384 0.017604370421 1.41652408723 0.76594636512 
0.0163436304918 0.00234956423107 0.0135105664912 0.00239586106321 0.0104825666803 0.00231484160696 1.45075679302 0.0210650586234 1.43059593803 0.782011365872 
0.0167756700423 0.00304401671316 0.0138721487252 0.00305559092119 0.0107741257874 0.00281253255246 1.45084420204 0.0253475155962 1.44466778883 0.796745332701 
0.0172077095928 0.00423616014074 0.0142337309592 0.00425930855681 0.0110656848946 0.00370374657114 1.45093161106 0.0312040648619 1.45873963964 0.810784847047 
0.0176397491433 0.00662044699591 0.0145953131933 0.0065162791236 0.0113572440017 0.00498848366301 1.45101902008 0.0370490399194 1.47281149044 0.823909998958 
0.0180717886938 0.0105788261438 0.0149568954273 0.00996539311798 0.0116488031088 0.00725702843783 1.4511064291 0.0438083774118 1.48688334124 0.836039768979 
0.0185038282443 0.0163312075371 0.0153184776613 0.0156483292631 0.011940362216 0.0109260523849 1.45119383812 0.0516093936272 1.50095519204 0.847671848054 
0.0189358677948 0.025926225998 0.0156800598954 0.0247109341543 0.0122319213231 0.0167594532344 1.45128124714 0.0607182953506 1.51502704285 0.857799280084 
0.0193679073453 0.0389472100372 0.0160416421294 0.0365050521418 0.0125234804302 0.0246414889061 1.45136865616 0.0710193405016 1.52909889365 0.868331809396 
0.0197999468958 0.0562043542171 0.0164032243635 0.0531487632959 0.0128150395374 0.0356485607472 1.45145606518 0.0829523489855 1.54317074445 0.877949976273 
0.0202319864463 0.0782184978993 0.0167648065975 0.075128184354 0.0131065986445 0.0506834569845 1.4515434742 0.0960196298568 1.55724259525 0.886908413292 
0.0206640259968 0.106714198081 0.0171263888315 0.102547483188 0.0133981577517 0.0707415595088 1.45163088322 0.110186460491 1.57131444606 0.89557749511 
0.0210960655473 0.140603479207 0.0174879710656 0.135950647577 0.0136897168588 0.0955219389113 1.45171829224 0.125429692473 1.58538629686 0.903864628063 
0.0215281050978 0.178798365722 0.0178495532996 0.175673329552 0.0139812759659 0.126772300605 1.45180570126 0.143045637102 1.59945814766 0.911492031158 
0.0219601446483 0.223706292897 0.0182111355336 0.219840507413 0.0142728350731 0.164018102061 1.45189311028 0.161911596199 1.61352999846 0.918043032905 
0.0223921841988 0.27204018565 0.0185727177677 0.270396648109 0.0145643941802 0.205882012523 1.45198051929 0.181668769314 1.62760184927 0.924663479901 
0.0228242237493 0.323626430861 0.0189343000017 0.324378754384 0.0148559532873 0.253417284922 1.45206792831 0.20401856503 1.64167370007 0.930948274864 
0.0232562632998 0.377064549358 0.0192958822357 0.381138670586 0.0151475123945 0.303695644626 1.45215533733 0.227907730414 1.65574555087 0.936758527298 
0.0236883028504 0.427342909061 0.0196574644698 0.440120834732 0.0154390715016 0.357110614706 1.45224274635 0.252757555064 1.66981740167 0.941712288337 
0.0241203424009 0.477783307677 0.0200190467038 0.497876132826 0.0157306306087 0.413372839963 1.45233015537 0.278382851653 1.68388925248 0.946781791456 
0.0245523819514 0.526464426672 0.0203806289379 0.554196229123 0.0160221897159 0.467192907325 1.45241756439 0.305744279448 1.69796110328 0.951214713133 
0.0249844215019 0.572749684603 0.0207422111719 0.606013958495 0.016313748823 0.520121760669 1.45250497341 0.334691373743 1.71203295408 0.955149943865 
0.0254164610524 0.615689996412 0.0211037934059 0.655123323187 0.0166053079301 0.569971874674 1.45259238243 0.364518107848 1.72610480488 0.959235639301 
0.0258485006029 0.655505272052 0.02146537564 0.698399287029 0.0168968670373 0.616604358847 1.45267979145 0.394344841954 1.74017665569 0.962395398095 
0.0262805401534 0.692345976227 0.021826957874 0.736756212456 0.0171884261444 0.65957939328 1.45276720047 0.426092894594 1.75424850649 0.965694047385 
0.0267125797039 0.726316276809 0.022188540108 0.770529751502 0.0174799852516 0.698781235894 1.45285460949 0.459033090661 1.76832035729 0.968772786722 
0.0271446192544 0.75811062628 0.0225501223421 0.800414356648 0.0177715443587 0.733469137374 1.45294201851 0.490827440132 1.78239220809 0.971284389866 
0.0275766588049 0.787115591616 0.0229117045761 0.82660678943 0.0180631034658 0.764221808123 1.45302942753 0.523686616743 1.7964640589 0.974015902962 
0.0280086983554 0.81512517506 0.0232732868101 0.849026030394 0.018354662573 0.791479068045 1.45311683655 0.55533050151 1.8105359097 0.976481209273 
0.0284407379059 0.841398627299 0.0236348690442 0.867486892209 0.0186462216801 0.815530272341 1.45320424557 0.586048449635 1.8246077605 0.978356230975 
0.0288727774564 0.865461405803 0.0239964512782 0.88367920925 0.0189377807872 0.836641627797 1.45329165459 0.617333533953 1.8386796113 0.980370143173 
0.0293048170069 0.887047303788 0.0243580335123 0.898054375629 0.0192293398944 0.854708966539 1.45337906361 0.648560747231 1.85275146211 0.982256739083 
0.0297368565574 0.906052153381 0.0247196157463 0.910566094515 0.0195208990015 0.870681373627 1.45346647263 0.678804152826 1.86682331291 0.983969721872 
0.0301688961079 0.922707438744 0.0250811979803 0.921029178578 0.0198124581086 0.884755610597 1.45355388165 0.707508188752 1.88089516371 0.985659556245 
0.0306009356584 0.936758527298 0.0254427802144 0.93009178347 0.0201040172158 0.896839083786 1.45364129066 0.735830275813 1.89496701451 0.98727994537 
0.0310329752089 0.948182270628 0.0258043624484 0.937464553988 0.0203955763229 0.90829754974 1.45372869968 0.761374552946 1.90903886531 0.988448940381 
0.0314650147595 0.957661547009 0.0261659446824 0.944582691929 0.0206871354301 0.917244412551 1.4538161087 0.786097061309 1.92311071612 0.989560064353 
0.03189705431 0.965589879512 0.0265275269165 0.950416092779 0.0209786945372 0.925751455457 1.45390351772 0.809557980995 1.93718256692 0.990497575203 
0.0323290938605 0.971863100267 0.0268891091505 0.955555041146 0.0212702536443 0.932649683445 1.45399092674 0.831595273093 1.95125441772 0.99151610551 
0.032761133411 0.977013622843 0.0272506913845 0.960161575944 0.0215618127515 0.939420595146 1.45407833576 0.851711246658 1.96532626852 0.992488338985 
0.0331931729615 0.981307654024 0.0276122736186 0.964548200789 0.0218533718586 0.945566499612 1.45416574478 0.869512378615 1.97939811933 0.993518443501 
0.033625212512 0.984976677971 0.0279738558526 0.96872648989 0.0221449309657 0.950543409067 1.4542531538 0.886468593386 1.99346997013 0.994409657519 
0.0340572520625 0.98792810102 0.0283354380867 0.972233474924 0.0224364900729 0.95535827961 1.45434056282 0.902707207259 2.00754182093 0.995138832625 
0.034489291613 0.990381833123 0.0286970203207 0.975520550006 0.02272804918 0.959443975046 1.45442797184 0.916793018438 2.02161367173 0.99587958194 
0.0349213311635 0.992361022697 0.0290586025547 0.978587715136 0.0230196082871 0.963182444241 1.45451538086 0.929188995243 2.03568552254 0.996562460214 
0.035353370714 0.994004560238 0.0294201847888 0.981689602889 0.0233111673943 0.966944061853 1.45460278988 0.939976157131 2.04975737334 0.99717589324 
0.0357854102645 0.995370316786 0.0297817670228 0.984478987025 0.0236027265014 0.970751976296 1.4546901989 0.950392944363 2.06382922414 0.997627287353 
0.036217449815 0.996550886006 0.0301433492568 0.987025312793 0.0238942856085 0.974293683955 1.45477760792 0.959270361925 2.07790107494 0.998067107258 
0.0366494893655 0.997245338488 0.0305049314909 0.989444322272 0.0241858447157 0.97749973958 1.45486501694 0.966643132444 2.09197292575 0.998483778747 
0.037081528916 0.997812474681 0.0308665137249 0.991759163879 0.0244774038228 0.979721987523 1.45495242596 0.973055243695 2.10604477655 0.998784708156 
0.0375135684665 0.998368036667 0.0312280959589 0.993472146668 0.02476896293 0.982453500619 1.45503983498 0.978657160384 2.12011662735 0.999039340733 
0.037945608017 0.99864581766 0.031589678193 0.994872625841 0.0250605220371 0.985080845843 1.455127244 0.983124804685 2.13418847815 0.999270824894 
0.0383776475675 0.999016192317 0.031951260427 0.99616893714 0.0253520811442 0.987939675228 1.45521465302 0.986874848089 2.14826032896 0.999432863806 
0.038809687118 0.999317121726 0.032312842661 0.997222190072 0.0256436402514 0.990404981539 1.45530206203 0.98987256797 2.16233217976 0.999641199551 
0.0392417266686 0.99946758643 0.0326744248951 0.99793979097 0.0259351993585 0.992372596905 1.45538947105 0.992002222248 2.17640403056 0.999722219007 
0.0396737662191 0.999548605887 0.0330360071291 0.998379610875 0.0262267584656 0.994328638063 1.45547688007 0.993911966574 2.19047588136 0.999780090047 
0.0401058057696 0.999618051135 0.0333975893632 0.998865727613 0.0265183175728 0.995590226739 1.45556428909 0.995543929907 2.20454773217 0.99988425792 
0.0405378453201 0.999722219007 0.0337591715972 0.999224528062 0.0268098766799 0.996631905462 1.45565169811 0.996736073334 2.21861958297 0.99988425792 
0.0409698848706 0.999814812671 0.0341207538312 0.999456012222 0.027101435787 0.997511545273 1.45573910713 0.997534693689 2.23269143377 0.999907406336 
0.0414019244211 0.999861109504 0.0344823360653 0.999594902719 0.0273929948942 0.998263868795 1.45582651615 0.998229146171 2.24676328457 0.999918980544 
0.0418339639716 0.999907406336 0.0348439182993 0.999675922175 0.0276845540013 0.998831004988 1.45591392517 0.998634243452 2.26083513538 0.999930554752 
0.0422660035221 0.999918980544 0.0352055005333 0.999791664255 0.0279761131085 0.999201379646 1.45600133419 0.999074063357 2.27490698618 0.999930554752 
0.0426980430726 0.999930554752 0.0355670827674 0.999861109504 0.0282676722156 0.999398141182 1.45608874321 0.999363418558 2.28897883698 0.999953703168 
0.0431300826231 0.999930554752 0.0359286650014 0.99988425792 0.0285592313227 0.999583328511 1.45617615223 0.999548605887 2.30305068778 0.999965277376 
0.0435621221736 0.999930554752 0.0362902472354 0.999918980544 0.0288507904299 0.999675922175 1.45626356125 0.999699070591 2.31712253859 0.999965277376 
0.0439941617241 0.999953703168 0.0366518294695 0.99994212896 0.029142349537 0.999756941631 1.45635097027 0.999814812671 2.33119438939 0.999965277376 
0.0444262012746 0.999965277376 0.0370134117035 0.999965277376 0.0294339086441 0.999861109504 1.45643837929 0.999895832128 2.34526624019 0.999976851584 
0.0448582408251 0.999976851584 0.0373749939376 0.999976851584 0.0297254677513 0.999907406336 1.45652578831 0.999930554752 2.35933809099 0.999976851584 
0.0452902803756 0.999976851584 0.0377365761716 0.999976851584 0.0300170268584 0.99994212896 1.45661319733 0.99994212896 2.3734099418 0.999976851584 
0.0457223199261 0.999976851584 0.0380981584056 0.999976851584 0.0303085859655 0.99994212896 1.45670060635 0.999953703168 2.3874817926 0.999976851584 
0.0461543594766 0.999976851584 0.0384597406397 0.999976851584 0.0306001450727 0.999965277376 1.45678801537 0.999976851584 2.4015536434 0.999976851584 
0.0465863990271 0.999976851584 0.0388213228737 0.999976851584 0.0308917041798 0.999976851584 1.45687542439 0.999976851584 2.4156254942 0.999976851584 
0.0470184385777 1.0 0.0391829051077 1.0 0.0311832632869 1.0 1.4569628334 1.0 2.429697345 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k9_rmtesenscrit_r1t7200k9_decayrate.txt <==
mlu_x mlu_y 
0.00381448352709 0.999965277376 
0.0042465230776 0.999930554752 
0.00467856262811 0.999907406336 
0.00511060217861 0.99988425792 
0.00554264172912 0.999837961088 
0.00597468127962 0.999803238463 
0.00640672083013 0.999745367423 
0.00683876038063 0.999687496383 
0.00727079993114 0.999618051135 
0.00770283948164 0.999583328511 
0.00813487903215 0.999525457471 
0.00856691858266 0.999432863806 
0.00899895813316 0.999386566974 
0.00943099768367 0.999282399102 
0.00986303723417 0.999212953854 
0.0102950767847 0.999131934397 
0.0107271163352 0.999097211773 
0.0111591558857 0.999027766525 
0.0115911954362 0.998993043901 
0.0120232349867 0.998888876029 
0.0124552745372 0.99881943078 
0.0128873140877 0.998784708156 
0.0133193536382 0.9987036887 
0.0137513931887 0.998622669244 
0.0141834327392 0.998495352955 
0.0146154722897 0.998402759291 
0.0150475118402 0.998275443003 
0.0154795513907 0.998194423547 
0.0159115909413 0.997974513594 
0.0163436304918 0.997650435769 
0.0167756700423 0.996955983287 
0.0172077095928 0.995763839859 
0.0176397491433 0.993379553004 
0.0180717886938 0.989421173856 
0.0185038282443 0.983668792463 
0.0189358677948 0.974073774002 
0.0193679073453 0.961052789963 
0.0197999468958 0.943795645783 
0.0202319864463 0.921781502101 
0.0206640259968 0.893285801919 
0.0210960655473 0.859396520793 
0.0215281050978 0.821201634278 
0.0219601446483 0.776293707103 
0.0223921841988 0.72795981435 
0.0228242237493 0.676373569139 
0.0232562632998 0.622935450642 
0.0236883028504 0.572657090939 
0.0241203424009 0.522216692323 
0.0245523819514 0.473535573328 
0.0249844215019 0.427250315397 
0.0254164610524 0.384310003588 
0.0258485006029 0.344494727948 
0.0262805401534 0.307654023773 
0.0267125797039 0.273683723191 
0.0271446192544 0.24188937372 
0.0275766588049 0.212884408384 
0.0280086983554 0.18487482494 
0.0284407379059 0.158601372701 
0.0288727774564 0.134538594197 
0.0293048170069 0.112952696212 
0.0297368565574 0.0939478466186 
0.0301688961079 0.0772925612565 
0.0306009356584 0.0632414727022 
0.0310329752089 0.0518177293719 
0.0314650147595 0.0423384529914 
0.03189705431 0.0344101204875 
0.0323290938605 0.0281368997326 
0.032761133411 0.0229863771571 
0.0331931729615 0.0186923459762 
0.033625212512 0.0150233220292 
0.0340572520625 0.0120718989803 
0.034489291613 0.00961816687693 
0.0349213311635 0.00763897730298 
0.035353370714 0.00599543976203 
0.0357854102645 0.00462968321393 
0.036217449815 0.00344911399437 
0.0366494893655 0.00275466151229 
0.037081528916 0.00218752531858 
0.0375135684665 0.00163196333291 
0.037945608017 0.00135418234007 
0.0383776475675 0.000983807682959 
0.038809687118 0.000682878274054 
0.0392417266686 0.000532413569602 
0.0396737662191 0.000451394113358 
0.0401058057696 0.000381948865149 
0.0405378453201 0.000277780992836 
0.0409698848706 0.000185187328557 
0.0414019244211 0.000138890496418 
0.0418339639716 9.25936642785e-05 
0.0422660035221 8.10194562437e-05 
0.0426980430726 6.94452482088e-05 
0.0431300826231 6.94452482088e-05 
0.0435621221736 6.94452482088e-05 
0.0439941617241 4.62968321393e-05 
0.0444262012746 3.47226241044e-05 
0.0448582408251 2.31484160697e-05 
0.0452902803756 2.31484160697e-05 
0.0457223199261 2.31484160697e-05 
0.0461543594766 2.31484160697e-05 
0.0465863990271 2.31484160697e-05 
0.0470184385777 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_rmtoesensecrit_r1t7200k9_rmtesenscrit_r1t7200k9_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00381448352709 0.00302468170412 0.00202735257335 1.44822193146 1.02251226476 
1 0.018456408754 0.0153188435361 0.0121621051803 1.45051218033 1.06560967 
2 0.0191103331745 0.0158666465431 0.0126528805122 1.45081616402 1.08670729435 
3 0.0195158217102 0.0162190981209 0.0129665378481 1.45099962711 1.10062276529 
4 0.0198262520134 0.016486948356 0.013203330338 1.45114422798 1.10944455841 
5 0.0200858749449 0.0167053136975 0.0133863408118 1.45126605988 1.11472776483 
6 0.0203110445291 0.0168865993619 0.0135443611071 1.45135951996 1.11984861111 
7 0.0205172915012 0.0170497316867 0.0136812152341 1.45144761562 1.12488592717 
8 0.0206939689815 0.017197208479 0.0138003090397 1.45152140617 1.13006130831 
9 0.0208586584777 0.0173304472119 0.0139212431386 1.45158983231 1.13537854927 
10 0.0210038777441 0.017458723858 0.0140255270526 1.45165670872 1.1404320238 
11 0.0211431384087 0.0175747275352 0.0141199538484 1.45171726704 1.14581716088 
12 0.0212744623423 0.0176831968129 0.0142118381336 1.45177544117 1.15116505174 
13 0.0214028432965 0.0177874676883 0.0143010299653 1.45183063507 1.15589932463 
14 0.0215215738863 0.0178894288838 0.0143829444423 1.451878438 1.15975709962 
15 0.0216360669583 0.0179824437946 0.0144555950537 1.45192445278 1.1631272818 
16 0.0217474810779 0.0180750545114 0.0145332077518 1.4519709444 1.16621162834 
17 0.0218604560941 0.0181605238467 0.014608300291 1.45201648235 1.1689495914 
18 0.021971071139 0.0182448159903 0.0146781634539 1.45206011295 1.17163691656 
19 0.0220699068159 0.0183301195502 0.0147483712062 1.45210124016 1.17452648193 
20 0.0221640039235 0.0184109117836 0.0148160178214 1.45213986397 1.17765989102 
21 0.0222603101283 0.0184923373163 0.0148810632527 1.4521775341 1.18083173271 
22 0.022354034707 0.018574103713 0.0149434665218 1.45221377373 1.18387224882 
23 0.0224461816251 0.0186502188444 0.0150090856478 1.45225108624 1.18711062314 
24 0.0225393231958 0.0187200102955 0.015071278438 1.45228446484 1.19019389331 
25 0.0226292107254 0.0187911689281 0.0151280323043 1.45231963158 1.19349007938 
26 0.0227194223553 0.0188645813614 0.0151871209964 1.45235658646 1.19685041137 
27 0.0228032171726 0.0189317986369 0.0152468541637 1.45239091873 1.2002937163 
28 0.0228883642703 0.0189980771393 0.0153045589104 1.45242322445 1.20372426586 
29 0.0229714512825 0.0190675370395 0.0153636429459 1.45245481491 1.20716784763 
30 0.0230573564768 0.0191332083195 0.015418715775 1.45248688221 1.21028692062 
31 0.0231429394335 0.0192003529519 0.0154729513451 1.452517519 1.21313756178 
32 0.023226717487 0.0192663464695 0.0155304353684 1.45254875183 1.21571871649 
33 0.023310309276 0.0193322654814 0.0155836604536 1.45257867336 1.21818322498 
34 0.0233916435391 0.0193959120661 0.0156352855265 1.45260787964 1.22071943046 
35 0.0234673302621 0.0194637440145 0.0156928207725 1.45263863564 1.22314344079 
36 0.0235460363328 0.0195266325027 0.015745555982 1.45266736507 1.22534032604 
37 0.02362944372 0.0195894688368 0.0157983116806 1.45269621372 1.22765665498 
38 0.0237140543759 0.0196505393833 0.015850963071 1.45272434711 1.22999058078 
39 0.0237995125353 0.0197140313685 0.0159052684903 1.45275355339 1.23228449343 
40 0.0238875597715 0.0197759736329 0.0159549452364 1.45278287888 1.23478480185 
41 0.0239720512182 0.01983849518 0.01600542292 1.45281113148 1.23719899541 
42 0.0240549296141 0.0198971070349 0.0160580631346 1.45283771515 1.23958200855 
43 0.024141388014 0.019957806915 0.0161096155643 1.45286525249 1.24212263894 
44 0.0242289863527 0.0200184043497 0.0161677859724 1.452892313 1.24457936628 
45 0.0243128240108 0.0200804509223 0.016220247373 1.45291687012 1.24741814411 
46 0.0243995152414 0.0201418474317 0.0162756964564 1.45294428825 1.2501458412 
47 0.024483749643 0.02020425722 0.0163282360882 1.45297206402 1.25295821165 
48 0.0245722886175 0.0202696528286 0.0163795761764 1.45299972057 1.25594757192 
49 0.024659499526 0.0203304886818 0.0164360292256 1.4530270195 1.25906724183 
50 0.0247473735362 0.0203953385353 0.0164915248752 1.45305372238 1.26229864964 
51 0.0248342324048 0.0204589441419 0.0165465474129 1.4530809021 1.26592224805 
52 0.0249242186546 0.0205234736204 0.0166046675295 1.45310712814 1.26977989828 
53 0.0250148642808 0.0205890871584 0.016663460061 1.45313454628 1.27404942587 
54 0.0251068919897 0.0206519663334 0.0167161040008 1.45316220284 1.27844348431 
55 0.0251979678869 0.0207143165171 0.0167755428702 1.45318926334 1.28310504678 
56 0.0252939965576 0.0207821223885 0.0168376639485 1.45321799278 1.28822196394 
57 0.0253923721611 0.0208510775119 0.0168968997896 1.45324696064 1.29340855605 
58 0.025488788262 0.020918989554 0.016958815977 1.45327437878 1.29885096064 
59 0.0255855880678 0.0209911745042 0.0170209445059 1.45330298901 1.30427065189 
60 0.0256853066385 0.021059917286 0.0170839205384 1.45333076477 1.31010560102 
61 0.0257905516773 0.0211329571903 0.0171444825828 1.45335794449 1.31624565612 
62 0.025896249339 0.0212040264159 0.0172091815621 1.45338643551 1.32246460452 
63 0.0260025933385 0.0212757717818 0.0172785148025 1.45341421127 1.32867805125 
64 0.0261106882244 0.021351441741 0.0173454172909 1.45344234467 1.33525651293 
65 0.0262199416757 0.0214268174022 0.0174126755446 1.4534709549 1.34206076415 
66 0.0263282880187 0.0215031653643 0.0174828600138 1.45350039959 1.34885185922 
67 0.0264473054558 0.0215852539986 0.0175544451922 1.45352865219 1.35559559382 
68 0.0265668444335 0.0216701496392 0.0176282115281 1.45355714321 1.36274251513 
69 0.0266852155328 0.0217533521354 0.0177032761276 1.45358801842 1.37013720989 
70 0.0268077049404 0.0218418054283 0.0177805423737 1.45361817837 1.37762767966 
71 0.0269269160926 0.0219331178814 0.0178656876087 1.45364893436 1.38551404576 
72 0.0270585231483 0.0220251213759 0.0179463736713 1.45367802143 1.39344711294 
73 0.0271929148585 0.0221239849925 0.0180292595178 1.45370949268 1.40119699461 
74 0.0273227803409 0.0222174245864 0.0181252639741 1.4537431097 1.40906385706 
75 0.0274576023221 0.0223252829164 0.018218273297 1.45377672672 1.41689513522 
76 0.0276033692062 0.0224330928177 0.0183126721531 1.45381153584 1.42545881601 
77 0.0277535077184 0.0225445535034 0.0184161420912 1.45384634495 1.43409299565 
78 0.0279023256153 0.022657642141 0.0185231491923 1.45388175011 1.4429844331 
79 0.0280516277999 0.0227821432054 0.018632248044 1.45391655922 1.45215061095 
80 0.0282084401697 0.0229065194726 0.0187489893287 1.45395363331 1.46190227648 
81 0.0283585395664 0.0230409409851 0.0188680458814 1.45399249554 1.47201874902 
82 0.0285268686712 0.023173449561 0.0189930479974 1.4540305233 1.48253348493 
83 0.0286864899099 0.0233251042664 0.0191321056336 1.4540715313 1.49407596807 
84 0.0288477689028 0.0234914124012 0.019278569147 1.45411337376 1.50560716997 
85 0.0290213879198 0.0236513838172 0.0194336194545 1.45415795803 1.51779985776 
86 0.0292029958218 0.023847091943 0.0196104291826 1.45420707226 1.53214322692 
87 0.0293962284923 0.024048415944 0.0198015980422 1.45425559044 1.54539579134 
88 0.0295899901539 0.024269413203 0.019991222769 1.45430494308 1.56044621347 
89 0.0297980122268 0.0245175287127 0.0202193185687 1.45435918331 1.57624643828 
90 0.0300209484994 0.0247696451843 0.0204698629677 1.45441330433 1.59290928389 
91 0.030262125656 0.0250610336661 0.0207378584892 1.45447147846 1.61035692218 
92 0.0305222626776 0.0254059508443 0.0210692025721 1.45453680515 1.63215121018 
93 0.0308186002076 0.025799067691 0.0214559081942 1.45460833073 1.65374720154 
94 0.0311524849385 0.0262896195054 0.021879741922 1.45469022751 1.67914801295 
95 0.0315415747464 0.0268571283668 0.0224028620869 1.45477343559 1.70770563978 
96 0.0320184826851 0.0275935512036 0.0230613928288 1.45487226009 1.74366497584 
97 0.032605111599 0.0284530278295 0.0238353665918 1.45499528408 1.78937638857 
98 0.0334704108536 0.0295716039836 0.0248003248125 1.45515454769 1.84949566631 
99 0.0348302312195 0.0309440176934 0.0258852373809 1.45539344311 1.94315748846 
100 0.0470184385777 0.0391829051077 0.0311832632869 1.4569628334 2.429697345 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k1_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00431622005999 3.47226241044e-05 0.00337345758453 2.31484160696e-05 0.00222650589421 2.31484160696e-05 1.77250890732 0.0 1.20624486024 0.00028935520087 
0.00481899930164 6.94452482089e-05 0.00379635691177 6.94452482089e-05 0.00255672508385 8.10194562437e-05 1.77253537059 0.0 1.21806234551 0.00253475155962 
0.00532177854329 9.25936642785e-05 0.00421925623901 8.10194562437e-05 0.00288694427349 0.000173613120522 1.77256183386 0.0 1.22987983079 0.00820611349668 
0.00582455778494 0.000115742080348 0.00464215556625 0.000138890496418 0.00321716346312 0.000185187328557 1.77258829713 0.0 1.24169731606 0.0160302781282 
0.0063273370266 0.000173613120522 0.00506505489349 0.000185187328557 0.00354738265276 0.000219909952661 1.7726147604 1.15742080348e-05 1.25351480134 0.022268776259 
0.00683011626825 0.000196761536592 0.00548795422073 0.000196761536592 0.0038776018424 0.000266206784801 1.77264122367 1.15742080348e-05 1.26533228661 0.0304517413396 
0.0073328955099 0.000254632576766 0.00591085354798 0.000231484160696 0.00420782103203 0.00033565203301 1.77266768694 2.31484160696e-05 1.27714977188 0.0394449009827 
0.00783567475155 0.00033565203301 0.00633375287522 0.00033565203301 0.00453804022167 0.000393523073184 1.77269415021 2.31484160696e-05 1.28896725716 0.0507181796086 
0.0083384539932 0.000370374657114 0.00675665220246 0.000381948865149 0.00486825941131 0.000439819905323 1.77272061348 3.47226241044e-05 1.30078474243 0.0692021898402 
0.00884123323485 0.000439819905323 0.0071795515297 0.000428245697288 0.00519847860094 0.000486116737462 1.77274707675 5.78710401741e-05 1.31260222771 0.103334529335 
0.0093440124765 0.000567136193706 0.00760245085694 0.000474542529427 0.00552869779058 0.000532413569601 1.77277354002 6.94452482089e-05 1.32441971298 0.147466984572 
0.00984679171816 0.000613433025845 0.00802535018418 0.000578710401741 0.00585891698021 0.00062500723388 1.77280000329 0.000127316288383 1.33623719825 0.188312364726 
0.0103495709598 0.000682878274054 0.00844824951142 0.000636581441915 0.00618913616985 0.000729175106193 1.77282646656 0.000173613120522 1.34805468353 0.225465572518 
0.0108523502015 0.000775471938333 0.00887114883866 0.000752323522263 0.00651935535949 0.000798620354402 1.77285292983 0.000277780992836 1.3598721688 0.270246183405 
0.0113551294431 0.000833342978507 0.0092940481659 0.000821768770472 0.00684957454912 0.000821768770472 1.7728793931 0.000405097281219 1.37168965407 0.333800159724 
0.0118579086848 0.000844917186542 0.00971694749314 0.000856491394576 0.00717979373876 0.00091436243475 1.77290585637 0.00060185881781 1.38350713935 0.407770923275 
0.0123606879264 0.00093751085082 0.0101398468204 0.000925936642785 0.0075100129284 0.000972233474924 1.77293231964 0.000902788226716 1.39532462462 0.483084294957 
0.0128634671681 0.00100695609903 0.0105627461476 0.000972233474924 0.00784023211803 0.00101853030706 1.77295878291 0.00126158867579 1.4071421099 0.54137200662 
0.0133662464097 0.0010648271392 0.0109856454749 0.0010301045151 0.00817045130767 0.00108797555527 1.77298524618 0.00177085382933 1.41895959517 0.588235974953 
0.0138690256514 0.00115742080348 0.0114085448021 0.00112269817938 0.00850067049731 0.00114584659545 1.77301170945 0.00246530631142 1.43077708044 0.630829060522 
0.014371804893 0.00122686605169 0.0118314441293 0.00116899501152 0.00883088968694 0.00120371763562 1.77303817272 0.0033565203301 1.44259456572 0.6688271855 
0.0148745841347 0.00131945971597 0.0122543434566 0.00122686605169 0.00916110887658 0.00127316288383 1.77306463599 0.00456023796572 1.45441205099 0.701964143104 
0.0153773633763 0.00145835021239 0.0126772427838 0.001331033924 0.00949132806621 0.001331033924 1.77309109926 0.00612275605042 1.46622953627 0.732184400282 
0.015880142618 0.0015625180847 0.0131001421111 0.00138890496418 0.00982154725585 0.00140047917221 1.77311756253 0.00822926191275 1.47804702154 0.760251854767 
0.0163829218596 0.00168983437308 0.0135230414383 0.00144677600435 0.0101517664455 0.00150464704453 1.7731440258 0.010648271392 1.48986450681 0.785495202491 
0.0168857011013 0.00177085382933 0.0139459407656 0.0015625180847 0.0104819856351 0.00158566650077 1.77317048907 0.0142247016748 1.50168199209 0.80787972083 
0.0173884803429 0.00194446694985 0.0143688400928 0.0018287248695 0.0108122048248 0.00166668595701 1.77319695234 0.0182409518629 1.51349947736 0.826930867255 
0.0178912595846 0.00230326739893 0.01479173942 0.00204863482216 0.0111424240144 0.00192131853378 1.77322341561 0.0229053577009 1.52531696263 0.844442644012 
0.0183940388262 0.0031597587935 0.0152146387473 0.00275466151229 0.011472643204 0.00217595111055 1.77324987888 0.028588293846 1.53713444791 0.858956700888 
0.0188968180679 0.00475699950231 0.0156375380745 0.00350698503455 0.0118028623937 0.00282410676049 1.77327634215 0.0362967163972 1.54895193318 0.871746200766 
0.0193995973095 0.007314899478 0.0160604374018 0.00481487054248 0.0121330815833 0.00375004340328 1.77330280542 0.0457644185697 1.56076941846 0.883227815137 
0.0199023765512 0.0115973564509 0.016483336729 0.0075116610146 0.0124633007729 0.00497690945497 1.77332926869 0.0570839940277 1.57258690373 0.89310061459 
0.0204051557928 0.0185881781039 0.0169062360562 0.0118172664035 0.0127935199626 0.00724545422979 1.77335573196 0.0700008101946 1.584404389 0.902776652508 
0.0209079350345 0.0294216368245 0.0173291353835 0.0187965138485 0.0131237391522 0.0107987360965 1.77338219523 0.0850588548479 1.59622187428 0.911086933877 
0.0214107142761 0.0454403407447 0.0177520347107 0.0286230164701 0.0134539583419 0.01660898853 1.7734086585 0.103091470966 1.60803935955 0.918980543756 
0.0219134935178 0.0679753237885 0.018174934038 0.0425004919038 0.0137841775315 0.0250465861873 1.77343512177 0.122686605169 1.61985684483 0.925890345953 
0.0224162727594 0.0962626882256 0.0185978333652 0.0608919084712 0.0141143967211 0.0364703295177 1.77346158504 0.145800298615 1.6316743301 0.931978379379 
0.0229190520011 0.13016354356 0.0190207326924 0.0855565457934 0.0144446159108 0.0516904130835 1.77348804832 0.170777439554 1.64349181537 0.93756872186 
0.0234218312427 0.169932522367 0.0194436320197 0.115580041436 0.0147748351004 0.0723272260096 1.77351451159 0.199157397655 1.65530930065 0.943043322261 
0.0239246104844 0.215430734152 0.0198665313469 0.153242514381 0.01510505429 0.0973506637808 1.77354097486 0.22999108786 1.66712678592 0.947985509092 
0.024427389726 0.263926665818 0.0202894306742 0.196969872336 0.0154352734797 0.129376497413 1.77356743813 0.263023877591 1.67894427119 0.952244817648 
0.0249301689677 0.317144874362 0.0207123300014 0.246380166437 0.0157654926693 0.166900079862 1.7735939014 0.299239574532 1.69076175647 0.956261067836 
0.0254329482093 0.372550608225 0.0211352293286 0.300385421128 0.0160957118589 0.208555654579 1.77362036467 0.338383546106 1.70257924174 0.959617588167 
0.025935727451 0.42806050996 0.0215581286559 0.357816641396 0.0164259310486 0.25672750842 1.77364682794 0.37775900184 1.71439672702 0.962939385873 
0.0264385066926 0.483767173231 0.0219810279831 0.416382134052 0.0167561502382 0.307943378974 1.77367329121 0.419923841711 1.72621421229 0.965983402586 
0.0269412859343 0.538733087189 0.0224039273104 0.474299471059 0.0170863694279 0.362145395201 1.77369975448 0.462516927279 1.73803169756 0.968633896226 
0.027444065176 0.591777682612 0.0228268266376 0.529612611257 0.0174165886175 0.418789569324 1.77372621775 0.504357689325 1.74984918284 0.971400131946 
0.0279468444176 0.642935682126 0.0232497259649 0.581233579092 0.0177468078071 0.47394067061 1.77375268102 0.547101239598 1.76166666811 0.97402747717 
0.0284496236593 0.691350594336 0.0236726252921 0.630516556905 0.0180770269968 0.526788504497 1.77377914429 0.590087848239 1.77348415339 0.976411764025 
0.0289524029009 0.73473072605 0.0240955246193 0.674706883182 0.0184072461864 0.577217328904 1.77380560756 0.629324413477 1.78530163866 0.97856456672 
0.0294551821426 0.774059884952 0.0245184239466 0.715494392296 0.018737465376 0.622703966481 1.77383207083 0.66770448732 1.79711912393 0.980370143173 
0.0299579613842 0.806780171067 0.0249413232738 0.750946191507 0.0190676845657 0.665679000914 1.7738585341 0.705135476105 1.80893660921 0.981967383882 
0.0304607406259 0.836468014676 0.0253642226011 0.781941920624 0.0193979037553 0.703920184261 1.77388499737 0.740274771699 1.82075409448 0.983437308302 
0.0309635198675 0.860878019422 0.0257871219283 0.809257051586 0.0197281229449 0.737288626026 1.77391146064 0.771478836561 1.83257157975 0.984756768018 
0.0314662991092 0.880716211993 0.0262100212555 0.834072153613 0.0200583421346 0.768203335687 1.77393792391 0.799662033125 1.84438906503 0.986249840855 
0.0319690783508 0.896376115464 0.0266329205828 0.854049236681 0.0203885613242 0.794048542228 1.77396438718 0.825947059572 1.8562065503 0.987546152155 
0.0324718575925 0.910195719858 0.02705581991 0.871873517055 0.0207187805139 0.817393719835 1.77399085045 0.849060753018 1.86802403558 0.988680424542 
0.0329746368341 0.921758353685 0.0274787192373 0.88703572958 0.0210489997035 0.83838933321 1.77401731372 0.869894327481 1.87984152085 0.989779974305 
0.0334774160758 0.931515411058 0.0279016185645 0.900577552981 0.0213792188931 0.856549265617 1.77404377699 0.887799627311 1.89165900612 0.99069433674 
0.0339801953174 0.940346531789 0.0283245178917 0.911989722103 0.0217094380828 0.871503142397 1.77407024026 0.903424808158 1.9034764914 0.991666570215 
0.0344829745591 0.947499392354 0.028747417219 0.921619463188 0.0220396572724 0.885334320999 1.77409670353 0.915843933379 1.91529397667 0.992569358442 
0.0349857538007 0.953228625331 0.0291703165462 0.929686686188 0.022369876462 0.897359923147 1.7741231668 0.927290825125 1.92711146195 0.993437424044 
0.0354885330424 0.958575909443 0.0295932158735 0.937325663491 0.0227000956517 0.908147085036 1.77414963007 0.93680482413 1.93892894722 0.994143450734 
0.035991312284 0.96348337365 0.0300161152007 0.943610458454 0.0230303148413 0.917522193544 1.77417609334 0.944733156634 1.95074643249 0.9948147548 
0.0364940915257 0.967893146911 0.0304390145279 0.949177652519 0.0233605340309 0.925959791201 1.77420255661 0.951307306798 1.96256391777 0.995393465202 
0.0369968707673 0.972117732844 0.0308619138552 0.954108265142 0.0236907532206 0.933320987511 1.77422901988 0.956862926654 1.97438140304 0.996006898228 
0.037499650009 0.975543698422 0.0312848131824 0.958425444739 0.0240209724102 0.940080325004 1.77425548315 0.961816687693 1.98619888831 0.996608757046 
0.0380024292506 0.978865496128 0.0317077125097 0.963182444241 0.0243511915999 0.945751686941 1.77428194642 0.965624602137 1.99801637359 0.997060151159 
0.0385052084923 0.981967383882 0.0321306118369 0.966793597148 0.0246814107895 0.95135360363 1.77430840969 0.969073716131 2.00983385886 0.997418951608 
0.0390079877339 0.984502135441 0.0325535111642 0.970636234216 0.0250116299791 0.956272642044 1.77433487296 0.97196726814 2.02165134414 0.997789326265 
0.0395107669756 0.987210500122 0.0329764104914 0.973691825137 0.0253418491688 0.960601395849 1.77436133623 0.974559890739 2.03346882941 0.998194423547 
0.0400135462172 0.989351728608 0.0333993098186 0.976863158138 0.0256720683584 0.964444032917 1.7743877995 0.977372423292 2.04528631468 0.998449056123 
0.0405163254589 0.991527679719 0.0338222091459 0.979826155395 0.026002287548 0.968876954594 1.77441426277 0.97927059341 2.05710379996 0.998668966076 
0.0410191047005 0.993090197803 0.0342451084731 0.982615539532 0.0263325067377 0.972580701166 1.77444072604 0.981087744071 2.06892128523 0.998969895485 
0.0415218839422 0.994675864304 0.0346680078004 0.985416497876 0.0266627259273 0.976365467193 1.77446718931 0.983055359437 2.08073877051 0.999108785981 
0.0420246631838 0.995833285107 0.0350909071276 0.987916526812 0.0269929451169 0.979363187074 1.77449365258 0.984976677971 2.09255625578 0.999282399102 
0.0425274424255 0.996828666998 0.0355138064548 0.99016192317 0.0273231643066 0.982384055371 1.77452011585 0.98668966076 2.10437374105 0.99946758643 
0.0430302216671 0.997499971064 0.0359367057821 0.992175835368 0.0276533834962 0.984988252179 1.77454657912 0.988171159388 2.11619122633 0.999652773759 
0.0435330009088 0.998009236218 0.0363596051093 0.993981411822 0.0279836026859 0.987557726363 1.77457304239 0.989467470688 2.1280087116 0.999699070591 
0.0440357801504 0.998472204539 0.0367825044366 0.995451336242 0.0283138218755 0.989733677473 1.77459950566 0.990867949861 2.13982619687 0.999780090047 
0.0445385593921 0.998773133948 0.0372054037638 0.996481440757 0.0286440410651 0.991689718631 1.77462596893 0.992245280617 2.15164368215 0.999814812671 
0.0450413386337 0.999074063357 0.037628303091 0.997418951608 0.0289742602548 0.993437424044 1.7746524322 0.993333256172 2.16346116742 0.99988425792 
0.0455441178754 0.999282399102 0.0380512024183 0.998067107258 0.0293044794444 0.994965219505 1.77467889547 0.994479102767 2.1752786527 0.999895832128 
0.046046897117 0.999444438014 0.0384741017455 0.998726837116 0.029634698634 0.996296253429 1.77470535874 0.995486058866 2.18709613797 0.999895832128 
0.0465496763587 0.999618051135 0.0388970010728 0.999016192317 0.0299649178237 0.997199041656 1.77473182201 0.996296253429 2.19891362324 0.999895832128 
0.0470524556004 0.999699070591 0.0393199004 0.999328695934 0.0302951370133 0.99793979097 1.77475828528 0.997025428535 2.21073110852 0.999918980544 
0.047555234842 0.999803238463 0.0397427997272 0.999513883263 0.0306253562029 0.998506927164 1.77478474855 0.997696732601 2.22254859379 0.99994212896 
0.0480580140837 0.999826386879 0.0401656990545 0.999641199551 0.0309555753926 0.998946747069 1.77481121182 0.998194423547 2.23436607907 0.999965277376 
0.0485607933253 0.99988425792 0.0405885983817 0.999733793215 0.0312857945822 0.999270824894 1.77483767509 0.99858794662 2.24618356434 0.999965277376 
0.049063572567 0.999918980544 0.041011497709 0.999803238463 0.0316160137719 0.999490734846 1.77486413836 0.998877301821 2.25800104961 0.999965277376 
0.0495663518086 0.999930554752 0.0414343970362 0.999872683712 0.0319462329615 0.999652773759 1.77489060163 0.99917823123 2.26981853489 0.999965277376 
0.0500691310503 0.999930554752 0.0418572963635 0.999907406336 0.0322764521511 0.999722219007 1.77491706491 0.99929397331 2.28163602016 0.999965277376 
0.0505719102919 0.99994212896 0.0422801956907 0.99994212896 0.0326066713408 0.999803238463 1.77494352818 0.999537031679 2.29345350543 0.999976851584 
0.0510746895336 0.99994212896 0.0427030950179 0.999965277376 0.0329368905304 0.999872683712 1.77496999145 0.999699070591 2.30527099071 0.999976851584 
0.0515774687752 0.999953703168 0.0431259943452 0.999965277376 0.03326710972 0.999930554752 1.77499645472 0.999780090047 2.31708847598 0.999976851584 
0.0520802480169 0.999976851584 0.0435488936724 0.999976851584 0.0335973289097 0.999965277376 1.77502291799 0.999872683712 2.32890596126 0.999976851584 
0.0525830272585 0.999976851584 0.0439717929997 0.999976851584 0.0339275480993 0.999976851584 1.77504938126 0.999918980544 2.34072344653 0.999976851584 
0.0530858065002 0.999976851584 0.0443946923269 0.999976851584 0.0342577672889 0.999976851584 1.77507584453 0.999930554752 2.3525409318 0.999976851584 
0.0535885857418 0.999976851584 0.0448175916541 0.999976851584 0.0345879864786 0.999976851584 1.7751023078 0.999965277376 2.36435841708 0.999976851584 
0.0540913649835 0.999976851584 0.0452404909814 0.999976851584 0.0349182056682 0.999976851584 1.77512877107 0.999976851584 2.37617590235 0.999976851584 
0.0545941442251 1.0 0.0456633903086 1.0 0.0352484248579 1.0 1.77515523434 1.0 2.38799338763 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k1_decayrate.txt <==
mlu_x mlu_y 
0.00431622005999 0.999965277376 
0.00481899930164 0.999930554752 
0.00532177854329 0.999907406336 
0.00582455778494 0.99988425792 
0.0063273370266 0.999826386879 
0.00683011626825 0.999803238463 
0.0073328955099 0.999745367423 
0.00783567475155 0.999664347967 
0.0083384539932 0.999629625343 
0.00884123323485 0.999560180095 
0.0093440124765 0.999432863806 
0.00984679171816 0.999386566974 
0.0103495709598 0.999317121726 
0.0108523502015 0.999224528062 
0.0113551294431 0.999166657021 
0.0118579086848 0.999155082813 
0.0123606879264 0.999062489149 
0.0128634671681 0.998993043901 
0.0133662464097 0.998935172861 
0.0138690256514 0.998842579197 
0.014371804893 0.998773133948 
0.0148745841347 0.998680540284 
0.0153773633763 0.998541649788 
0.015880142618 0.998437481915 
0.0163829218596 0.998310165627 
0.0168857011013 0.998229146171 
0.0173884803429 0.99805553305 
0.0178912595846 0.997696732601 
0.0183940388262 0.996840241206 
0.0188968180679 0.995243000498 
0.0193995973095 0.992685100522 
0.0199023765512 0.988402643549 
0.0204051557928 0.981411821896 
0.0209079350345 0.970578363175 
0.0214107142761 0.954559659255 
0.0219134935178 0.932024676212 
0.0224162727594 0.903737311774 
0.0229190520011 0.86983645644 
0.0234218312427 0.830067477633 
0.0239246104844 0.784569265848 
0.024427389726 0.736073334182 
0.0249301689677 0.682855125638 
0.0254329482093 0.627449391775 
0.025935727451 0.57193949004 
0.0264385066926 0.516232826769 
0.0269412859343 0.461266912811 
0.027444065176 0.408222317388 
0.0279468444176 0.357064317874 
0.0284496236593 0.308649405664 
0.0289524029009 0.26526927395 
0.0294551821426 0.225940115048 
0.0299579613842 0.193219828933 
0.0304607406259 0.163531985324 
0.0309635198675 0.139121980578 
0.0314662991092 0.119283788007 
0.0319690783508 0.103623884536 
0.0324718575925 0.0898042801421 
0.0329746368341 0.0782416463154 
0.0334774160758 0.068484588942 
0.0339801953174 0.0596534682114 
0.0344829745591 0.0525006076459 
0.0349857538007 0.0467713746687 
0.0354885330424 0.0414240905566 
0.035991312284 0.0365166263498 
0.0364940915257 0.0321068530886 
0.0369968707673 0.0278822671559 
0.037499650009 0.0244563015776 
0.0380024292506 0.0211345038716 
0.0385052084923 0.0180326161182 
0.0390079877339 0.0154978645586 
0.0395107669756 0.0127894998785 
0.0400135462172 0.010648271392 
0.0409163254589 0.00847232028148 
0.0418191047005 0.00690980219678 
0.0425218839422 0.00532413569601 
0.0430246631838 0.00416671489253 
0.0439274424255 0.00317133300154 
0.0448302216671 0.00250002893552 
0.0455330009088 0.00199076378199 
0.0460357801504 0.0015277954606 
0.0465385593921 0.00122686605169 
0.0470413386337 0.000925936642785 
0.0475441178754 0.000717600898159 
0.048046897117 0.000555561985671 
0.0485496763587 0.000381948865149 
0.0492524556004 0.000300929408905 
0.049555234842 0.000196761536592 
0.0500580140837 0.000173613120522 
0.0508607933253 0.000115742080348 
0.051763572567 8.10194562437e-05 
0.0526663518086 6.94452482088e-05 
0.0530691310503 6.94452482088e-05 
0.0535719102919 5.78710401741e-05 
0.0540746895336 5.78710401741e-05 
0.0545774687752 4.62968321393e-05 
0.0550802480169 2.31484160697e-05 
0.0556830272585 2.31484160697e-05 
0.0562858065002 2.31484160697e-05 
0.0575885857418 2.31484160697e-05 
0.0580913649835 2.31484160697e-05 
0.0585941442251 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00431622005999 0.00337345758453 0.00222650589421 1.77250890732 1.20624486024 
1 0.0202539172024 0.0171621143818 0.013398190029 1.77316336632 1.24440718518 
2 0.0209825318307 0.017806051299 0.0139401424676 1.77323334217 1.26111795233 
3 0.0214364044368 0.0182280074805 0.0142603768036 1.77328102589 1.2766825743 
4 0.0217688474804 0.0185388829559 0.0145300393924 1.7733145237 1.28957375574 
5 0.0220100060105 0.0187872778624 0.0147462366149 1.77333931923 1.30016461789 
6 0.0222494341433 0.0190042909235 0.0149164348841 1.7733620882 1.30748797172 
7 0.0224544927478 0.0191893484443 0.0150707950816 1.77338211536 1.31291046304 
8 0.022651122883 0.0193599909544 0.0152134364471 1.77339999676 1.31685556835 
9 0.0228124856949 0.0195118729025 0.0153447464108 1.77341632843 1.32034840439 
10 0.0229787323624 0.0196581333876 0.0154640572146 1.77343051434 1.32342493571 
11 0.0231336634606 0.0197928901762 0.0155723243952 1.77344481945 1.32619200561 
12 0.0232804697007 0.0199186094105 0.0156750325114 1.77345817089 1.3288247319 
13 0.0234197955579 0.0200329963118 0.0157731361687 1.77347056866 1.33150307479 
14 0.0235588122159 0.020146375522 0.0158700253814 1.77348153591 1.33423052804 
15 0.0236842948943 0.0202553253621 0.0159571263939 1.77349286079 1.33697143287 
16 0.0238049402833 0.0203595813364 0.0160390604287 1.77350382805 1.33976006441 
17 0.0239250827581 0.0204596724361 0.0161210820079 1.77351372242 1.34255128845 
18 0.0240408405662 0.0205567162484 0.0162015687674 1.77352325916 1.34554140342 
19 0.024156678468 0.0206499490887 0.0162833947688 1.77353255749 1.34861625074 
20 0.0242686122656 0.0207391902804 0.0163594763726 1.7735417366 1.35155258938 
21 0.0243740361184 0.0208338741213 0.0164362601936 1.77355031967 1.35484583328 
22 0.02447777614 0.0209213960916 0.0165059547871 1.77355902195 1.35807827882 
23 0.0245896279812 0.0210018977523 0.0165748018771 1.7735673666 1.36128445246 
24 0.0246924981475 0.0210840702057 0.0166430994868 1.77357559204 1.36419612488 
25 0.0247975476086 0.0211660377681 0.0167111717165 1.77358334064 1.36679976257 
26 0.024894868955 0.0212473720312 0.0167772434652 1.77359156609 1.36924487679 
27 0.0249877553433 0.0213269013911 0.0168465040624 1.7735994339 1.37160048008 
28 0.0250842105597 0.0214067790657 0.0169089976698 1.77360682487 1.37373646834 
29 0.025181915611 0.0214799065143 0.016973381862 1.77361409664 1.37574158197 
30 0.0252806898206 0.0215554647148 0.0170355718583 1.77362089157 1.37756682712 
31 0.0253667868674 0.0216301921755 0.0171001292765 1.77362780571 1.37936830678 
32 0.0254615414888 0.0217034164816 0.0171608384699 1.77363448143 1.38107982665 
33 0.0255495011806 0.021778171882 0.017222000286 1.77364115715 1.38291240046 
34 0.0256466958672 0.02185042575 0.0172842293978 1.77364783287 1.38449411371 
35 0.0257368590683 0.0219233203679 0.0173456221819 1.77365438938 1.38621010427 
36 0.0258211605251 0.0219979751855 0.0174044910818 1.77366130352 1.38775976304 
37 0.0259132888168 0.0220682956278 0.0174638237804 1.77366833687 1.38942427578 
38 0.0260044205934 0.0221395678818 0.017523881048 1.77367477417 1.39112838605 
39 0.0260945782065 0.0222134552896 0.017581326887 1.77368121147 1.39268890001 
40 0.026187825948 0.0222867913544 0.0176402274519 1.77368764877 1.39418964343 
41 0.0262771751732 0.0223586987704 0.0176985636353 1.77369360924 1.3956467796 
42 0.0263657681644 0.0224310103804 0.0177543833852 1.77369980812 1.39706021623 
43 0.0264553297311 0.022499255836 0.0178135074675 1.77370636463 1.39851579371 
44 0.0265468526632 0.0225738026202 0.0178699195385 1.77371256351 1.40003822374 
45 0.0266352668405 0.0226467959583 0.0179309993982 1.77371888161 1.40161077393 
46 0.0267220959067 0.0227201562375 0.0179906655103 1.77372460365 1.4032588131 
47 0.0268139392138 0.0227936729789 0.0180505141616 1.77373092175 1.40486428358 
48 0.0269079823047 0.0228688120842 0.0181129965931 1.77373700142 1.40656265153 
49 0.0269963797182 0.0229499191046 0.0181752629578 1.77374343872 1.40842313723 
50 0.027086565271 0.0230202972889 0.0182404741645 1.77374999523 1.41027031006 
51 0.0271789096296 0.0230957679451 0.0183039754629 1.77375619411 1.41213587801 
52 0.0272678844631 0.0231732595712 0.0183654706925 1.77376215458 1.41422396462 
53 0.0273648165166 0.023252883926 0.0184289608151 1.77376823425 1.41650394661 
54 0.0274553894997 0.0233327392489 0.0184920486063 1.77377431393 1.41865575423 
55 0.0275487285107 0.0234107021242 0.0185553953052 1.77378110886 1.42087544268 
56 0.0276424270123 0.0234905928373 0.0186235960573 1.77378742695 1.42337888746 
57 0.0277391914278 0.0235761813819 0.0186918284744 1.77379350662 1.42600204508 
58 0.027833590284 0.0236619710922 0.018755203113 1.77379934788 1.42859469236 
59 0.0279296953231 0.0237459484488 0.0188281349838 1.77380554676 1.43130543247 
60 0.028029480949 0.0238323118538 0.018899243325 1.77381234169 1.43400995684 
61 0.0281224753708 0.0239192117006 0.0189710818231 1.77381913662 1.43657205025 
62 0.0282184351236 0.0240063611418 0.01904527843 1.77382593155 1.43936094242 
63 0.0283183045685 0.024091148749 0.0191201288253 1.77383260727 1.44232331779 
64 0.028422029689 0.0241814162582 0.0191924460232 1.77383952141 1.44523224319 
65 0.0285242404789 0.0242740828544 0.0192727837712 1.77384655476 1.44841765102 
66 0.0286262389272 0.0243713427335 0.0193483177572 1.77385323048 1.45157726821 
67 0.0287286359817 0.0244711916894 0.0194334108382 1.77386002541 1.45480022685 
68 0.0288335140795 0.0245714802295 0.0195224378258 1.77386682034 1.45825421747 
69 0.0289378650486 0.0246701315045 0.0196062494069 1.77387397289 1.46186062542 
70 0.0290469434112 0.024771893397 0.0196929574013 1.77388124466 1.46546935243 
71 0.0291602369398 0.0248822849244 0.0197840631008 1.77388863564 1.46925802588 
72 0.0292749516666 0.0249909982085 0.0198851358145 1.7738959074 1.47315853588 
73 0.0293935704976 0.0251060239971 0.0199844371527 1.7739035368 1.47713199253 
74 0.029521074146 0.0252271518111 0.0200851671398 1.7739112854 1.48122512341 
75 0.0296458378434 0.0253505110741 0.0201852302998 1.77391963005 1.48545710608 
76 0.0297732874751 0.0254868939519 0.0202964544296 1.77392785549 1.48977187414 
77 0.029905045405 0.025621259585 0.020410111174 1.77393667698 1.49416609738 
78 0.0300389099866 0.0257616750896 0.0205394141376 1.77394537926 1.49896970892 
79 0.030193829909 0.025900112465 0.0206659175456 1.77395431995 1.50391652687 
80 0.0303431712091 0.0260544940829 0.0208038445562 1.77396469116 1.50912279516 
81 0.0305086784065 0.0262220725417 0.0209452733397 1.77397506237 1.51486411316 
82 0.0306726116687 0.0263837594539 0.0210896246135 1.77398459911 1.52095004285 
83 0.0308410748839 0.0265563316643 0.0212372802198 1.77399532795 1.52716652634 
84 0.0310345925391 0.0267499219626 0.0214095488191 1.77400689125 1.53407717882 
85 0.0312293358147 0.0269636213779 0.0215881373733 1.77401833534 1.541403098 
86 0.0314487032592 0.0271857045591 0.0217788759619 1.77403049469 1.54991246304 
87 0.031685847789 0.0274266973138 0.0220041256398 1.77404384613 1.55917744469 
88 0.0319522470236 0.0276990067214 0.0222289152443 1.77405827045 1.56894564553 
89 0.0322509035468 0.0279903262854 0.0224834699184 1.77407388687 1.5806413704 
90 0.0325984545052 0.028306260705 0.0227746646851 1.77409021854 1.59266947032 
91 0.032968595624 0.0286598615348 0.0230958592147 1.77410988808 1.6061066295 
92 0.033381935209 0.0290858075023 0.0234545003623 1.774132061 1.62139527513 
93 0.0338994786143 0.0296150129288 0.0238526109606 1.7741563797 1.63974999608 
94 0.0344648249447 0.0301893986762 0.0243464130908 1.77418689728 1.66051654583 
95 0.0352118015289 0.0309243630618 0.0249321199954 1.77422373295 1.68418411232 
96 0.0361397899687 0.0318406559527 0.0256189089268 1.77427177429 1.71559572022 
97 0.037257194519 0.0328963883221 0.0264314915985 1.77434306145 1.75535754609 
98 0.0386456623673 0.0342656299472 0.0273876190186 1.77445142269 1.80633234565 
99 0.0406648404896 0.0358973741531 0.0286701340228 1.77461044788 1.89379844862 
100 0.0545941442251 0.0456633903086 0.0352484248579 1.77515523434 2.38799338763 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k3_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.0043336157687 3.47226241044e-05 0.00338745117188 2.31484160696e-05 0.00223988294601 2.31484160696e-05 1.75297596931 0.0 1.20389182594 6.94452482089e-05 
0.00483827081975 5.78710401741e-05 0.0038115169853 5.78710401741e-05 0.0025709438324 9.25936642785e-05 1.75300261497 0.0 1.21524724738 0.00112269817938 
0.00534292587079 9.25936642785e-05 0.00423558279872 8.10194562437e-05 0.00290200471878 0.000173613120522 1.75302926064 0.0 1.22660266882 0.00416671489253 
0.00584758092184 0.000104167872313 0.00465964861214 0.000138890496418 0.00323306560516 0.000185187328557 1.7530559063 0.0 1.23795809026 0.0103357677751 
0.00635223597288 0.000173613120522 0.00508371442556 0.000185187328557 0.00356412649155 0.000231484160696 1.75308255196 0.0 1.2493135117 0.0172571441799 
0.00685689102393 0.000196761536592 0.00550778023899 0.000196761536592 0.00389518737793 0.000266206784801 1.75310919762 0.0 1.26066893315 0.0242248174169 
0.00736154607497 0.000243058368731 0.00593184605241 0.000231484160696 0.00422624826431 0.00033565203301 1.75313584328 0.0 1.27202435459 0.0317480526395 
0.00786620112602 0.00031250361694 0.00635591186583 0.00033565203301 0.0045573091507 0.000405097281219 1.75316248894 1.15742080348e-05 1.28337977603 0.0393175846943 
0.00837085617706 0.000370374657114 0.00677997767925 0.000381948865149 0.00488837003708 0.000451394113358 1.7531891346 1.15742080348e-05 1.29473519747 0.0512737415942 
0.00887551122811 0.000439819905323 0.00720404349267 0.000428245697288 0.00521943092346 0.000497690945497 1.75321578026 1.15742080348e-05 1.30609061891 0.0708688757972 
0.00938016627915 0.000555561985671 0.0076281093061 0.000474542529427 0.00555049180984 0.000543987777636 1.75324242592 3.47226241044e-05 1.31744604035 0.101366913969 
0.0098848213302 0.000613433025845 0.00805217511952 0.000578710401741 0.00588155269623 0.00064815564995 1.75326907158 3.47226241044e-05 1.32880146179 0.134237664788 
0.0103894763812 0.000682878274054 0.00847624093294 0.000636581441915 0.00621261358261 0.000729175106193 1.75329571724 4.62968321393e-05 1.34015688323 0.167015821942 
0.0108941314323 0.000752323522263 0.00890030674636 0.000740749314228 0.00654367446899 0.000798620354402 1.7533223629 6.94452482089e-05 1.35151230467 0.201020845149 
0.0113987864833 0.000821768770472 0.00932437255979 0.000833342978507 0.00687473535538 0.000833342978507 1.75334900856 8.10194562437e-05 1.36286772611 0.236345328071 
0.0119034415344 0.000844917186542 0.00974843837321 0.000868065602611 0.00720579624176 0.00091436243475 1.75337565422 0.000104167872313 1.37422314755 0.276855056193 
0.0124080965854 0.000925936642785 0.0101725041866 0.000925936642785 0.00753685712814 0.000972233474924 1.75340229988 0.000196761536592 1.38557856899 0.332723758377 
0.0129127516365 0.000983807682959 0.0105965700001 0.00096065926689 0.00786791801453 0.0010301045151 1.75342894554 0.000347226241044 1.39693399043 0.406439889351 
0.0134174066875 0.00105325293117 0.0110206358135 0.00101853030706 0.00819897890091 0.00108797555527 1.7534555912 0.000416671489253 1.40828941187 0.461764603757 
0.0139220617386 0.00113427238741 0.0114447016269 0.00112269817938 0.00853003978729 0.00114584659545 1.75348223686 0.00062500723388 1.41964483331 0.509820715518 
0.0144267167896 0.00120371763562 0.0118687674403 0.00116899501152 0.00886110067368 0.00120371763562 1.75350888252 0.000891214018681 1.43100025475 0.55332816352 
0.0149313718406 0.00128473709186 0.0122928332537 0.00121529184366 0.00919216156006 0.00128473709186 1.75353552818 0.00136575654811 1.44235567619 0.592506857718 
0.0154360268917 0.00143520179632 0.0127168990672 0.00130788550793 0.00952322244644 0.00134260813204 1.75356217384 0.00197918957395 1.45371109763 0.629150800356 
0.0159406819427 0.0015277954606 0.0131409648806 0.00138890496418 0.00985428333282 0.00142362758828 1.7535888195 0.00283568096853 1.46506651907 0.663746108173 
0.0164453369938 0.00167826016505 0.013565030694 0.00144677600435 0.0101853442192 0.00150464704453 1.75361546516 0.00412041806039 1.47642194051 0.696709452656 
0.0169499920448 0.00175927962129 0.0139890965074 0.00157409229273 0.0105164051056 0.0015972407088 1.75364211082 0.00564821352099 1.48777736195 0.72589960532 
0.0174546470959 0.00188659590967 0.0144131623209 0.00175927962129 0.010847465992 0.00172455699719 1.75366875648 0.00782416463154 1.4991327834 0.753434646234 
0.0179593021469 0.00219909952661 0.0148372281343 0.00201391219806 0.0111785268784 0.00196761536592 1.75369540215 0.0103357677751 1.51048820484 0.778122431973 
0.018463957198 0.00282410676049 0.0152612939477 0.00267364205604 0.0115095877647 0.00225697056679 1.75372204781 0.0140626627623 1.52184362628 0.800773157097 
0.018968612249 0.00393523073184 0.0156853597611 0.0033565203301 0.0118406486511 0.0028935520087 1.75374869347 0.0181367839906 1.53319904772 0.819859026146 
0.0194732673001 0.00619220129863 0.0161094255745 0.00465283163 0.0121717095375 0.00383106285952 1.75377533913 0.0237039780553 1.54455446916 0.837463396567 
0.0199779223511 0.00961816687693 0.016533491388 0.00711813794141 0.0125027704239 0.00513894836746 1.75380198479 0.0301739603468 1.5559098906 0.853632565192 
0.0204825774021 0.015949258672 0.0169575572014 0.0112038333777 0.0128338313103 0.0075811062628 1.75382863045 0.0385305385479 1.56726531204 0.867336427505 
0.0209872324532 0.0248961214829 0.0173816230148 0.0180557645343 0.0131648921967 0.0114237433304 1.75385527611 0.048553802706 1.57862073348 0.879547216982 
0.0214918875042 0.0391092489496 0.0178056888282 0.0271993888818 0.013495953083 0.0174307573004 1.75388192177 0.060822463223 1.58997615492 0.890519566199 
0.0219965425553 0.0595608745472 0.0182297546417 0.0410884385236 0.0138270139694 0.0265280848158 1.75390856743 0.0746767902406 1.60133157636 0.900496533525 
0.0225011976063 0.0846190349425 0.0186538204551 0.0587506799847 0.0141580748558 0.0382527575551 1.75393521309 0.0920033796687 1.6126869978 0.909848493617 
0.0230058526574 0.115441150939 0.0190778862685 0.0825704001204 0.0144891357422 0.054178867811 1.75396185875 0.11161008808 1.62404241924 0.918019884489 
0.0235105077084 0.152814268684 0.0195019520819 0.112466579474 0.0148201966286 0.0757763400039 1.75398850441 0.13357793493 1.63539784068 0.926110255906 
0.0240151627595 0.194909663306 0.0199260178953 0.148960057408 0.015151257515 0.10171414021 1.75401515007 0.157860623387 1.64675326212 0.932962187062 
0.0245198178105 0.241762057431 0.0203500837088 0.191935091841 0.0154823184013 0.134307110036 1.75404179573 0.18563872267 1.65810868356 0.939119665737 
0.0250244728616 0.293984884084 0.0207741495222 0.239979629394 0.0158133792877 0.172849222792 1.75406844139 0.217074271693 1.669464105 0.944443801433 
0.0255291279126 0.348441532888 0.0211982153356 0.293764974132 0.0161444401741 0.216067315594 1.75409508705 0.249759835183 1.68081952644 0.949872105001 
0.0260337829636 0.404472273985 0.021622281149 0.3509068392 0.0164755010605 0.264574821468 1.75412173271 0.286183867869 1.69217494788 0.954305026679 
0.0265384380147 0.46080394449 0.0220463469625 0.409333441359 0.0168065619469 0.316739777081 1.75414837837 0.323475966157 1.70353036932 0.958355999491 
0.0270430930657 0.51869813308 0.0224704127759 0.467655875647 0.0171376228333 0.371277445341 1.75417502403 0.362990312388 1.71488579076 0.962302804431 
0.0275477481168 0.574555261056 0.0228944785893 0.523339390502 0.0174686837196 0.428118381 1.75420166969 0.405294042755 1.72624121221 0.966238035162 
0.0280524031678 0.627669301728 0.0233185444027 0.575620088195 0.017799744606 0.482436139307 1.75422831535 0.447748237827 1.73759663365 0.969571407076 
0.0285570582189 0.67942916006 0.0237426102161 0.625285014873 0.0181308054924 0.535283973194 1.75425496101 0.489357515712 1.74895205509 0.972383939629 
0.0290617132699 0.724232919362 0.0241666760296 0.670320258336 0.0184618663788 0.58454380259 1.75428160667 0.53112883251 1.76030747653 0.975127026933 
0.029566368321 0.764464866492 0.024590741843 0.711200361115 0.0187929272652 0.630516556905 1.75430825233 0.573849234366 1.77166289797 0.977349274876 
0.030071023372 0.800032407782 0.0250148076564 0.747485503304 0.0191239881516 0.67206796375 1.75433489799 0.614416833528 1.78301831941 0.979421058114 
0.030575678423 0.829604509311 0.0254388734698 0.779291426984 0.0194550490379 0.709637843031 1.75436154366 0.653398766189 1.79437374085 0.981226634568 
0.0310803334741 0.85440803713 0.0258629392833 0.807011655227 0.0197861099243 0.742416000185 1.75438818932 0.689869095707 1.80572916229 0.983066933645 
0.0315849885251 0.87490595956 0.0262870050967 0.831873054086 0.0201171708107 0.772497366868 1.75441483498 0.72483477818 1.81708458373 0.984884084307 
0.0320896435762 0.891943193787 0.0267110709101 0.852567738053 0.0204482316971 0.797451359391 1.75444148064 0.757474044838 1.82844000517 0.986423453975 
0.0325942986272 0.906561418535 0.0271351367235 0.870438315258 0.0207792925835 0.821143763238 1.7544681263 0.786270674429 1.83979542661 0.987685042651 
0.0330989536783 0.919038414796 0.0275592025369 0.885542656744 0.0211103534698 0.841259736803 1.75449477196 0.812567275084 1.85115084805 0.988738295582 
0.0336036087293 0.929408905196 0.0279832683504 0.899593745298 0.0214414143562 0.859211333465 1.75452141762 0.836155511059 1.86250626949 0.989976735842 
0.0341082637804 0.938413639047 0.0284073341638 0.911318418037 0.0217724752426 0.873713816132 1.75454806328 0.857695112212 1.87386169093 0.991203601894 
0.0346129188314 0.946480862047 0.0288313999772 0.92084399125 0.022103536129 0.887174620077 1.75457470894 0.876364309772 1.88521711237 0.992198983785 
0.0351175738825 0.952476301809 0.0292554657906 0.929142698411 0.0224345970154 0.898968738064 1.7546013546 0.892637646269 1.89657253381 0.993043900971 
0.0356222289335 0.957927753793 0.0296795316041 0.93697843725 0.0227656579018 0.909547564208 1.75462800026 0.907070683688 1.90792795525 0.993819372909 
0.0361268839845 0.963147721617 0.0301035974175 0.943170638549 0.0230967187881 0.918552298059 1.75465464592 0.919385641038 1.91928337669 0.994606419056 
0.0366315390356 0.967939443744 0.0305276632309 0.949073484647 0.0234277796745 0.927128786213 1.75468129158 0.930300119214 1.93063879813 0.995254574706 
0.0371361940866 0.971955693932 0.0309517290443 0.953876780981 0.0237588405609 0.934235349946 1.75470793724 0.939837266635 1.94199421957 0.995925878772 
0.0376408491377 0.975636292087 0.0313757948577 0.958344425283 0.0240899014473 0.940716906446 1.7547345829 0.947360501858 1.95334964102 0.996574034422 
0.0381455041887 0.979073831873 0.0317998606712 0.962869940624 0.0244209623337 0.946561881503 1.75476122856 0.953934652021 1.96470506246 0.997013854327 
0.0386501592398 0.982222016459 0.0322239264846 0.966735726108 0.0247520232201 0.952105927152 1.75478787422 0.959316658758 1.9760604839 0.997395803192 
0.0391548142908 0.984826213266 0.032647992298 0.970520492135 0.0250830841064 0.956862926654 1.75481451988 0.964582923413 1.98741590534 0.997812474681 
0.0396594693419 0.987441984282 0.0330720581114 0.973761270385 0.0254141449928 0.961029641547 1.75484116554 0.968819083554 1.99877132678 0.99805553305 
0.0401641243929 0.989641083809 0.0334961239249 0.976840009722 0.0257452058792 0.964930149655 1.7548678112 0.972464959085 2.01012674822 0.998414333499 
0.0406687794439 0.991759163879 0.0339201897383 0.979687264899 0.0260762667656 0.969328348708 1.75489445686 0.975659440503 2.02148216966 0.998668966076 
0.041173434495 0.993356404588 0.0343442555517 0.982615539532 0.026407327652 0.973043669487 1.75492110252 0.978286785727 2.0328375911 0.998900450237 
0.041678089546 0.994803180592 0.0347683213651 0.985439646292 0.0267383885384 0.976539080313 1.75494774818 0.980752092038 2.04419301254 0.999062489149 
0.0421827445971 0.995949027188 0.0351923871785 0.987951249436 0.0270694494247 0.979698839107 1.75497439384 0.982997488397 2.05554843398 0.999317121726 
0.0426873996481 0.996955983287 0.035616452992 0.990254516835 0.0274005103111 0.982754430028 1.75500103951 0.985127142675 2.06690385542 0.999479160638 
0.0431920546992 0.997627287353 0.0360405188054 0.992268429033 0.0277315711975 0.985138716883 1.75502768517 0.986735957592 2.07825927686 0.999629625343 
0.0436967097502 0.998067107258 0.0364645846188 0.994004560238 0.0280626320839 0.987696616859 1.75505433083 0.988703572958 2.0896146983 0.999687496383 
0.0442013648013 0.998506927164 0.0368886504322 0.995381890994 0.0283936929703 0.98993043901 1.75508097649 0.99010405213 2.10097011974 0.999803238463 
0.0447060198523 0.99881943078 0.0373127162457 0.996550886006 0.0287247538567 0.991932777 1.75510762215 0.991296195558 2.11232554118 0.999837961088 
0.0452106749034 0.999108785981 0.0377367820591 0.997372654776 0.029055814743 0.993553166125 1.75513426781 0.99252306161 2.12368096262 0.999872683712 
0.0457153299544 0.999305547518 0.0381608478725 0.998101829882 0.0293868756294 0.995138832625 1.75516091347 0.993842521325 2.13503638406 0.999895832128 
0.0462199850054 0.999513883263 0.0385849136859 0.998680540284 0.0297179365158 0.996400421301 1.75518755913 0.994872625841 2.1463918055 0.999895832128 
0.0467246400565 0.999641199551 0.0390089794993 0.999062489149 0.0300489974022 0.997222190072 1.75521420479 0.995891156148 2.15774722694 0.999907406336 
0.0472292951075 0.999710644799 0.0394330453128 0.999328695934 0.0303800582886 0.998043958842 1.75524085045 0.996597182838 2.16910264838 0.999918980544 
0.0477339501586 0.999803238463 0.0398571111262 0.999490734846 0.030711119175 0.998541649788 1.75526749611 0.9974073774 2.18045806983 0.999930554752 
0.0482386052096 0.999861109504 0.0402811769396 0.999675922175 0.0310421800613 0.998969895485 1.75529414177 0.997916642554 2.19181349127 0.999953703168 
0.0487432602607 0.999907406336 0.040705242753 0.999722219007 0.0313732409477 0.999317121726 1.75532078743 0.998356462459 2.20316891271 0.999953703168 
0.0492479153117 0.999930554752 0.0411293085665 0.999803238463 0.0317043018341 0.999502309055 1.75534743309 0.99876155974 2.21452433415 0.999965277376 
0.0497525703628 0.999930554752 0.0415533743799 0.99988425792 0.0320353627205 0.999641199551 1.75537407875 0.998981469693 2.22587975559 0.999965277376 
0.0502572254138 0.999930554752 0.0419774401933 0.999907406336 0.0323664236069 0.999722219007 1.75540072441 0.999282399102 2.23723517703 0.999965277376 
0.0507618804649 0.99994212896 0.0424015060067 0.99994212896 0.0326974844933 0.999791664255 1.75542737007 0.999456012222 2.24859059847 0.999965277376 
0.0512665355159 0.99994212896 0.0428255718201 0.999965277376 0.0330285453796 0.999907406336 1.75545401573 0.999571754303 2.25994601991 0.999976851584 
0.0517711905669 0.999965277376 0.0432496376336 0.999965277376 0.033359606266 0.999953703168 1.75548066139 0.999722219007 2.27130144135 0.999976851584 
0.052275845618 0.999976851584 0.043673703447 0.999976851584 0.0336906671524 0.999965277376 1.75550730705 0.999826386879 2.28265686279 0.999976851584 
0.052780500669 0.999976851584 0.0440977692604 0.999976851584 0.0340217280388 0.999976851584 1.75553395271 0.99988425792 2.29401228423 0.999976851584 
0.0532851557201 0.999976851584 0.0445218350738 0.999976851584 0.0343527889252 0.999976851584 1.75556059837 0.999918980544 2.30536770567 0.999976851584 
0.0537898107711 0.999976851584 0.0449459008873 0.999976851584 0.0346838498116 0.999976851584 1.75558724403 0.999930554752 2.31672312711 0.999976851584 
0.0542944658222 0.999976851584 0.0453699667007 0.999976851584 0.0350149106979 0.999976851584 1.75561388969 0.999976851584 2.32807854855 0.999976851584 
0.0547991208732 1.0 0.0457940325141 1.0 0.0353459715843 1.0 1.75564053535 1.0 2.33943396999 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k3_decayrate.txt <==
mlu_x mlu_y 
0.0043336157687 0.999965277376 
0.00483827081975 0.99994212896 
0.00534292587079 0.999907406336 
0.00584758092184 0.999895832128 
0.00635223597288 0.999826386879 
0.00685689102393 0.999803238463 
0.00736154607497 0.999756941631 
0.00786620112602 0.999687496383 
0.00837085617706 0.999629625343 
0.00887551122811 0.999560180095 
0.00938016627915 0.999444438014 
0.0098848213302 0.999386566974 
0.0103894763812 0.999317121726 
0.0108941314323 0.999247676478 
0.0113987864833 0.99917823123 
0.0119034415344 0.999155082813 
0.0124080965854 0.999074063357 
0.0129127516365 0.999016192317 
0.0134174066875 0.998946747069 
0.0139220617386 0.998865727613 
0.0144267167896 0.998796282364 
0.0149313718406 0.998715262908 
0.0154360268917 0.998564798204 
0.0159406819427 0.998472204539 
0.0164453369938 0.998321739835 
0.0169499920448 0.998240720379 
0.0174546470959 0.99811340409 
0.0179593021469 0.997800900473 
0.018463957198 0.99717589324 
0.018968612249 0.996064769268 
0.0194732673001 0.993807798701 
0.0199779223511 0.990381833123 
0.0204825774021 0.984050741328 
0.0209872324532 0.975103878517 
0.0214918875042 0.96089075105 
0.0219965425553 0.940439125453 
0.0225011976063 0.915380965057 
0.0230058526574 0.884558849061 
0.0235105077084 0.847185731316 
0.0240151627595 0.805090336694 
0.0245198178105 0.758237942569 
0.0250244728616 0.706015115916 
0.0255291279126 0.651558467112 
0.0260337829636 0.595527726015 
0.0265384380147 0.53919605551 
0.0270430930657 0.48130186692 
0.0275477481168 0.425444738944 
0.0280524031678 0.372330698272 
0.0285570582189 0.32057083994 
0.0290617132699 0.275767080638 
0.029566368321 0.235535133508 
0.030071023372 0.199967592218 
0.030575678423 0.170395490689 
0.0310803334741 0.14559196287 
0.0315849885251 0.12509404044 
0.0320896435762 0.108056806213 
0.0325942986272 0.0934385814651 
0.0330989536783 0.0809615852035 
0.0336036087293 0.0705910948043 
0.0341082637804 0.0615863609533 
0.0346129188314 0.053519137953 
0.0351175738825 0.047523698191 
0.0356222289335 0.0420722462066 
0.0361268839845 0.0368522783829 
0.0366315390356 0.0320605562564 
0.0371361940866 0.0280443060684 
0.0376408491377 0.0243637079133 
0.0381455041887 0.0209261681269 
0.0386501592398 0.0177779835415 
0.0391548142908 0.0151737867336 
0.0396594693419 0.0125580157178 
0.0401641243929 0.0103589161912 
0.0406687794439 0.00824083612079 
0.041173434495 0.00664359541198 
0.041678089546 0.00519681940763 
0.0421827445971 0.00405097281219 
0.0426873996481 0.00304401671316 
0.0431920546992 0.00237271264714 
0.0436967097502 0.00193289274181 
0.0442013648013 0.00149307283649 
0.0447060198523 0.00118056921955 
0.0452106749034 0.000891214018681 
0.0467153299544 0.000694452482089 
0.0472199850054 0.000486116737462 
0.0477246400565 0.000358800449079 
0.0472292951075 0.00028935520087 
0.0477339501586 0.000196761536592 
0.0482386052096 0.000138890496418 
0.0487432602607 9.25936642785e-05 
0.0492479153117 6.94452482088e-05 
0.0497525703628 6.94452482088e-05 
0.0502572254138 6.94452482088e-05 
0.0507618804649 5.78710401741e-05 
0.0512665355159 5.78710401741e-05 
0.0517711905669 3.47226241044e-05 
0.052275845618 2.31484160697e-05 
0.052780500669 2.31484160697e-05 
0.0532851557201 2.31484160697e-05 
0.0537898107711 2.31484160697e-05 
0.0542944658222 2.31484160697e-05 
0.0547991208732 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.0043336157687 0.00338745117188 0.00223988294601 1.75297596931 1.20389182594 
1 0.0205196421593 0.0172782186419 0.013392384164 1.75371912003 1.24860702391 
2 0.0212282016873 0.0178916882724 0.0139415198937 1.75378492355 1.26495578806 
3 0.0216890517622 0.018318567425 0.0142606543377 1.7538278389 1.28083878 
4 0.0220194794238 0.0186278820038 0.014528432861 1.75385942936 1.29545150532 
5 0.0222763195634 0.0188884176314 0.0147467311472 1.75388529778 1.30519566588 
6 0.0225107204169 0.0190999954939 0.0149160893634 1.75390675545 1.3118479403 
7 0.022729953751 0.0192913785577 0.0150731727481 1.75392606735 1.31692300092 
8 0.022921346128 0.0194615926594 0.0152155170217 1.75394323349 1.32128962064 
9 0.0231029763818 0.0196151733398 0.0153476539999 1.75395884991 1.32503571194 
10 0.0232653133571 0.0197632294148 0.0154621666297 1.7539741087 1.32837046316 
11 0.0234271008521 0.019890639931 0.0155702671036 1.75398650646 1.33175171863 
12 0.0235786717385 0.0200192444026 0.015673995018 1.7539985466 1.33539742025 
13 0.0237151589245 0.0201392062008 0.0157746188343 1.75401058674 1.33874789125 
14 0.0238517075777 0.0202543903142 0.0158701818436 1.75402238846 1.34194638127 
15 0.0239786412567 0.0203607026488 0.015954958275 1.75403335571 1.34562996477 
16 0.0241053681821 0.0204667057842 0.0160380266607 1.75404384613 1.34928034949 
17 0.0242310389876 0.0205687768757 0.0161197278649 1.75405350208 1.3525873914 
18 0.0243462007493 0.0206621382385 0.0162001922727 1.75406303883 1.35584456308 
19 0.0244700033218 0.0207557510585 0.0162810143083 1.75407221794 1.35922271472 
20 0.024573367089 0.0208497997373 0.0163619071245 1.75408092022 1.36256596774 
21 0.0246788486838 0.0209402777255 0.0164342280477 1.75408890724 1.36577207984 
22 0.0247925929725 0.0210330393165 0.0165033247322 1.75409760952 1.36901631231 
23 0.0249017383903 0.0211153980345 0.0165759921074 1.75410583496 1.3721951825 
24 0.0250061191618 0.0211982391775 0.0166427530348 1.75411382198 1.37529335268 
25 0.0251040551811 0.0212784968317 0.0167127829045 1.75412192822 1.37824078768 
26 0.0252063833177 0.0213574543595 0.0167777296156 1.75412896156 1.38108975834 
27 0.0252995304763 0.0214387495071 0.0168422851712 1.75413671017 1.38385759628 
28 0.0253973305225 0.0215180981904 0.016906818375 1.75414398193 1.38640582502 
29 0.0254913717508 0.021593272686 0.0169737506658 1.75415101528 1.38871816242 
30 0.0255907382816 0.0216713901609 0.0170321129262 1.75415816784 1.39089069117 
31 0.0256813559681 0.021745596081 0.01709735021 1.75416543961 1.39295386106 
32 0.0257763694972 0.0218213908374 0.017158055678 1.75417259216 1.39475517505 
33 0.0258674900979 0.0218953397125 0.0172204766423 1.7541795063 1.39649603063 
34 0.0259602311999 0.021968504414 0.0172834582627 1.75418665886 1.39821150052 
35 0.0260478705168 0.022040868178 0.0173432547599 1.75419297695 1.39979512812 
36 0.0261379033327 0.0221115164459 0.0174011792988 1.75419953346 1.40122058101 
37 0.0262332912534 0.0221809651703 0.01746051386 1.75420597076 1.4026215265 
38 0.0263187978417 0.0222559068352 0.0175224263221 1.75421252728 1.40409202972 
39 0.0264080855995 0.0223298799247 0.0175780728459 1.75421824932 1.40563009558 
40 0.0264960546046 0.0224041100591 0.0176350604743 1.75422480583 1.40725692271 
41 0.0265895426273 0.0224754232913 0.0176911409944 1.75423112392 1.40887642251 
42 0.0266792457551 0.0225449632853 0.0177506823093 1.75423768044 1.41070218293 
43 0.0267683900893 0.0226147770882 0.0178095325828 1.75424387932 1.41267464028 
44 0.026861961931 0.0226888861507 0.0178717020899 1.75424995899 1.41477631872 
45 0.0269499290735 0.0227622911334 0.0179301612079 1.75425639629 1.41692751628 
46 0.0270368922502 0.0228357426822 0.0179887916893 1.75426271439 1.41927581969 
47 0.0271237250417 0.0229107551277 0.0180513504893 1.75426903248 1.42153217643 
48 0.0272130854428 0.0229887254536 0.0181136205792 1.75427558899 1.42386061234 
49 0.0272977072746 0.0230648890138 0.0181769058108 1.75428202629 1.42605969375 
50 0.0273817628622 0.0231391135603 0.0182356480509 1.75428822517 1.42856079576 
51 0.027468547225 0.0232122074813 0.0183025654405 1.7542950201 1.4310355876 
52 0.027558773756 0.0232934970409 0.0183662287891 1.7543013382 1.43367168155 
53 0.0276413541287 0.0233710668981 0.0184283722192 1.75430741787 1.43614502003 
54 0.0277342852205 0.0234484579414 0.0184915028512 1.75431337833 1.43886609125 
55 0.0278260558844 0.0235299114138 0.01855641976 1.75431993484 1.44142154432 
56 0.027914641425 0.0236076079309 0.0186233166605 1.75432589531 1.44416343956 
57 0.0280069597065 0.0236967094243 0.0186921544373 1.75433269024 1.4469035996 
58 0.0281018670648 0.0237773340195 0.018761601299 1.75433888912 1.44997951529 
59 0.0281974077225 0.023858640343 0.018828228116 1.75434532642 1.45293656495 
60 0.0282896440476 0.0239466670901 0.0188987404108 1.75435188293 1.45607412421 
61 0.028382094577 0.0240329671651 0.0189715046436 1.75435879707 1.45898461778 
62 0.028479706496 0.0241204984486 0.0190479308367 1.75436535358 1.46206517642 
63 0.0285777039826 0.0242078918964 0.0191201046109 1.7543719101 1.46532323313 
64 0.0286689400673 0.0243023578078 0.0191999338567 1.75437858582 1.46844476813 
65 0.0287670250982 0.0243911072612 0.0192763097584 1.75438561916 1.47191322976 
66 0.0288645774126 0.0244908984751 0.019352549687 1.75439265251 1.47521296677 
67 0.0289656016976 0.0245869643986 0.0194365698844 1.75439980507 1.47841615811 
68 0.0290682446212 0.0246842317283 0.0195204075426 1.75440731525 1.48168744874 
69 0.0291790887713 0.0247853696346 0.0196073371917 1.75441506386 1.48522158845 
70 0.0292905792594 0.024891808629 0.0196964032948 1.75442245483 1.48902757881 
71 0.0294030886143 0.0250025093555 0.019790077582 1.75443032265 1.49279293075 
72 0.0295157209039 0.0251042302698 0.0198932141066 1.75443771362 1.49678616159 
73 0.0296382345259 0.0252229142934 0.0199887752533 1.75444581985 1.50063739276 
74 0.029766548425 0.0253427717835 0.0200909692794 1.75445392609 1.50458635989 
75 0.0298895165324 0.0254694204777 0.0201931595802 1.75446191311 1.5088700385 
76 0.0300138946623 0.0256021879613 0.0202980563045 1.75447037697 1.51350502314 
77 0.030147427693 0.025737285614 0.0204183477908 1.75447991371 1.51817843843 
78 0.0302851013839 0.0258729439229 0.020547375083 1.75448897362 1.52260831297 
79 0.0304298624396 0.0260208286345 0.0206770375371 1.75449851036 1.52766926038 
80 0.0305750165135 0.0261779166758 0.020815519616 1.7545080471 1.5326986971 
81 0.0307344719768 0.0263339951634 0.0209516435862 1.75451853752 1.53867087747 
82 0.0309166237712 0.0265004578978 0.0210924185812 1.75452950478 1.54467065621 
83 0.0310891959816 0.026675036177 0.0212543364614 1.75454059124 1.55107082254 
84 0.0312834121287 0.02686810866 0.0214207731187 1.75455251217 1.55779729254 
85 0.0314873643219 0.0270785912871 0.0216024946421 1.75456490993 1.56471178203 
86 0.0317177399993 0.0272954273969 0.0217924583703 1.75457766533 1.57237229418 
87 0.0319675542414 0.0275445766747 0.0220222119242 1.75459173203 1.5810278951 
88 0.0322265662253 0.027822367847 0.0222423858941 1.75460699081 1.5904142735 
89 0.032532453537 0.0281046200544 0.0225122962147 1.75462308407 1.60075992702 
90 0.0328642129898 0.028421131894 0.0227950904518 1.75464156151 1.61207469236 
91 0.0332314744592 0.0287819709629 0.0231139045209 1.7546607542 1.62417226449 
92 0.0336505807936 0.0292083341628 0.0234795194119 1.75468268871 1.63803986941 
93 0.0341312028468 0.0297216195613 0.0238808300346 1.75470736504 1.65306798075 
94 0.0346997380257 0.0303113553673 0.0243753753603 1.75473490238 1.67119412561 
95 0.0354118421674 0.0310356449336 0.0249590165913 1.75477173805 1.69241160284 
96 0.036304295063 0.0319578833878 0.0256540812552 1.75481775284 1.71951194969 
97 0.0373821556568 0.0330006666481 0.0264660716057 1.75487688065 1.75031485594 
98 0.0387901104987 0.0343884788454 0.0274454858154 1.7549673605 1.79824799541 
99 0.0407286472619 0.0359968803823 0.0287384744734 1.75510480881 1.87406462434 
100 0.0547991208732 0.0457940325141 0.0353459715843 1.75564053535 2.33943396999 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k5_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.0045153144747 3.47226241044e-05 0.00344917573966 2.31484160696e-05 0.0022642891854 2.31484160696e-05 1.75079276085 0.0 1.20929427722 6.94452482089e-05 
0.00502129038796 5.78710401741e-05 0.00387692694319 6.94452482089e-05 0.00260135812685 0.000104167872313 1.75081203461 0.0 1.21947839029 0.000694452482089 
0.00552726630121 9.25936642785e-05 0.00430467814673 8.10194562437e-05 0.00293842706829 0.000173613120522 1.75083130836 0.0 1.22966250336 0.00267364205604 
0.00603324221447 0.000104167872313 0.00473242935026 0.000138890496418 0.00327549600974 0.000185187328557 1.75085058212 0.0 1.23984661643 0.00645840808343 
0.00653921812773 0.000173613120522 0.00516018055379 0.000185187328557 0.00361256495118 0.000231484160696 1.75086985588 1.15742080348e-05 1.2500307295 0.0105093808956 
0.00704519404098 0.000185187328557 0.00558793175733 0.000196761536592 0.00394963389263 0.000277780992836 1.75088912964 1.15742080348e-05 1.26021484257 0.014294146923 
0.00755116995424 0.000254632576766 0.00601568296086 0.000243058368731 0.00428670283407 0.000358800449079 1.7509084034 2.31484160696e-05 1.27039895564 0.018275674487 
0.0080571458675 0.00031250361694 0.00644343416439 0.00033565203301 0.00462377177551 0.000416671489253 1.75092767715 2.31484160696e-05 1.2805830687 0.0223845183393 
0.00856312178075 0.000358800449079 0.00687118536793 0.000381948865149 0.00496084071696 0.000451394113358 1.75094695091 2.31484160696e-05 1.29076718177 0.0278822671559 
0.00906909769401 0.000439819905323 0.00729893657146 0.000428245697288 0.0052979096584 0.000509265153532 1.75096622467 3.47226241044e-05 1.30095129484 0.0353707797544 
0.00957507360727 0.000509265153532 0.00772668777499 0.000486116737462 0.00563497859985 0.000543987777636 1.75098549843 6.94452482089e-05 1.31113540791 0.0456023796572 
0.0100810495205 0.00060185881781 0.00815443897853 0.000567136193706 0.00597204754129 0.00064815564995 1.75100477219 0.000115742080348 1.32131952098 0.0619798840264 
0.0105870254338 0.000694452482089 0.00858219018206 0.00062500723388 0.00630911648273 0.000729175106193 1.75102404594 0.000185187328557 1.33150363405 0.0832417041864 
0.011093001347 0.000729175106193 0.00900994138559 0.000752323522263 0.00664618542418 0.000798620354402 1.7510433197 0.000277780992836 1.34168774711 0.105637796734 
0.0115989772603 0.000787046146367 0.00943769258913 0.000821768770472 0.00698325436562 0.000844917186542 1.75106259346 0.000358800449079 1.35187186018 0.126309332284 
0.0121049531735 0.000868065602611 0.00986544379266 0.000868065602611 0.00732032330707 0.00093751085082 1.75108186722 0.000509265153532 1.36205597325 0.145383627125 
0.0126109290868 0.00091436243475 0.0102931949962 0.00091436243475 0.00765739224851 0.000983807682959 1.75110114098 0.000787046146367 1.37224008632 0.163763469485 
0.0131169050001 0.00096065926689 0.0107209461997 0.000949085058855 0.00799446118996 0.00105325293117 1.75112041473 0.00119214342759 1.38242419939 0.185175754349 
0.0136228809133 0.0010648271392 0.0111486974033 0.00100695609903 0.0083315301314 0.00112269817938 1.75113968849 0.00172455699719 1.39260831246 0.215534902024 
0.0141288568266 0.00108797555527 0.0115764486068 0.00109954976331 0.00866859907284 0.00115742080348 1.75115896225 0.00260419680783 1.40279242552 0.257919651848 
0.0146348327398 0.00113427238741 0.0120041998103 0.00116899501152 0.00900566801429 0.00121529184366 1.75117823601 0.00368059815507 1.41297653859 0.295605273209 
0.0151408086531 0.00123844025973 0.0124319510139 0.00121529184366 0.00934273695573 0.0012963112999 1.75119750977 0.00488431579069 1.42316065166 0.331473743909 
0.0156467845663 0.00137733075614 0.0128597022174 0.00130788550793 0.00967980589718 0.00134260813204 1.75121678352 0.00685193115661 1.43334476473 0.367955647635 
0.0161527604796 0.00145835021239 0.0132874534209 0.00138890496418 0.0100168748386 0.00143520179632 1.75123605728 0.00927094063589 1.4435288778 0.406717670343 
0.0166587363929 0.00158566650077 0.0137152046245 0.00144677600435 0.0103539437801 0.00153936966863 1.75125533104 0.0125695899258 1.45371299087 0.443801432887 
0.0171647123061 0.00171298278915 0.014142955828 0.00151622125256 0.0106910127215 0.00160881491684 1.7512746048 0.016273336497 1.46389710393 0.483107443373 
0.0176706882194 0.00181715066147 0.0145707070315 0.00173613120522 0.011028081663 0.00178242803736 1.75129387856 0.0212155233278 1.474081217 0.522181969699 
0.0181766641326 0.00207178323823 0.0149984582351 0.00190974432574 0.0113651506044 0.00200233799002 1.75131315231 0.027581337747 1.48426533007 0.560226391509 
0.0186826400459 0.00248845472749 0.0154262094386 0.00252317735159 0.0117022195458 0.00250002893552 1.75133242607 0.0344101204875 1.49444944314 0.596627275779 
0.0191886159591 0.00313661037743 0.0158539606421 0.00319448141761 0.0120392884873 0.0031597587935 1.75135169983 0.0440745841966 1.50463355621 0.630782763689 
0.0196945918724 0.00449079271751 0.0162817118457 0.00432875380502 0.0123763574287 0.00434032801306 1.75137097359 0.054861746085 1.51481766928 0.662970636234 
0.0202005677857 0.00711813794141 0.0167094630492 0.00662044699591 0.0127134263702 0.00596071713793 1.75139024734 0.0676049491314 1.52500178235 0.693005706085 
0.0207065436989 0.011319575458 0.0171372142527 0.0101390062385 0.0130504953116 0.00924779221982 1.7514095211 0.0822000254633 1.53518589541 0.720806953784 
0.0212125196122 0.0175927962129 0.0175649654563 0.0161807428327 0.0133875642531 0.0137501591454 1.75142879486 0.0995613375155 1.54537000848 0.746270211461 
0.0217184955254 0.0276970798273 0.0179927166598 0.0250234377713 0.0137246331945 0.0214817301126 1.75144806862 0.119931943657 1.55555412155 0.769742705355 
0.0222244714387 0.0423847498235 0.0184204678633 0.0371879304159 0.014061702136 0.0321068530886 1.75146734238 0.143288695471 1.56573823462 0.790830912395 
0.0227304473519 0.0615863609533 0.0188482190669 0.0536580284494 0.0143987710774 0.0456023796572 1.75148661613 0.167988055417 1.57592234769 0.809754742532 
0.0232364232652 0.0868991539254 0.0192759702704 0.075475410595 0.0147358400188 0.0643178740495 1.75150588989 0.194921237514 1.58610646076 0.826872996215 
0.0237423991784 0.116552274911 0.0197037214739 0.103542865079 0.0150729089603 0.0881260199771 1.75152516365 0.225442424102 1.59629057382 0.842440306022 
0.0242483750917 0.153416127501 0.0201314726775 0.13823076656 0.0154099779017 0.118253683492 1.75154443741 0.257792335559 1.60647468689 0.856005277839 
0.024754351005 0.194527714441 0.020559223881 0.178532158937 0.0157470468432 0.154457806225 1.75156371117 0.292329772335 1.61665879996 0.869304042871 
0.0252603269182 0.241183347029 0.0209869750845 0.225106772069 0.0160841157846 0.196495329807 1.75158298492 0.328834824477 1.62684291303 0.880669915161 
0.0257663028315 0.291403835693 0.0214147262881 0.276496255744 0.0164211847261 0.243752821213 1.75160225868 0.366647762127 1.6370270261 0.890646882487 
0.0262722787447 0.345362793551 0.0218424774916 0.332376532136 0.0167582536675 0.29465618815 1.75162153244 0.405351913795 1.64721113917 0.900195604116 
0.026778254658 0.402458361787 0.0222702286951 0.39042118543 0.0170953226089 0.348580423385 1.7516408062 0.44531765414 1.65739525223 0.908910982766 
0.0272842305712 0.460699776618 0.0226979798987 0.44955381428 0.0174323915504 0.405884327365 1.75166007996 0.485827382261 1.6675793653 0.91701292839 
0.0277902064845 0.518975914073 0.0231257311022 0.505052141807 0.0177694604918 0.462389610991 1.75167935371 0.525063947499 1.67776347837 0.924455144157 
0.0282961823978 0.576777508999 0.0235534823057 0.55910369333 0.0181065294333 0.515781432655 1.75169862747 0.564150048033 1.68794759144 0.931723746803 
0.028802158311 0.629822104423 0.0239812335093 0.609335756201 0.0184435983747 0.566244979687 1.75171790123 0.602530121876 1.69813170451 0.938425213255 
0.0293081342243 0.679151379067 0.0244089847128 0.655412678387 0.0187806673162 0.614706188729 1.75173717499 0.640516672647 1.70831581758 0.944594266137 
0.0298141101375 0.724522274563 0.0248367359163 0.699151610551 0.0191177362576 0.657090938553 1.75175644875 0.675899026609 1.71849993064 0.949536452968 
0.0303200860508 0.762867625783 0.0252644871199 0.736293244135 0.0194548051991 0.69615389067 1.7517757225 0.709475804118 1.72868404371 0.954362897719 
0.030826061964 0.797520804639 0.0256922383234 0.769372330698 0.0197918741405 0.730054746004 1.75179499626 0.740992372597 1.73886815678 0.958957858309 
0.0313320378773 0.826907718839 0.0261199895269 0.797960624544 0.0201289430819 0.761085197745 1.75181427002 0.769754279563 1.74905226985 0.962997256913 
0.0318380137905 0.851364020417 0.0265477407305 0.823909998958 0.0204660120234 0.788284586627 1.75183354378 0.795958286554 1.75923638292 0.966538964571 
0.0323439897038 0.87307723469 0.026975491934 0.845982013681 0.0208030809648 0.812081158347 1.75185281754 0.819812729314 1.76942049599 0.969907059109 
0.0328499656171 0.890507991991 0.0274032431375 0.865114179562 0.0211401499063 0.83320408801 1.75187209129 0.840623155361 1.77960460905 0.97332145048 
0.0333559415303 0.905785946597 0.0278309943411 0.881075012442 0.0214772188477 0.851711246658 1.75189136505 0.861294690911 1.78978872212 0.976052963576 
0.0338619174436 0.918772208012 0.0282587455446 0.895623791942 0.0218142877892 0.867880415283 1.75191063881 0.878656002963 1.79997283519 0.978529844095 
0.0343678933568 0.930195951342 0.0286864967481 0.907718839338 0.0221513567306 0.881827335965 1.75192991257 0.894570539011 1.81015694826 0.980937279367 
0.0348738692701 0.939177536777 0.0291142479517 0.918506001227 0.0224884256721 0.894327480642 1.75194918633 0.908343846572 1.82034106133 0.983090082061 
0.0353798451833 0.946920681952 0.0295419991552 0.927163508837 0.0228254946135 0.905207236195 1.75196846008 0.920242132432 1.8305251744 0.984849361682 
0.0358858210966 0.953483257908 0.0299697503587 0.935033970301 0.0231625635549 0.91483697728 1.75198773384 0.93026539659 1.84070928747 0.986678086552 
0.0363917970099 0.95947869767 0.0303975015623 0.941793307793 0.0234996324964 0.923540781722 1.7520070076 0.939258556233 1.85089340053 0.988414217757 
0.0368977729231 0.96466394287 0.0308252527658 0.948020231716 0.0238367014378 0.931249204273 1.75202628136 0.947221611361 1.8610775136 0.989884142178 
0.0374037488364 0.969467239204 0.0312530039693 0.952985566963 0.0241737703793 0.93751085082 1.75204555511 0.953853632565 1.87126162667 0.991296195558 
0.0379097247496 0.973726547761 0.0316807551729 0.957858308545 0.0245108393207 0.943656755287 1.75206482887 0.959976388616 1.88144573974 0.992384171113 
0.0384157006629 0.977546036412 0.0321085063764 0.962256507598 0.0248479082622 0.949073484647 1.75208410263 0.964860704406 1.89162985281 0.993518443501 
0.0389216765761 0.980914130951 0.0325362575799 0.966099144666 0.0251849772036 0.954281878262 1.75210337639 0.969282051876 1.90181396588 0.994305489647 
0.0394276524894 0.983761386127 0.0329640087835 0.969988078566 0.0255220461451 0.958633780484 1.75212265015 0.972951075823 1.91199807894 0.995069387377 
0.0399336284027 0.986828551256 0.033391759987 0.973529786224 0.0258591150865 0.962545862799 1.7521419239 0.976643248186 1.92218219201 0.995682820403 
0.0404396043159 0.989235986528 0.0338195111905 0.976585377146 0.0261961840279 0.966677855068 1.75216119766 0.979571522819 1.93236630508 0.996284679221 
0.0409455802292 0.99128462135 0.0342472623941 0.979513651778 0.0265332529694 0.97067095684 1.75218047142 0.982140997002 1.94255041815 0.996909686455 
0.0414515561424 0.993009178347 0.0346750135976 0.982488223243 0.0268703219108 0.974467297075 1.75219974518 0.984328522321 1.95273453122 0.997430525816 
0.0419575320557 0.994687438512 0.0351027648011 0.98533547842 0.0272073908523 0.977754372157 1.75221901894 0.986180395606 1.96291864429 0.997800900473 
0.0424635079689 0.995925878772 0.0355305160047 0.987974397852 0.0275444597937 0.980543756293 1.75223829269 0.988113288348 1.97310275735 0.998148126714 
0.0429694838822 0.996955983287 0.0359582672082 0.990208220003 0.0278815287352 0.983298417806 1.75225756645 0.989779974305 1.98328687042 0.998541649788 
0.0434754597954 0.997557842105 0.0363860184117 0.992129538536 0.0282185976766 0.985810020949 1.75227684021 0.991122582437 1.99347098349 0.998831004988 
0.0439814357087 0.998136552506 0.0368137696153 0.994004560238 0.028555666618 0.988298475677 1.75229611397 0.992337874281 2.00365509656 0.999074063357 
0.044487411622 0.998564798204 0.0372415208188 0.995543929907 0.0288927355595 0.990613317284 1.75231538773 0.993495295084 2.01383920963 0.99929397331 
0.0449933875352 0.998831004988 0.0376692720223 0.996620331254 0.0292298045009 0.992465190569 1.75233466148 0.994560122224 2.0240233227 0.999432863806 
0.0454993634485 0.999143508605 0.0380970232259 0.997442100024 0.0295668734424 0.99410872811 1.75235393524 0.995682820403 2.03420743576 0.999560180095 
0.0460053393617 0.99935184435 0.0385247744294 0.998101829882 0.0299039423838 0.995509207282 1.752373209 0.996516163382 2.04439154883 0.999618051135 
0.046511315275 0.999502309055 0.0389525256329 0.998738411324 0.0302410113253 0.99658560863 1.75239248276 0.997118022199 2.0545756619 0.999629625343 
0.0470172911882 0.999641199551 0.0393802768365 0.999062489149 0.0305780802667 0.997627287353 1.75241175652 0.997812474681 2.06475977497 0.999710644799 
0.0475232671015 0.999710644799 0.03980802804 0.999363418558 0.0309151492082 0.99817127513 1.75243103027 0.998333314043 2.07494388804 0.999814812671 
0.0480292430148 0.999780090047 0.0402357792435 0.999537031679 0.0312522181496 0.99876155974 1.75245030403 0.998715262908 2.08512800111 0.999861109504 
0.048535218928 0.999895832128 0.0406635304471 0.999699070591 0.031589287091 0.999027766525 1.75246957779 0.998958321277 2.09531211418 0.999872683712 
0.0490411948413 0.999907406336 0.0410912816506 0.999722219007 0.0319263560325 0.999398141182 1.75248885155 0.999166657021 2.10549622724 0.999895832128 
0.0495471707545 0.999930554752 0.0415190328541 0.999837961088 0.0322634249739 0.999560180095 1.75250812531 0.999340270142 2.11568034031 0.999895832128 
0.0500531466678 0.999930554752 0.0419467840577 0.99988425792 0.0326004939154 0.999664347967 1.75252739906 0.999571754303 2.12586445338 0.999895832128 
0.050559122581 0.999930554752 0.0423745352612 0.999895832128 0.0329375628568 0.999745367423 1.75254667282 0.999687496383 2.13604856645 0.999930554752 
0.0510650984943 0.999930554752 0.0428022864647 0.99994212896 0.0332746317983 0.999837961088 1.75256594658 0.999803238463 2.14623267952 0.999953703168 
0.0515710744075 0.99994212896 0.0432300376683 0.999965277376 0.0336117007397 0.999895832128 1.75258522034 0.999837961088 2.15641679259 0.999953703168 
0.0520770503208 0.999953703168 0.0436577888718 0.999976851584 0.0339487696812 0.99994212896 1.75260449409 0.999895832128 2.16660090565 0.999953703168 
0.0525830262341 0.999976851584 0.0440855400753 0.999976851584 0.0342858386226 0.999953703168 1.75262376785 0.99994212896 2.17678501872 0.999953703168 
0.0530890021473 0.999976851584 0.0445132912789 0.999976851584 0.034622907564 0.999976851584 1.75264304161 0.999965277376 2.18696913179 0.999965277376 
0.0535949780606 0.999976851584 0.0449410424824 0.999976851584 0.0349599765055 0.999976851584 1.75266231537 0.999965277376 2.19715324486 0.999965277376 
0.0541009539738 0.999976851584 0.0453687936859 0.999976851584 0.0352970454469 0.999976851584 1.75268158913 0.999976851584 2.20733735793 0.999976851584 
0.0546069298871 0.999976851584 0.0457965448895 0.999976851584 0.0356341143884 0.999976851584 1.75270086288 0.999976851584 2.217521471 0.999976851584 
0.0551129058003 1.0 0.046224296093 1.0 0.0359711833298 1.0 1.75272013664 1.0 2.22770558406 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k5_decayrate.txt <==
mlu_x mlu_y 
0.0045153144747 0.999965277376 
0.00502129038796 0.99994212896 
0.00552726630121 0.999907406336 
0.00603324221447 0.999895832128 
0.00653921812773 0.999826386879 
0.00704519404098 0.999814812671 
0.00755116995424 0.999745367423 
0.0080571458675 0.999687496383 
0.00856312178075 0.999641199551 
0.00906909769401 0.999560180095 
0.00957507360727 0.999490734846 
0.0100810495205 0.999398141182 
0.0105870254338 0.999305547518 
0.011093001347 0.999270824894 
0.0115989772603 0.999212953854 
0.0121049531735 0.999131934397 
0.0126109290868 0.999085637565 
0.0131169050001 0.999039340733 
0.0136228809133 0.998935172861 
0.0141288568266 0.998912024445 
0.0146348327398 0.998865727613 
0.0151408086531 0.99876155974 
0.0156467845663 0.998622669244 
0.0161527604796 0.998541649788 
0.0166587363929 0.998414333499 
0.0171647123061 0.998287017211 
0.0176706882194 0.998182849339 
0.0181766641326 0.997928216762 
0.0186826400459 0.997511545273 
0.0191886159591 0.996863389623 
0.0196945918724 0.995509207282 
0.0202005677857 0.992881862059 
0.0207065436989 0.988680424542 
0.0212125196122 0.982407203787 
0.0217184955254 0.972302920173 
0.0222244714387 0.957615250177 
0.0227304473519 0.938413639047 
0.0232364232652 0.913100846075 
0.0237423991784 0.883447725089 
0.0242483750917 0.846583872499 
0.024754351005 0.805472285559 
0.0252603269182 0.758816652971 
0.0257663028315 0.708596164307 
0.0262722787447 0.654637206449 
0.026778254658 0.597541638213 
0.0272842305712 0.539300223382 
0.0277902064845 0.481024085927 
0.0282961823978 0.423222491001 
0.028802158311 0.370177895577 
0.0293081342243 0.320848620933 
0.0298141101375 0.275477725437 
0.0303200860508 0.237132374217 
0.030826061964 0.202479195361 
0.0313320378773 0.173092281161 
0.0318380137905 0.148635979583 
0.0323439897038 0.12692276531 
0.0328499656171 0.109492008009 
0.0333559415303 0.0942140534034 
0.0338619174436 0.0812277919883 
0.0343678933568 0.069804048658 
0.0348738692701 0.060822463223 
0.0353798451833 0.0530793180477 
0.0358858210966 0.0465167420919 
0.0363917970099 0.0405213023299 
0.0368977729231 0.0353360571303 
0.0374037488364 0.0305327607958 
0.0379097247496 0.026273452239 
0.0384157006629 0.0224539635875 
0.0389216765761 0.0190858690494 
0.0394276524894 0.0162386138728 
0.0399336284027 0.0131714487436 
0.0404396043159 0.0107640134724 
0.0409455802292 0.00871537865022 
0.0414515561424 0.00699082165303 
0.0419575320557 0.00531256148798 
0.0424635079689 0.00407412122826 
0.0429694838822 0.00304401671316 
0.0434754597954 0.00244215789535 
0.0439814357087 0.00186344749361 
0.044487411622 0.00143520179632 
0.0449933875352 0.00116899501152 
0.0454993634485 0.000856491394576 
0.0460053393617 0.00064815564995 
0.046511315275 0.000497690945497 
0.0470172911882 0.000358800449079 
0.0475232671015 0.00028935520087 
0.0480292430148 0.000219909952662 
0.048535218928 0.000104167872313 
0.0490411948413 9.25936642785e-05 
0.0495471707545 6.94452482088e-05 
0.0500531466678 6.94452482088e-05 
0.050559122581 6.94452482088e-05 
0.0510650984943 6.94452482088e-05 
0.0515710744075 5.78710401741e-05 
0.0520770503208 4.62968321393e-05 
0.0525830262341 2.31484160697e-05 
0.0530890021473 2.31484160697e-05 
0.0536949780606 2.31484160697e-05 
0.0542009539738 2.31484160697e-05 
0.0548069298871 2.31484160697e-05 
0.0559129058003 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.0045153144747 0.00344917573966 0.0022642891854 1.75079276085 1.20929427722 
1 0.0210679881275 0.0175387915224 0.0134585583583 1.75126018047 1.2589311994 
2 0.0218637250364 0.0181868411601 0.0140077061951 1.75130905628 1.28540573558 
3 0.0223069377244 0.0186147410423 0.0143394144252 1.75133933544 1.30393669618 
4 0.0226572751999 0.0189298074692 0.0146075263619 1.7513631773 1.31631807754 
5 0.0229479763657 0.0191928651184 0.0148291261867 1.75138213158 1.32456199068 
6 0.0231987219304 0.0194129701704 0.0150047177449 1.75139870167 1.33044723977 
7 0.0234238896519 0.0196048356593 0.0151578718796 1.75141276836 1.33551034784 
8 0.0236103292555 0.0197804756463 0.015300989151 1.75142623901 1.34033955532 
9 0.0238006338477 0.0199397001415 0.0154325449839 1.75143780231 1.34462189971 
10 0.0239780526608 0.0200838409364 0.0155555699021 1.75144853115 1.34933636516 
11 0.0241422504187 0.020219091326 0.0156652275473 1.75145806789 1.35393402366 
12 0.0242976248264 0.0203482620418 0.0157647840679 1.75146736622 1.35876383676 
13 0.0244335457683 0.0204680971801 0.0158642660826 1.75147583008 1.36407278226 
14 0.0245760772377 0.0205807629973 0.0159557741135 1.75148393631 1.36940062802 
15 0.0247100889683 0.0206906348467 0.0160451643169 1.75149216175 1.37502384874 
16 0.0248412415385 0.0207973085344 0.0161312613636 1.75150026798 1.38042226234 
17 0.0249678492546 0.0209030322731 0.016215454787 1.75150742054 1.38562041045 
18 0.0250903367996 0.0210027694702 0.0162912271917 1.75151469231 1.39045373193 
19 0.025210769847 0.0210954155773 0.0163715556264 1.75152148724 1.39440778632 
20 0.0253238994628 0.0211912747473 0.0164477769285 1.75152840137 1.39791501724 
21 0.0254303514957 0.0212838184088 0.0165246166289 1.75153495789 1.40112842416 
22 0.0255371704698 0.0213732216507 0.0165907349437 1.75154103756 1.40393663239 
23 0.0256451126188 0.0214595030993 0.0166613552719 1.75154699802 1.40623526565 
24 0.0257538855076 0.0215460117906 0.0167320016772 1.7515530777 1.40859809291 
25 0.0258573647588 0.0216323118657 0.0168038215488 1.75155927658 1.41098823368 
26 0.0259626582265 0.0217126123607 0.0168702602386 1.75156499863 1.41341803056 
27 0.0260578878224 0.0217881686985 0.0169354528189 1.75157048225 1.41584442692 
28 0.0261610168964 0.0218700300902 0.0170028023422 1.75157608509 1.41872006607 
29 0.0262591801584 0.0219482854009 0.0170656386763 1.75158168793 1.42159957973 
30 0.0263564735651 0.0220264773816 0.0171307325363 1.75158693314 1.4243365088 
31 0.0264511499554 0.022102586925 0.0171940177679 1.75159229755 1.42721781861 
32 0.0265487805009 0.0221768058836 0.0172580033541 1.75159742355 1.4301040678 
33 0.026638193056 0.0222542434931 0.0173194073141 1.75160278797 1.43293369024 
34 0.0267298072577 0.0223264284432 0.0173801444471 1.75160779476 1.4357134557 
35 0.0268170405179 0.0224023927003 0.017440892756 1.75161268234 1.43848207821 
36 0.0269080065191 0.0224755331874 0.0174982491881 1.75161792755 1.44130802736 
37 0.0269985739142 0.022547762841 0.0175569672137 1.75162305355 1.44411993165 
38 0.027087694034 0.0226231329143 0.0176157746464 1.75162782192 1.44681048941 
39 0.027171427384 0.0226946026087 0.0176777783781 1.75163306713 1.4494095094 
40 0.0272622182965 0.0227666832507 0.0177365075797 1.75163807392 1.45206733752 
41 0.0273496806622 0.0228380244225 0.0177932139486 1.75164308071 1.45457966875 
42 0.0274382196367 0.0229124575853 0.017852505669 1.75164796829 1.45734500688 
43 0.0275271963328 0.0229838285595 0.0179139468819 1.75165273666 1.46001364926 
44 0.0276132840663 0.0230556707829 0.0179737154394 1.75165762424 1.46285373114 
45 0.0276980455965 0.0231292527169 0.0180334411561 1.75166239262 1.46560867106 
46 0.0277842972428 0.0232049450278 0.0180924348533 1.7516672802 1.46830243973 
47 0.0278675053269 0.0232787746936 0.0181566886604 1.75167204857 1.47084847404 
48 0.0279518160969 0.023355383426 0.0182162709534 1.75167657852 1.47336215594 
49 0.0280424263328 0.0234347786754 0.0182783789933 1.75168122768 1.475994935 
50 0.0281265638769 0.0235134474933 0.0183416772634 1.75168635368 1.47849401903 
51 0.0282195657492 0.0235909689218 0.018405308947 1.75169100285 1.48114653535 
52 0.0283052865416 0.0236687660217 0.0184697844088 1.75169600964 1.48376689507 
53 0.0283939149231 0.0237472224981 0.0185366682708 1.75170101643 1.48631549766 
54 0.0284816585481 0.0238239616156 0.018602611497 1.75170590401 1.48899390612 
55 0.0285671520978 0.0239035505801 0.0186689440161 1.75171079159 1.49169817109 
56 0.0286544598639 0.0239884853363 0.0187387075275 1.75171591759 1.49437240063 
57 0.0287371445447 0.0240725185722 0.0188057366759 1.75172092438 1.4971386969 
58 0.0288323182613 0.0241588894278 0.0188735518605 1.75172605038 1.49987253672 
59 0.0289253331721 0.0242424421012 0.0189424045384 1.75173081875 1.50277035844 
60 0.0290179606527 0.0243266429752 0.0190109983087 1.75173594475 1.50565276131 
61 0.0291120801121 0.0244143884629 0.0190823618323 1.75174083233 1.5085131745 
62 0.0292112492025 0.0245020817965 0.0191571675241 1.75174548149 1.51152738168 
63 0.0293102692813 0.0245890859514 0.0192380398512 1.7517507267 1.51452465211 
64 0.0294100102037 0.0246856119484 0.0193189494312 1.75175609112 1.51760308494 
65 0.0295104719698 0.0247874502093 0.0193975791335 1.75176157475 1.52081358374 
66 0.029620282352 0.024876749143 0.019480606541 1.75176705837 1.52410224649 
67 0.0297207999974 0.0249772127718 0.0195647627115 1.751772542 1.52724655325 
68 0.0298231113702 0.0250773355365 0.019646441564 1.75177802563 1.53058085679 
69 0.0299272928387 0.0251724924892 0.0197406150401 1.75178374767 1.53413647404 
70 0.0300315506756 0.0252733174711 0.0198224671185 1.75178958893 1.53778946346 
71 0.0301483869553 0.0253860205412 0.0199260190129 1.75179519176 1.54140904465 
72 0.0302664116025 0.0255003198981 0.0200268812478 1.75180150986 1.54503793891 
73 0.030389001593 0.0256195869297 0.0201283860952 1.75180758953 1.54886043884 
74 0.0305226799101 0.0257370620966 0.0202350076288 1.7518136692 1.55297976305 
75 0.0306530985981 0.0258622728288 0.0203420631588 1.75182010651 1.55697476658 
76 0.0307867210358 0.0259885750711 0.0204527620226 1.75182654381 1.56148022592 
77 0.0309227779508 0.0261275563389 0.0205723084509 1.75183369637 1.56586039849 
78 0.0310650076717 0.0262846369296 0.0206943154335 1.75184072971 1.57068621289 
79 0.0312140956521 0.0264239273965 0.0208269692957 1.75184800148 1.57549008846 
80 0.0313750877976 0.0265796240419 0.0209613647312 1.75185586929 1.58078737318 
81 0.0315408855677 0.026733899489 0.0211076494306 1.75186421394 1.58620743165 
82 0.0317143797874 0.0269023217261 0.0212643444538 1.75187220097 1.59194301925 
83 0.0319007188082 0.0270808394998 0.0214211978018 1.7518816185 1.59818752677 
84 0.0320977047086 0.0272727739066 0.021595871076 1.7518905592 1.60465388737 
85 0.0323182791471 0.0274879466742 0.0217779539526 1.75189997673 1.61215904887 
86 0.0325481668115 0.0277138128877 0.0219709295779 1.75190951347 1.61962268046 
87 0.0327673181891 0.027955180034 0.022204099223 1.75191988468 1.6272328835 
88 0.0330476313829 0.0282282754779 0.0224381871521 1.75193144798 1.63624924547 
89 0.0333370305598 0.0285144653171 0.0227088090032 1.75194301128 1.64631759645 
90 0.033667396754 0.0288345385343 0.0230054669082 1.75195624352 1.65718450334 
91 0.0340209789574 0.0291943121701 0.0233287122101 1.75197102547 1.66904174223 
92 0.0344173945487 0.0296084675938 0.0237070750445 1.75198711872 1.68175284813 
93 0.0348656848073 0.0301200952381 0.0241054911166 1.75200619221 1.69547939534 
94 0.0354204215109 0.0307093728334 0.0246414840221 1.75202764988 1.71105757092 
95 0.0361015796661 0.0314316898584 0.0252443663776 1.75205292225 1.7294776848 
96 0.0369364656508 0.032316096127 0.025965904817 1.75208415508 1.75136335341 
97 0.0379614122212 0.0333914011717 0.0268128681928 1.75212599754 1.77994845095 
98 0.0392679870129 0.0347314663231 0.0278080496937 1.75218297958 1.81589799124 
99 0.0411021523178 0.036339238286 0.0291441008449 1.7522807312 1.8722980375 
100 0.0551129058003 0.046224296093 0.0359711833298 1.75272013664 2.22770558406 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k7_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00451982254162 3.47226241044e-05 0.0034689346794 2.31484160696e-05 0.00227061985061 4.62968321393e-05 1.7543224287 0.0 1.21429842059 8.10194562437e-05 
0.00502501084935 4.62968321393e-05 0.00389520914061 6.94452482089e-05 0.00260811457876 0.000104167872313 1.75433755994 0.0 1.22469456002 0.00131945971597 
0.00553019915707 9.25936642785e-05 0.00432148360182 8.10194562437e-05 0.00294560930692 0.000173613120522 1.75435269117 0.0 1.23509069945 0.00377319181935 
0.0060353874648 0.000115742080348 0.00474775806302 0.000138890496418 0.00328310403507 0.000185187328557 1.75436782241 0.0 1.24548683888 0.00798620354402 
0.00654057577252 0.000173613120522 0.00517403252423 0.000185187328557 0.00362059876323 0.000243058368731 1.75438295364 0.0 1.2558829783 0.0119561569 
0.00704576408025 0.000173613120522 0.00560030698543 0.000196761536592 0.00395809349138 0.000277780992836 1.75439808488 1.15742080348e-05 1.26627911773 0.0155557355988 
0.00755095238797 0.000243058368731 0.00602658144664 0.000231484160696 0.00429558821954 0.000358800449079 1.75441321611 2.31484160696e-05 1.27667525716 0.0191205916735 
0.0080561406957 0.00031250361694 0.00645285590785 0.000324077824975 0.00463308294769 0.000416671489253 1.75442834735 9.25936642785e-05 1.28707139659 0.0234840681026 
0.00856132900342 0.000347226241044 0.00687913036905 0.000381948865149 0.00497057767585 0.000451394113358 1.75444347858 0.000173613120522 1.29746753602 0.0284725517656 
0.00906651731115 0.000428245697288 0.00730540483026 0.000416671489253 0.005308072404 0.000509265153532 1.75445860982 0.00028935520087 1.30786367545 0.034919385641 
0.00957170561887 0.000497690945497 0.00773167929146 0.000474542529427 0.00564556713216 0.000543987777636 1.75447374105 0.000393523073184 1.31825981488 0.0450005208394 
0.0100768939266 0.000590284609776 0.00815795375267 0.000567136193706 0.00598306186032 0.00064815564995 1.75448887229 0.000520839361567 1.32865595431 0.0615863609533 
0.0105820822343 0.000659729857984 0.00858422821388 0.00062500723388 0.00632055658847 0.000729175106193 1.75450400352 0.000821768770472 1.33905209374 0.0823273417516 
0.011087270542 0.000717600898159 0.00901050267508 0.000752323522263 0.00665805131663 0.000798620354402 1.75451913476 0.00112269817938 1.34944823317 0.103994259193 
0.0115924588498 0.000775471938333 0.00943677713629 0.000821768770472 0.00699554604478 0.000844917186542 1.754534266 0.0015277954606 1.3598443726 0.123878748597 
0.0120976471575 0.000833342978507 0.00986305159749 0.000856491394576 0.00733304077294 0.00093751085082 1.75454939723 0.00194446694985 1.37024051203 0.142397481452 
0.0126028354652 0.000902788226716 0.0102893260587 0.00091436243475 0.00767053550109 0.00100695609903 1.75456452847 0.00276623572032 1.38063665146 0.162339841896 
0.0131080237729 0.000949085058855 0.0107156005199 0.000949085058855 0.00800803022925 0.00105325293117 1.7545796597 0.00378476602738 1.39103279089 0.188590145719 
0.0136132120807 0.00104167872313 0.0111418749811 0.000995381890994 0.0083455249574 0.00112269817938 1.75459479094 0.00504635470318 1.40142893032 0.225859095591 
0.0141184003884 0.00108797555527 0.0115681494423 0.00109954976331 0.00868301968556 0.00118056921955 1.75460992217 0.00653942753967 1.41182506974 0.260836352273 
0.0146235886961 0.00113427238741 0.0119944239035 0.00115742080348 0.00902051441371 0.00121529184366 1.75462505341 0.00856491394576 1.42222120917 0.294019606708 
0.0151287770038 0.00123844025973 0.0124206983647 0.00119214342759 0.00935800914187 0.0012963112999 1.75464018464 0.0112038333777 1.4326173486 0.328788527645 
0.0156339653116 0.001331033924 0.0128469728259 0.00128473709186 0.00969550387003 0.00134260813204 1.75465531588 0.0143288695471 1.44301348803 0.365305153995 
0.0161391536193 0.00143520179632 0.0132732472871 0.00138890496418 0.0100329985982 0.00144677600435 1.75467044711 0.0185418812718 1.45340962746 0.403812544127 
0.016644341927 0.0015625180847 0.0136995217483 0.00144677600435 0.0103704933263 0.0015277954606 1.75468557835 0.02326415815 1.46380576689 0.442215766386 
0.0171495302347 0.00166668595701 0.0141257962096 0.00151622125256 0.0107079880545 0.00162038912487 1.75470070958 0.0290049653352 1.47420190632 0.481521776872 
0.0176547185425 0.0017940022454 0.0145520706708 0.00166668595701 0.0110454827826 0.00178242803736 1.75471584082 0.0356369865392 1.48459804575 0.520087038044 
0.0181599068502 0.00199076378199 0.014978345132 0.00189817011771 0.0113829775108 0.00202548640609 1.75473097205 0.0437968032037 1.49499418518 0.558293498767 
0.0186650951579 0.00226854477482 0.0154046195932 0.00228011898286 0.011720472239 0.00253475155962 1.75474610329 0.0527552402227 1.50539032461 0.595261519231 
0.0191702834656 0.00282410676049 0.0158308940544 0.00299771988102 0.0120579669671 0.00317133300154 1.75476123452 0.0636465699834 1.51578646404 0.629625342886 
0.0196754717734 0.00384263706756 0.0162571685156 0.00391208231577 0.0123954616953 0.00434032801306 1.75477636576 0.0771536707601 1.52618260347 0.661952105927 
0.0201806600811 0.00608803342631 0.0166834429768 0.00569451035313 0.0127329564234 0.00620377550666 1.75479149699 0.0913436498108 1.5365787429 0.692183937314 
0.0206858483888 0.00946770217248 0.017109717438 0.00900473385109 0.0130704511516 0.00936353430017 1.75480662823 0.107235037443 1.54697488233 0.720147223926 
0.0211910366965 0.0149307283649 0.0175359918992 0.0140279401382 0.0134079458797 0.0141205338025 1.75482175946 0.126089422331 1.55737102176 0.746281785669 
0.0216962250043 0.0229053577009 0.0179622663604 0.022280350467 0.0137454406079 0.021620620609 1.7548368907 0.147085035706 1.56776716118 0.769557518027 
0.022201413312 0.0355328186669 0.0183885408216 0.0327781571546 0.014082935336 0.0324077824975 1.75485202193 0.169087605181 1.57816330061 0.790854060811 
0.0227066016197 0.0525700528941 0.0188148152828 0.0476973113115 0.0144204300642 0.045868586442 1.75486715317 0.193867984583 1.58855944004 0.810437620806 
0.0232117899274 0.074804106529 0.019241089744 0.0675355038831 0.0147579247924 0.0648618618271 1.7548822844 0.221287283418 1.59895557947 0.827625319737 
0.0237169782352 0.10312619359 0.0196673642052 0.0930334841838 0.0150954195205 0.0890519566199 1.75489741564 0.249597796271 1.6093517189 0.843319945833 
0.0242221665429 0.136760842139 0.0200936386664 0.125024595192 0.0154329142487 0.118948135974 1.75491254687 0.280153705483 1.61974785833 0.857452053843 
0.0247273548506 0.175256658063 0.0205199131276 0.16361300478 0.0157704089768 0.155580504404 1.75492767811 0.311924906538 1.63014399776 0.869743862776 
0.0252325431583 0.220650701976 0.0209461875889 0.207398233776 0.016107903705 0.197444414866 1.75494280934 0.345108160974 1.64054013719 0.881908355421 
0.0257377314661 0.268845704233 0.0213724620501 0.257109457285 0.0164453984331 0.244366254239 1.75495794058 0.377573814512 1.65093627662 0.891595967546 
0.0262429197738 0.321126401926 0.0217987365113 0.311438789801 0.0167828931613 0.295269621176 1.75497307181 0.410791791572 1.66133241605 0.901480341208 
0.0267481080815 0.377342330351 0.0222250109725 0.36827972546 0.0171203878894 0.350108218845 1.75498820305 0.44678757856 1.67172855548 0.910728133427 
0.0272532963892 0.434565214875 0.0226512854337 0.426891514948 0.0174578826176 0.406810264008 1.75500333428 0.48265604926 1.68212469491 0.918795356428 
0.027758484697 0.492482551881 0.0230775598949 0.483987083184 0.0177953773458 0.462817856688 1.75501846552 0.518570816792 1.69252083434 0.926827856804 
0.0282636730047 0.550284146807 0.0235038343561 0.538351138323 0.0181328720739 0.51604763944 1.75503359675 0.553420757185 1.70291697377 0.933737659001 
0.0287688613124 0.605493119133 0.0239301088173 0.589648028334 0.0184703668021 0.566499612264 1.75504872799 0.587657264552 1.7133131132 0.940311809164 
0.0292740496201 0.65616500191 0.0243563832785 0.637218023357 0.0188078615302 0.614787208185 1.75506385922 0.622484056528 1.72370925263 0.946399842591 
0.0297792379279 0.702820634498 0.0247826577397 0.681281033345 0.0191453562584 0.656593247607 1.75507899046 0.65504230373 1.73410539205 0.951758700911 
0.0302844262356 0.744441486591 0.0252089322009 0.720529172791 0.0194828509865 0.695274250859 1.75509412169 0.685019502541 1.74450153148 0.956365235709 
0.0307896145433 0.781015983981 0.0256352066621 0.75605041725 0.0198203457147 0.729360293522 1.75510925293 0.714915681894 1.75489767091 0.960578247433 
0.031294802851 0.8125904235 0.0260614811233 0.786166506557 0.0201578404428 0.760656952048 1.75512438416 0.743098878459 1.76529381034 0.964548200789 
0.0317999911588 0.839512031389 0.0264877555845 0.813319598606 0.020495335171 0.787590134145 1.7551395154 0.768735749256 1.77568994977 0.968251947361 
0.0323051794665 0.862926654244 0.0269140300457 0.836803666709 0.0208328298992 0.811479299529 1.75515464664 0.793354089746 1.7860860892 0.971388557738 
0.0328103677742 0.881977800669 0.0273403045069 0.856792323985 0.0211703246273 0.832683248649 1.75516977787 0.816108982743 1.79648222863 0.974606187572 
0.0333155560819 0.898621511823 0.0277665789681 0.874084190789 0.0215078193555 0.851271426753 1.75518490911 0.836028194771 1.80687836806 0.977048345467 
0.0338207443897 0.912394819384 0.0281928534294 0.889223254899 0.0218453140836 0.867371150129 1.75520004034 0.854118681929 1.81727450749 0.979791432771 
0.0343259326974 0.924269956828 0.0286191278906 0.902244238938 0.0221828088118 0.881202328731 1.75521517158 0.87113276774 1.82767064692 0.982395629579 
0.0348311210051 0.935126563965 0.0290454023518 0.913899466429 0.0225203035399 0.893725621824 1.75523030281 0.887244065325 1.83806678635 0.984374819153 
0.0353363093128 0.943541013206 0.029471676813 0.923077813401 0.0228577982681 0.904512783713 1.75524543405 0.900658572437 1.84846292578 0.986110950358 
0.0358414976206 0.950774893228 0.0298979512742 0.931364946354 0.0231952929962 0.914026782717 1.75526056528 0.912487413049 1.85885906521 0.987835507355 
0.0363466859283 0.957210152895 0.0303242257354 0.938784013704 0.0235327877244 0.922857903448 1.75527569652 0.923448188058 1.86925520464 0.989444322272 
0.036851874236 0.962673179088 0.0307505001966 0.945161402331 0.0238702824526 0.930705216496 1.75529082775 0.932892741814 1.87965134407 0.990786930404 
0.0373570625437 0.967684811167 0.0311767746578 0.950566557483 0.0242077771807 0.937117327747 1.75530595899 0.941619694672 1.89004748349 0.992013796456 
0.0378622508515 0.97214088126 0.031603049119 0.955543466938 0.0245452719089 0.943193786965 1.75532109022 0.948980890983 1.90044362292 0.993078623595 
0.0383674391592 0.976330744569 0.0320293235802 0.960022685448 0.024882766637 0.948552645285 1.75533622146 0.95547402169 1.91083976235 0.994016134446 
0.0388726274669 0.979907174852 0.0324555980414 0.964293568213 0.0252202613652 0.953645296821 1.75535135269 0.961434738828 1.92123590178 0.9948147548 
0.0393778157746 0.982939617357 0.0328818725026 0.968124631072 0.0255577560933 0.958031921666 1.75536648393 0.966874616604 1.93163204121 0.995694394611 
0.0398830040824 0.985856317781 0.0333081469638 0.971932545516 0.0258952508215 0.962152339726 1.75538161516 0.97137698353 1.94202818064 0.996377272885 
0.0403881923901 0.988680424542 0.033734421425 0.974976562229 0.0262327455496 0.966353777243 1.7553967464 0.974907116981 1.95242432007 0.996909686455 
0.0408933806978 0.990879524069 0.0341606958862 0.97814789523 0.0265702402778 0.97019641431 1.75541187763 0.978217340478 1.9628204595 0.9974073774 
0.0413985690055 0.992627229482 0.0345869703474 0.981157189319 0.026907735006 0.97402747717 1.75542700887 0.981006724615 1.97321659893 0.997824048889 
0.0419037573133 0.994259192815 0.0350132448087 0.983877128208 0.0272452297341 0.977245107004 1.7554421401 0.983807682959 1.98361273836 0.998159700922 
0.042408945621 0.995636523571 0.0354395192699 0.986608641304 0.0275827244623 0.980289123717 1.75545727134 0.986168821398 1.99400887779 0.998657391868 
0.0429141339287 0.996712924918 0.0358657937311 0.988888760287 0.0279202191904 0.982962765773 1.75547240257 0.988217456221 2.00440501722 0.998946747069 
0.0434193222364 0.997442100024 0.0362920681923 0.991145730853 0.0282577139186 0.985485943124 1.75548753381 0.989791548513 2.01480115665 0.999143508605 
0.0439245105442 0.998009236218 0.0367183426535 0.993148068843 0.0285952086467 0.98798597206 1.75550266504 0.991435086054 2.02519729608 0.99935184435 
0.0444296988519 0.998437481915 0.0371446171147 0.994849477425 0.0289327033749 0.990173497378 1.75551779628 0.992742971562 2.03559343551 0.999444438014 
0.0449348871596 0.998831004988 0.0375708915759 0.996122640308 0.029270198103 0.992280003241 1.75553292751 0.994074005486 2.04598957493 0.999537031679 
0.0454400754673 0.999131934397 0.0379971660371 0.997129596407 0.0296076928312 0.99387724395 1.75554805875 0.995104110001 2.05638571436 0.999629625343 
0.0459452637751 0.99935184435 0.0384234404983 0.997719881017 0.0299451875594 0.995393465202 1.75556318998 0.995844859316 2.06678185379 0.999710644799 
0.0464504520828 0.999479160638 0.0388497149595 0.998449056123 0.0302826822875 0.996550886006 1.75557832122 0.996770795958 2.07717799322 0.999768515839 
0.0469556403905 0.999641199551 0.0392759894207 0.998923598653 0.0306201770157 0.997499971064 1.75559345245 0.997499971064 2.08757413265 0.999803238463 
0.0474608286982 0.999710644799 0.0397022638819 0.999282399102 0.0309576717438 0.998124978298 1.75560858369 0.998043958842 2.09797027208 0.999826386879 
0.047966017006 0.999780090047 0.0401285383431 0.999490734846 0.031295166472 0.998692114492 1.75562371492 0.998495352955 2.10836641151 0.999837961088 
0.0484712053137 0.999861109504 0.0405548128043 0.999641199551 0.0316326612001 0.999039340733 1.75563884616 0.998807856572 2.11876255094 0.999849535296 
0.0489763936214 0.999895832128 0.0409810872655 0.999710644799 0.0319701559283 0.999340270142 1.75565397739 0.999097211773 2.12915869037 0.99988425792 
0.0494815819291 0.999930554752 0.0414073617267 0.999733793215 0.0323076506564 0.999537031679 1.75566910863 0.999328695934 2.1395548298 0.999895832128 
0.0499867702369 0.999930554752 0.0418336361879 0.999872683712 0.0326451453846 0.999687496383 1.75568423986 0.999513883263 2.14995096923 0.999918980544 
0.0504919585446 0.999930554752 0.0422599106492 0.999895832128 0.0329826401128 0.999733793215 1.7556993711 0.999699070591 2.16034710866 0.999930554752 
0.0509971468523 0.999930554752 0.0426861851104 0.99994212896 0.0333201348409 0.999814812671 1.75571450233 0.999803238463 2.17074324809 0.999953703168 
0.05150233516 0.99994212896 0.0431124595716 0.999953703168 0.0336576295691 0.99988425792 1.75572963357 0.999861109504 2.18113938752 0.999965277376 
0.0520075234678 0.999953703168 0.0435387340328 0.999965277376 0.0339951242972 0.99994212896 1.7557447648 0.999918980544 2.19153552695 0.999976851584 
0.0525127117755 0.999965277376 0.043965008494 0.999976851584 0.0343326190254 0.999965277376 1.75575989604 0.999953703168 2.20193166637 0.999976851584 
0.0530179000832 0.999976851584 0.0443912829552 0.999976851584 0.0346701137535 0.999976851584 1.75577502728 0.999965277376 2.2123278058 0.999976851584 
0.0535230883909 0.999976851584 0.0448175574164 0.999976851584 0.0350076084817 0.999976851584 1.75579015851 0.999965277376 2.22272394523 0.999976851584 
0.0540282766987 0.999976851584 0.0452438318776 0.999976851584 0.0353451032098 0.999976851584 1.75580528975 0.999976851584 2.23312008466 0.999976851584 
0.0545334650064 0.999976851584 0.0456701063388 0.999976851584 0.035682597938 0.999976851584 1.75582042098 0.999976851584 2.24351622409 0.999976851584 
0.0550386533141 1.0 0.0460963808 1.0 0.0360200926661 1.0 1.75583555222 1.0 2.25391236352 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k7_decayrate.txt <==
mlu_x mlu_y 
0.00451982254162 0.999965277376 
0.00502501084935 0.999953703168 
0.00553019915707 0.999907406336 
0.0060353874648 0.99988425792 
0.00654057577252 0.999826386879 
0.00704576408025 0.999826386879 
0.00755095238797 0.999756941631 
0.0080561406957 0.999687496383 
0.00856132900342 0.999652773759 
0.00906651731115 0.999571754303 
0.00957170561887 0.999502309055 
0.0100768939266 0.99940971539 
0.0105820822343 0.999340270142 
0.011087270542 0.999282399102 
0.0115924588498 0.999224528062 
0.0120976471575 0.999166657021 
0.0126028354652 0.999097211773 
0.0131080237729 0.999050914941 
0.0136132120807 0.998958321277 
0.0141184003884 0.998912024445 
0.0146235886961 0.998865727613 
0.0151287770038 0.99876155974 
0.0156339653116 0.998668966076 
0.0161391536193 0.998564798204 
0.016644341927 0.998437481915 
0.0171495302347 0.998333314043 
0.0176547185425 0.998205997755 
0.0181599068502 0.998009236218 
0.0186650951579 0.997731455225 
0.0191702834656 0.99717589324 
0.0196754717734 0.996157362932 
0.0201806600811 0.993911966574 
0.0206858483888 0.990532297828 
0.0211910366965 0.985069271635 
0.0216962250043 0.977094642299 
0.022201413312 0.964467181333 
0.0227066016197 0.947429947106 
0.0232117899274 0.925195893471 
0.0237169782352 0.89687380641 
0.0242221665429 0.863239157861 
0.0247273548506 0.824743341937 
0.0252325431583 0.779349298024 
0.0257377314661 0.731154295767 
0.0262429197738 0.678873598074 
0.0267481080815 0.622657669649 
0.0272532963892 0.565434785125 
0.027758484697 0.507517448119 
0.0282636730047 0.449715853193 
0.0287688613124 0.394506880867 
0.0292740496201 0.34383499809 
0.0297792379279 0.297179365502 
0.0302844262356 0.255558513409 
0.0307896145433 0.218984016019 
0.031294802851 0.1874095765 
0.0317999911588 0.160487968611 
0.0323051794665 0.137073345756 
0.0328103677742 0.118022199331 
0.0333155560819 0.101378488177 
0.0338207443897 0.0876051806155 
0.0343259326974 0.0757300431718 
0.0348311210051 0.0648734360351 
0.0353363093128 0.0564589867938 
0.0358414976206 0.0492251067721 
0.0363466859283 0.0427898471047 
0.036851874236 0.0373268209123 
0.0373570625437 0.0323151888332 
0.0378622508515 0.0278591187398 
0.0383674391592 0.0236692554312 
0.0388726274669 0.0200928251484 
0.0393778157746 0.0170603826433 
0.0398830040824 0.0141436822185 
0.0403881923901 0.011319575458 
0.0408933806978 0.00912047593143 
0.0413985690055 0.00737277051818 
0.0419037573133 0.00574080718527 
0.042408945621 0.00436347642913 
0.0429141339287 0.00328707508189 
0.0434193222364 0.00255789997569 
0.0439245105442 0.00199076378199 
0.0444296988519 0.0015625180847 
0.0449348871596 0.00116899501152 
0.0454400754673 0.000868065602611 
0.0459452637751 0.00064815564995 
0.0464504520828 0.000520839361567 
0.0469556403905 0.000358800449079 
0.0474608286982 0.00028935520087 
0.047966017006 0.000219909952662 
0.0484712053137 0.000138890496418 
0.0489763936214 0.000104167872313 
0.0494815819291 6.94452482088e-05 
0.0499867702369 6.94452482088e-05 
0.0504919585446 6.94452482088e-05 
0.0509971468523 6.94452482088e-05 
0.05150233516 5.78710401741e-05 
0.0520075234678 4.62968321393e-05 
0.0525127117755 3.47226241044e-05 
0.0530179000832 2.31484160697e-05 
0.0535230883909 2.31484160697e-05 
0.0540282766987 2.31484160697e-05 
0.0545334650064 2.31484160697e-05 
0.0550386533141 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00451982254162 0.0034689346794 0.00227061985061 1.7543224287 1.21429842059 
1 0.0212519858032 0.0176421906799 0.0134640242904 1.75464882374 1.26064803083 
2 0.0220476388931 0.0182853098959 0.0140201020986 1.75469090462 1.28916703029 
3 0.0225143879652 0.0187152530998 0.0143462764099 1.75471820354 1.31033189806 
4 0.0228460021317 0.0190375577658 0.0146210081875 1.75473954201 1.32418159258 
5 0.0231412407011 0.0192997530103 0.0148429814726 1.75475670815 1.33230857543 
6 0.0233906470239 0.0195174999535 0.0150156877935 1.7547714901 1.338357773 
7 0.023617118597 0.0197153873742 0.0151704680175 1.75478353024 1.34348077561 
8 0.0238181091845 0.0198879279196 0.01531735342 1.75479449749 1.34842157762 
9 0.0240056887269 0.0200496856123 0.0154443429783 1.75480522633 1.35286576209 
10 0.0241734199226 0.020189518109 0.0155693050474 1.75481440544 1.35776202633 
11 0.0243299230933 0.020328193903 0.0156770739704 1.75482382298 1.36275281954 
12 0.0244855619967 0.0204549301416 0.0157813187689 1.75483216763 1.36819976488 
13 0.024631915614 0.0205777399242 0.0158810764551 1.75483979702 1.37366293442 
14 0.0247704144567 0.0206970274448 0.0159752853215 1.75484694958 1.37926449933 
15 0.0249059088528 0.0208017956465 0.0160590931773 1.75485422134 1.38486682516 
16 0.0250362213701 0.0209068078548 0.0161477327347 1.75486101627 1.38995274545 
17 0.0251672081649 0.0210123248398 0.016231905669 1.7548678112 1.39413319166 
18 0.02528963238 0.0211096834391 0.0163126438856 1.75487401009 1.3981695185 
19 0.0254046693444 0.021210744977 0.0163889210671 1.75488008976 1.40192668694 
20 0.0255155283958 0.0213030893356 0.0164668466896 1.75488557339 1.40488829106 
21 0.0256250016391 0.0213953685015 0.016541371122 1.75489117622 1.4075488948 
22 0.0257312916219 0.0214846711606 0.0166123621166 1.75489665985 1.41013793049 
23 0.0258396472782 0.0215752553195 0.0166828036308 1.75490226269 1.41308697308 
24 0.0259449332952 0.0216553974897 0.0167518537492 1.75490762711 1.41600233156 
25 0.0260478612036 0.0217435769737 0.0168208777905 1.75491275311 1.41890774377 
26 0.0261507909745 0.0218246709555 0.016889790073 1.7549177599 1.42195619503 
27 0.0262524280697 0.0219049174339 0.0169526934624 1.75492276669 1.42502776238 
28 0.0263510979712 0.0219816248864 0.01702013053 1.75492765427 1.4281597786 
29 0.0264525767416 0.0220599062741 0.0170861501247 1.75493266106 1.43135213124 
30 0.0265461020172 0.0221406389028 0.0171512346715 1.7549370718 1.43434040747 
31 0.02664401941 0.0222139544785 0.0172140784562 1.75494195938 1.43734884195 
32 0.0267369318753 0.0222914591432 0.0172748528421 1.75494660854 1.4403131264 
33 0.0268268845975 0.0223684422672 0.0173387415707 1.7549511385 1.44336506957 
34 0.0269196256995 0.0224421676248 0.0173980779946 1.75495566845 1.4463425301 
35 0.0270079765469 0.0225138105452 0.0174570567906 1.75496055603 1.44908193649 
36 0.0270964521915 0.0225916374475 0.0175156611949 1.75496508598 1.45184600463 
37 0.0271846968681 0.0226628351957 0.0175752621144 1.75496949673 1.45469830113 
38 0.0272771380842 0.0227362811565 0.0176361426711 1.75497414589 1.45741941997 
39 0.0273666847497 0.0228066314012 0.0176986642182 1.75497867584 1.46006915477 
40 0.0274527147412 0.0228810105473 0.017756504938 1.75498344421 1.4627991195 
41 0.0275405254215 0.0229513477534 0.0178150571883 1.75498773575 1.46544783945 
42 0.0276314038783 0.0230270847678 0.0178740043193 1.75499190807 1.46799525968 
43 0.0277208983898 0.0230982657522 0.0179326869547 1.75499631882 1.47071682789 
44 0.0278029516339 0.0231727398932 0.0179908797145 1.75500025272 1.47359120835 
45 0.027886852622 0.0232502482831 0.0180542394519 1.75500478268 1.47613453891 
46 0.0279747024179 0.0233247056603 0.0181142091751 1.75500883579 1.47877325015 
47 0.0280677713454 0.0233965590596 0.0181759186089 1.75501288891 1.48141932373 
48 0.0281530618668 0.0234733615071 0.0182424541563 1.75501741886 1.48421464522 
49 0.028242861852 0.0235492698848 0.0183028541505 1.75502159119 1.48681521019 
50 0.0283297430724 0.0236301850528 0.0183665901423 1.75502576351 1.48957085681 
51 0.0284148398787 0.023707088083 0.0184318646789 1.75502993584 1.49231961874 
52 0.0285036303103 0.0237827114761 0.0184935554862 1.75503410816 1.49496592476 
53 0.0285904537886 0.0238622333854 0.0185585748404 1.75503851891 1.4976941402 
54 0.0286774151027 0.0239440035075 0.0186294782907 1.75504292965 1.50032415303 
55 0.0287653338164 0.0240234676749 0.0186944846064 1.75504722118 1.50308569863 
56 0.0288561116904 0.0241059046239 0.0187625046819 1.75505151272 1.50577953146 
57 0.0289437752217 0.0241896696389 0.0188319217414 1.75505604267 1.50862724294 
58 0.0290345214307 0.0242736525834 0.0189000479877 1.75506033421 1.51129293475 
59 0.0291256532073 0.0243590287864 0.0189648251981 1.75506474495 1.51416883817 
60 0.0292204543948 0.0244453027844 0.0190388876945 1.75506915569 1.51709193207 
61 0.0293174590915 0.0245319157839 0.0191082861274 1.75507344723 1.52015355231 
62 0.0294179599732 0.0246193464845 0.0191871318966 1.75507797718 1.52317387107 
63 0.0295186936855 0.0247144568712 0.0192648619413 1.75508238792 1.52628916522 
64 0.029617074877 0.0248073767871 0.0193463694304 1.7550871563 1.52949285477 
65 0.0297183226794 0.0249033533037 0.0194295179099 1.75509156704 1.53267010495 
66 0.0298206117004 0.0249997340143 0.019513932988 1.75509669304 1.53595768157 
67 0.0299165342003 0.0250915233046 0.0195973906666 1.7551013422 1.53913269862 
68 0.0300281569362 0.0251951497048 0.0196830425411 1.7551064682 1.5425981607 
69 0.0301356688142 0.0252952296287 0.0197689533234 1.7551115942 1.54614366166 
70 0.0302519742399 0.0254005417228 0.0198612455279 1.7551167202 1.5500365399 
71 0.0303607359529 0.0255109053105 0.0199592486024 1.75512172699 1.55367569329 
72 0.0304812621325 0.0256271511316 0.0200633518398 1.75512709141 1.55732254585 
73 0.0306009594351 0.0257446151227 0.0201643686742 1.75513233662 1.56112773418 
74 0.0307327453047 0.0258637424558 0.0202704463154 1.75513782024 1.565163874 
75 0.0308601520956 0.02598936297 0.0203764680773 1.7551436615 1.56930548972 
76 0.030992327258 0.026114910841 0.0204869080335 1.75514926434 1.57384110254 
77 0.031133018434 0.0262518841773 0.0206100847572 1.75515534401 1.57836037091 
78 0.0312800630927 0.0264027547091 0.0207358151674 1.75516118526 1.58319882646 
79 0.0314301624894 0.0265440586954 0.0208635348827 1.75516762257 1.58812476166 
80 0.0315892994404 0.0266984030604 0.0209941342473 1.75517417908 1.59338697405 
81 0.0317549668252 0.0268547814339 0.0211498960853 1.7551808548 1.59871993173 
82 0.0319306664169 0.0270349588245 0.0212994460016 1.75518800735 1.60448939516 
83 0.0321119502187 0.0272054653615 0.0214613098651 1.75519539833 1.61089613433 
84 0.0323135107756 0.0274031721056 0.0216347556561 1.75520314693 1.6174840684 
85 0.0325247384608 0.0276156328619 0.0218202807009 1.75521161079 1.6243900444 
86 0.0327461399138 0.0278399568051 0.0220128353685 1.75522007465 1.63228327725 
87 0.0329901948571 0.0280841384083 0.0222448669374 1.75522925377 1.64078805973 
88 0.0332540608943 0.0283538028598 0.0224901847541 1.75523855209 1.64913164375 
89 0.0335462726653 0.0286396332085 0.0227465908974 1.75524808884 1.65928342703 
90 0.0338646844029 0.028958324343 0.0230423137546 1.75525977135 1.67001225998 
91 0.0342263318598 0.029319005087 0.0233791489154 1.75527193069 1.68129882949 
92 0.0346315428615 0.0297385826707 0.0237586162984 1.75528587818 1.69389116459 
93 0.0350869074464 0.030243171379 0.0241674743593 1.75530089855 1.70752539966 
94 0.0356006920338 0.0308300852776 0.0247005205601 1.7553181839 1.72317697648 
95 0.0362801142037 0.0315632112324 0.0253085270524 1.75533844948 1.74097415564 
96 0.0370936654508 0.0324521288276 0.0260418113321 1.75536252975 1.76398751103 
97 0.0381088592112 0.0335136726499 0.0268863346428 1.75539173603 1.79132001206 
98 0.0393894538283 0.0348314233124 0.0278791356832 1.75543608189 1.82853153156 
99 0.0411572419107 0.0364825613797 0.0292446315289 1.75550486565 1.88410800653 
100 0.0550386533141 0.0460963808 0.0360200926661 1.75583555222 2.25391236352 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k9_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00451369537041 3.47226241044e-05 0.00347002525814 2.31484160696e-05 0.00226920261048 4.62968321393e-05 1.75413908482 0.0 1.21430520857 0.000138890496418 
0.00501889469568 5.78710401741e-05 0.00389669501921 6.94452482089e-05 0.0026067142305 0.000104167872313 1.75415454149 0.0 1.22474648269 0.00140047917221 
0.00552409402095 9.25936642785e-05 0.00432336478028 8.10194562437e-05 0.00294422585052 0.000173613120522 1.75416999817 0.0 1.23518775681 0.00402782439612 
0.00602929334622 0.000115742080348 0.00475003454136 0.000138890496418 0.00328173747053 0.000185187328557 1.75418545485 0.0 1.24562903093 0.008310281369 
0.00653449267149 0.000173613120522 0.00517670430243 0.000185187328557 0.00361924909055 0.000243058368731 1.75420091152 0.0 1.25607030505 0.0124306994294 
0.00703969199676 0.000185187328557 0.0056033740635 0.000196761536592 0.00395676071057 0.000277780992836 1.7542163682 0.0 1.26651157917 0.0158913876318 
0.00754489132203 0.000254632576766 0.00603004382458 0.000231484160696 0.00429427233059 0.000358800449079 1.75423182487 2.31484160696e-05 1.27695285329 0.0196761536592 
0.0080500906473 0.00031250361694 0.00645671358565 0.000324077824975 0.00463178395061 0.000416671489253 1.75424728155 3.47226241044e-05 1.28739412741 0.0241553721687 
0.00855528997257 0.000370374657114 0.00688338334672 0.000381948865149 0.00496929557063 0.000451394113358 1.75426273823 0.000115742080348 1.29783540153 0.0296762694013 
0.00906048929784 0.000428245697288 0.00731005310779 0.000428245697288 0.00530680719065 0.000509265153532 1.7542781949 0.000185187328557 1.30827667565 0.0361809743168 
0.00956568862312 0.000497690945497 0.00773672286887 0.000486116737462 0.00564431881066 0.000543987777636 1.75429365158 0.000277780992836 1.31871794977 0.0471648977419 
0.0100708879484 0.00060185881781 0.00816339262994 0.000567136193706 0.00598183043068 0.00064815564995 1.75430910826 0.000381948865149 1.32915922389 0.0642600030093 
0.0105760872737 0.000659729857984 0.00859006239101 0.00062500723388 0.0063193420507 0.000729175106193 1.75432456493 0.000532413569601 1.339600498 0.0863898887719 
0.0110812865989 0.000717600898159 0.00901673215209 0.000752323522263 0.00665685367072 0.000798620354402 1.75434002161 0.000856491394576 1.35004177212 0.108843852359 
0.0115864859242 0.000798620354402 0.00944340191316 0.000821768770472 0.00699436529074 0.000844917186542 1.75435547829 0.00121529184366 1.36048304624 0.129191310085 
0.0120916852495 0.000833342978507 0.00987007167423 0.000856491394576 0.00733187691076 0.00093751085082 1.75437093496 0.00160881491684 1.37092432036 0.148173011262 
0.0125968845747 0.000902788226716 0.0102967414353 0.00091436243475 0.00766938853078 0.00100695609903 1.75438639164 0.00207178323823 1.38136559448 0.169006585724 
0.0131020839 0.00093751085082 0.0107234111964 0.000949085058855 0.00800690015079 0.00105325293117 1.75440184832 0.00295142304888 1.3918068686 0.196425884559 
0.0136072832253 0.00104167872313 0.0111500809574 0.000995381890994 0.00834441177081 0.00112269817938 1.75441730499 0.00394680493987 1.40224814272 0.235963379206 
0.0141124825506 0.00108797555527 0.0115767507185 0.00109954976331 0.00868192339083 0.00118056921955 1.75443276167 0.00537043252815 1.41268941684 0.273324922742 
0.0146176818758 0.00112269817938 0.0120034204796 0.00116899501152 0.00901943501085 0.00121529184366 1.75444821835 0.00695609902892 1.42313069096 0.30714475862 
0.0151228812011 0.00123844025973 0.0124300902407 0.00120371763562 0.00935694663087 0.00130788550793 1.75446367502 0.00924779221982 1.43357196508 0.342804893575 
0.0156280805264 0.001331033924 0.0128567600017 0.0012963112999 0.00969445825089 0.00135418234007 1.7544791317 0.011979305316 1.4440132392 0.38023588236 
0.0161332798516 0.00145835021239 0.0132834297628 0.00138890496418 0.0100319698709 0.00144677600435 1.75449458838 0.0153589740622 1.45445451332 0.417470109608 
0.0166384791769 0.0015625180847 0.0137100995239 0.00144677600435 0.0103694814909 0.00153936966863 1.75451004505 0.0197687473235 1.46489578744 0.456486764893 
0.0171436785022 0.00167826016505 0.014136769285 0.00151622125256 0.0107069931109 0.00162038912487 1.75452550173 0.0251160314355 1.47533706156 0.495607588051 
0.0176488778275 0.0017940022454 0.014563439046 0.00167826016505 0.011044504731 0.00178242803736 1.7545409584 0.0309610064931 1.48577833568 0.533825622982 
0.0181540771527 0.00196761536592 0.0149901088071 0.00189817011771 0.011382016351 0.00202548640609 1.75455641508 0.0381833123069 1.4962196098 0.57105985023 
0.018659276478 0.00229169319089 0.0154167785682 0.00234956423107 0.011719527971 0.00254632576766 1.75457187176 0.0468986909571 1.50666088392 0.606349610528 
0.0191644758033 0.00284725517656 0.0158434483293 0.00305559092119 0.012057039591 0.00318290720957 1.75458732843 0.0566557483304 1.51710215804 0.639579161796 
0.0196696751285 0.00391208231577 0.0162701180903 0.00398152756398 0.012394551211 0.00434032801306 1.75460278511 0.0689359830554 1.52754343216 0.670007754719 
0.0201748744538 0.00600701397007 0.0166967878514 0.00582182664151 0.0127320628311 0.00616905288256 1.75461824179 0.0830333684418 1.53798470628 0.699440965752 
0.0206800737791 0.00944455375641 0.0171234576125 0.00921306959571 0.0130695744511 0.00935196009213 1.75463369846 0.09841549092 1.5484259804 0.725714417991 
0.0211852731043 0.0147802636605 0.0175501273735 0.0144561858355 0.0134070860711 0.0140510885543 1.75464915514 0.115996712925 1.55886725452 0.7499276612 
0.0216904724296 0.0230558224054 0.0179767971346 0.0227317445804 0.0137445976911 0.0217016400653 1.75466461182 0.136158983322 1.56930852864 0.773064503061 
0.0221956717549 0.0355443928749 0.0184034668957 0.0336462227572 0.0140821093111 0.0325235245778 1.75468006849 0.157883771803 1.57974980276 0.792995289297 
0.0227008710802 0.052870982303 0.0188301366568 0.0487274158266 0.0144196209311 0.0460074769384 1.75469552517 0.181738214563 1.59019107688 0.811548744777 
0.0232060704054 0.0752786490584 0.0192568064178 0.0691211703839 0.0147571325512 0.0648734360351 1.75471098185 0.208648248244 1.60063235099 0.827937823354 
0.0237112697307 0.10360073612 0.0196834761789 0.0952441579185 0.0150946441712 0.0890635308279 1.75472643852 0.236958761097 1.61107362511 0.843030590632 
0.024216469056 0.137443720413 0.02011014594 0.127327862591 0.0154321557912 0.118878690726 1.7547418952 0.267491521893 1.62151489923 0.85688491765 
0.0247216683812 0.176182594706 0.0205368157011 0.166483408373 0.0157696674112 0.155927730645 1.75475735188 0.298938645123 1.63195617335 0.868586441973 
0.0252268677065 0.22156506441 0.0209634854621 0.210662160442 0.0161071790312 0.197259227537 1.75477280855 0.331994583271 1.64239744747 0.880091204759 
0.0257320670318 0.269644324587 0.0213901552232 0.260720610192 0.0164446906513 0.244296808991 1.75478826523 0.366034329101 1.65283872159 0.889709371636 
0.0262372663571 0.322561603722 0.0218168249843 0.315130962164 0.0167822022713 0.295107582264 1.7548037219 0.400363430132 1.66327999571 0.89952430005 
0.0267424656823 0.377990486001 0.0222434947453 0.372677924513 0.0171197138913 0.349749418396 1.75481917858 0.436023565088 1.67372126983 0.909084595887 
0.0272476650076 0.435734209887 0.0226701645064 0.431150823505 0.0174572255113 0.406717670343 1.75483463526 0.472945288719 1.68416254395 0.917036076806 
0.0277528643329 0.493211726988 0.0230968342675 0.487702403963 0.0177947371313 0.463026192433 1.75485009193 0.509010520955 1.69460381807 0.924397273117 
0.0282580636581 0.551117489786 0.0235235040286 0.542355814303 0.0181322487514 0.515943471568 1.75486554861 0.545388256809 1.70504509219 0.931665875762 
0.0287632629834 0.606384333152 0.0239501737896 0.593270755449 0.0184697603714 0.566534334888 1.75488100529 0.580064584081 1.71548636631 0.93874929108 
0.0292684623087 0.656188150326 0.0243768435507 0.640620840519 0.0188072719914 0.61434738828 1.75489646196 0.615539531708 1.72592764043 0.944628988761 
0.029773661634 0.703526661188 0.0248035133118 0.684869037836 0.0191447836114 0.656153427702 1.75491191864 0.649440387042 1.73636891455 0.94999942129 
0.0302788609592 0.745309552194 0.0252301830729 0.723665783169 0.0194822952314 0.69544786398 1.75492737532 0.681570388546 1.74681018867 0.954849014456 
0.0307840602845 0.781478952303 0.0256568528339 0.758133774696 0.0198198068514 0.729383441938 1.75494283199 0.711223509531 1.75725146279 0.959316658758 
0.0312892596098 0.813389043855 0.026083522595 0.78844662554 0.0201573184715 0.760610655216 1.75495828867 0.73991597125 1.76769273691 0.963124573201 
0.031794458935 0.840322225952 0.0265101923561 0.815391381845 0.0204948300915 0.787289204736 1.75497374535 0.767231102212 1.77813401103 0.966955636061 
0.0322996582603 0.863551661478 0.0269368621171 0.838470352666 0.0208323417115 0.811409854281 1.75498920202 0.791733700622 1.78857528515 0.970300582183 
0.0328048575856 0.88291531152 0.0273635318782 0.858551603607 0.0211698533315 0.832428616072 1.7550046587 0.814766374611 1.79901655927 0.973286727856 
0.0333100569109 0.899512725842 0.0277902016393 0.875496244169 0.0215073649515 0.85122512992 1.75502011538 0.835657820114 1.80945783339 0.976272873529 
0.0338152562361 0.913170291323 0.0282168714004 0.890670030903 0.0218448765716 0.867278556465 1.75503557205 0.854269146634 1.81989910751 0.978946515585 
0.0343204555614 0.925242190303 0.0286435411614 0.903656292318 0.0221823881916 0.881248625563 1.75505102873 0.871572587646 1.83034038163 0.981191911943 
0.0348256548867 0.936087223232 0.0290702109225 0.914767532032 0.0225198998116 0.893783492865 1.7550664854 0.887163045869 1.84078165575 0.983356288846 
0.0353308542119 0.944027129944 0.0294968806836 0.923888007963 0.0228574114316 0.904547506337 1.75508194208 0.900716443477 1.85122292987 0.985323904212 
0.0358360535372 0.951330455214 0.0299235504447 0.932047824628 0.0231949230516 0.914211970046 1.75509739876 0.913262884987 1.86166420399 0.986990590169 
0.0363412528625 0.957615250177 0.0303502202057 0.939316427273 0.0235324346717 0.922973645528 1.75511285543 0.923876433755 1.8721054781 0.988738295582 
0.0368464521877 0.963078276369 0.0307768899668 0.945693815901 0.0238699462917 0.930809384368 1.75512831211 0.933239968055 1.88254675222 0.990196645795 
0.037351651513 0.968089908448 0.0312035597279 0.951087396845 0.0242074579117 0.937152050371 1.75514376879 0.941793307793 1.89298802634 0.991492957094 
0.0378568508383 0.972418662253 0.0316302294889 0.9560643063 0.0245449695317 0.943240083797 1.75515922546 0.949397562472 1.90342930046 0.99263880369 
0.0383620501636 0.976550654521 0.03205689925 0.960497227977 0.0248824811517 0.948622090533 1.75517468214 0.955798099515 1.91387057458 0.993680482413 
0.0388672494888 0.980057639556 0.0324835690111 0.964594497622 0.0252199927717 0.953726316277 1.75519013882 0.961330570956 1.9243118487 0.99458327064 
0.0393724488141 0.983182675725 0.0329102387722 0.968483431521 0.0255575043918 0.958193960578 1.75520559549 0.966585261403 1.93475312282 0.995509207282 
0.0398776481394 0.98604150511 0.0333369085332 0.972279771757 0.0258950160118 0.962233359182 1.75522105217 0.971180221993 1.94519439694 0.996076343476 
0.0403828474646 0.988900334495 0.0337635782943 0.97526591743 0.0262325276318 0.966319054619 1.75523650885 0.97484924594 1.95563567106 0.996597182838 
0.0408880467899 0.991018414565 0.0341902480554 0.978529844095 0.0265700392518 0.970277433767 1.75525196552 0.977893262654 1.96607694518 0.997118022199 
0.0413932461152 0.992708248938 0.0346169178165 0.981458118728 0.0269075508718 0.97402747717 1.7552674222 0.980844685702 1.9765182193 0.997523119481 
0.0418984454405 0.994351786479 0.0350435875775 0.984131760784 0.0272450624919 0.97726825542 1.75528287888 0.983541476174 1.98695949342 0.998032384634 
0.0424036447657 0.995682820403 0.0354702573386 0.986932719129 0.0275825741119 0.980231252677 1.75529833555 0.985798446741 1.99740076754 0.998391185083 
0.042908844091 0.996770795958 0.0358969270997 0.989166541279 0.0279200857319 0.982997488397 1.75531379223 0.987812358939 2.00784204166 0.998749985532 
0.0434140434163 0.99746524844 0.0363235968607 0.991411937638 0.0282575973519 0.98550909154 1.75532924891 0.989409599648 2.01828331578 0.999050914941 
0.0439192427415 0.998032384634 0.0367502666218 0.993321681964 0.0285951089719 0.988032268892 1.75534470558 0.990960543525 2.0287245899 0.99923610227 
0.0444244420668 0.998437481915 0.0371769363829 0.994953645297 0.0289326205919 0.990173497378 1.75536016226 0.992476764777 2.03916586402 0.999398141182 
0.0449296413921 0.998854153405 0.037603606144 0.996284679221 0.029270132212 0.992303151657 1.75537561893 0.993749927661 2.04960713814 0.999513883263 
0.0454348407174 0.999131934397 0.038030275905 0.997268486904 0.029607643832 0.993865669742 1.75539107561 0.994710586928 2.06004841226 0.999594902719 
0.0459400400426 0.99935184435 0.0384569456661 0.997812474681 0.029945155452 0.995439762034 1.75540653229 0.995636523571 2.07048968638 0.999652773759 
0.0464452393679 0.999479160638 0.0388836154272 0.998576372412 0.030282667072 0.996562460214 1.75542198896 0.996446718133 2.0809309605 0.999733793215 
0.0469504386932 0.999641199551 0.0393102851883 0.998923598653 0.030620178692 0.997499971064 1.75543744564 0.997303209528 2.09137223462 0.999780090047 
0.0474556380184 0.999699070591 0.0397369549493 0.999270824894 0.0309576903121 0.998148126714 1.75545290232 0.997835623097 2.10181350874 0.999803238463 
0.0479608373437 0.999780090047 0.0401636247104 0.999502309055 0.0312952019321 0.998680540284 1.75546835899 0.998425907707 2.11225478286 0.999837961088 
0.048466036669 0.999861109504 0.0405902944715 0.999652773759 0.0316327135521 0.999027766525 1.75548381567 0.998738411324 2.12269605698 0.999849535296 
0.0489712359942 0.99988425792 0.0410169642325 0.999710644799 0.0319702251721 0.999386566974 1.75549927235 0.998946747069 2.1331373311 0.999872683712 
0.0494764353195 0.999930554752 0.0414436339936 0.999733793215 0.0323077367921 0.999537031679 1.75551472902 0.999270824894 2.14357860521 0.999872683712 
0.0499816346448 0.999930554752 0.0418703037547 0.99988425792 0.0326452484122 0.999687496383 1.7555301857 0.999502309055 2.15401987933 0.99988425792 
0.0504868339701 0.999930554752 0.0422969735158 0.999895832128 0.0329827600322 0.999745367423 1.75554564238 0.999641199551 2.16446115345 0.999930554752 
0.0509920332953 0.999930554752 0.0427236432768 0.99994212896 0.0333202716522 0.999826386879 1.75556109905 0.999756941631 2.17490242757 0.999930554752 
0.0514972326206 0.99994212896 0.0431503130379 0.999965277376 0.0336577832722 0.99988425792 1.75557655573 0.999837961088 2.18534370169 0.999953703168 
0.0520024319459 0.999953703168 0.043576982799 0.999976851584 0.0339952948922 0.99994212896 1.75559201241 0.999907406336 2.19578497581 0.999965277376 
0.0525076312711 0.999965277376 0.0440036525601 0.999976851584 0.0343328065122 0.999965277376 1.75560746908 0.99994212896 2.20622624993 0.999965277376 
0.0530128305964 0.999976851584 0.0444303223211 0.999976851584 0.0346703181323 0.999965277376 1.75562292576 0.999965277376 2.21666752405 0.999965277376 
0.0535180299217 0.999976851584 0.0448569920822 0.999976851584 0.0350078297523 0.999976851584 1.75563838243 0.999965277376 2.22710879817 0.999976851584 
0.054023229247 0.999976851584 0.0452836618433 0.999976851584 0.0353453413723 0.999976851584 1.75565383911 0.999965277376 2.23755007229 0.999976851584 
0.0545284285722 0.999976851584 0.0457103316044 0.999976851584 0.0356828529923 0.999976851584 1.75566929579 0.999976851584 2.24799134641 0.999976851584 
0.0550336278975 1.0 0.0461370013654 1.0 0.0360203646123 1.0 1.75568475246 1.0 2.25843262053 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k9_decayrate.txt <==
mlu_x mlu_y 
0.00451369537041 0.999965277376 
0.00501889469568 0.99994212896 
0.00552409402095 0.999907406336 
0.00602929334622 0.99988425792 
0.00653449267149 0.999826386879 
0.00703969199676 0.999814812671 
0.00754489132203 0.999745367423 
0.0080500906473 0.999687496383 
0.00855528997257 0.999629625343 
0.00906048929784 0.999571754303 
0.00956568862312 0.999502309055 
0.0100708879484 0.999398141182 
0.0105760872737 0.999340270142 
0.0110812865989 0.999282399102 
0.0115864859242 0.999201379646 
0.0120916852495 0.999166657021 
0.0125968845747 0.999097211773 
0.0131020839 0.999062489149 
0.0136072832253 0.998958321277 
0.0141124825506 0.998912024445 
0.0146176818758 0.998877301821 
0.0151228812011 0.99876155974 
0.0156280805264 0.998668966076 
0.0161332798516 0.998541649788 
0.0166384791769 0.998437481915 
0.0171436785022 0.998321739835 
0.0176488778275 0.998205997755 
0.0181540771527 0.998032384634 
0.018659276478 0.997708306809 
0.0191644758033 0.997152744823 
0.0196696751285 0.996087917684 
0.0201748744538 0.99399298603 
0.0206800737791 0.990555446244 
0.0211852731043 0.98521973634 
0.0216904724296 0.976944177595 
0.0221956717549 0.964455607125 
0.0227008710802 0.947129017697 
0.0232060704054 0.924721350942 
0.0237112697307 0.89639926388 
0.024216469056 0.862556279587 
0.0247216683812 0.823817405294 
0.0252268677065 0.77843493559 
0.0257320670318 0.730355675413 
0.0262372663571 0.677438396278 
0.0267424656823 0.622009513999 
0.0272476650076 0.564265790113 
0.0277528643329 0.506788273012 
0.0282580636581 0.448882510214 
0.0287632629834 0.393615666848 
0.0292684623087 0.343811849674 
0.029773661634 0.296473338812 
0.0302788609592 0.254690447806 
0.0307840602845 0.218521047697 
0.0312892596098 0.186610956145 
0.031794458935 0.159677774048 
0.0322996582603 0.136448338522 
0.0328048575856 0.11708468848 
0.0333100569109 0.100487274158 
0.0338152562361 0.0868297086772 
0.0343204555614 0.0747578096969 
0.0348256548867 0.0639127767682 
0.0353308542119 0.0559728700564 
0.0358360535372 0.0486695447864 
0.0363412528625 0.0423847498235 
0.0368464521877 0.0369217236311 
0.037351651513 0.031910091552 
0.0378568508383 0.027581337747 
0.0383620501636 0.0234493454785 
0.0388672494888 0.019942360444 
0.0393724488141 0.0168173242746 
0.0398776481394 0.01395849489 
0.0403828474646 0.0110996655054 
0.0408880467899 0.00898158543502 
0.0413932461152 0.00729175106193 
0.0418984454405 0.00564821352099 
0.0424036447657 0.00431717959699 
0.042908844091 0.00322920404171 
0.0434140434163 0.00253475155962 
0.0439192427415 0.00196761536592 
0.0444244420668 0.0015625180847 
0.0449296413921 0.00114584659545 
0.0454348407174 0.000868065602611 
0.0459400400426 0.00064815564995 
0.0464452393679 0.000520839361567 
0.0469504386932 0.000358800449079 
0.0474556380184 0.000300929408905 
0.0479608373437 0.000219909952662 
0.048466036669 0.000138890496418 
0.0489712359942 0.000115742080348 
0.0494764353195 6.94452482088e-05 
0.0499816346448 6.94452482088e-05 
0.0504868339701 6.94452482088e-05 
0.0509920332953 6.94452482088e-05 
0.0514972326206 5.78710401741e-05 
0.0520024319459 4.62968321393e-05 
0.0525076312711 3.47226241044e-05 
0.0530128305964 2.31484160697e-05 
0.0535180299217 2.31484160697e-05 
0.054023229247 2.31484160697e-05 
0.0545284285722 2.31484160697e-05 
0.0550336278975 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_rmtesenscrit_r1t7200k9_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00451369537041 0.00347002525814 0.00226920261048 1.75413908482 1.21430520857 
1 0.0212486926466 0.0176333729178 0.013460685499 1.75448431492 1.26032574929 
2 0.0220350474119 0.0182731021196 0.0140202902257 1.75452615738 1.28799091344 
3 0.0224962513894 0.0187065824866 0.0143471127376 1.75455393314 1.30883808462 
4 0.0228470824659 0.0190272908658 0.014621572569 1.75457527161 1.323094755 
5 0.0231241192669 0.0192905869335 0.0148402489722 1.75459196091 1.33119048995 
6 0.0233794897795 0.0195114091039 0.0150148831308 1.7546072197 1.33736083397 
7 0.0236009638757 0.0196997728199 0.0151704354212 1.75461937904 1.34240387107 
8 0.0238029751927 0.0198809951544 0.0153179727495 1.75463022709 1.34715875881 
9 0.0239861216396 0.0200399011374 0.0154450144619 1.75464119434 1.35164646541 
10 0.0241595711559 0.0201785378158 0.0155680617318 1.75465037346 1.35629722703 
11 0.0243208203465 0.0203173998743 0.0156784895808 1.75465943336 1.36099448849 
12 0.0244716368616 0.0204465538263 0.0157795399427 1.75466813564 1.36611623933 
13 0.0246195998043 0.0205665472895 0.0158791318536 1.75467552662 1.37131770479 
14 0.0247561316937 0.0206819567829 0.0159724093974 1.75468291759 1.37686835908 
15 0.0248924773186 0.0207939278334 0.0160588975996 1.75468995094 1.38246927878 
16 0.0250225253403 0.0208950676024 0.0161451473832 1.75469698429 1.38754175931 
17 0.0251507554203 0.0210026074201 0.0162312407047 1.75470377922 1.3922546203 
18 0.025268509984 0.0211007986218 0.0163096729666 1.75471009731 1.39617540845 
19 0.025386929512 0.0212000142783 0.0163862127811 1.75471570015 1.40000923925 
20 0.0254981890321 0.0212941262871 0.016464240849 1.75472177982 1.40334690294 
21 0.0256086960435 0.0213842764497 0.0165418908 1.75472714424 1.40601411638 
22 0.0257157459855 0.0214745625854 0.0166119970381 1.7547329855 1.40840143122 
23 0.0258209742606 0.0215641353279 0.0166819859296 1.75473823071 1.41100094182 
24 0.0259238295257 0.0216486249119 0.0167521424592 1.7547433567 1.4138359626 
25 0.0260320156813 0.021730877459 0.0168209020048 1.75474860191 1.41644495965 
26 0.0261368528008 0.0218098703772 0.0168892815709 1.7547536087 1.41931723413 
27 0.0262409541756 0.0218936372548 0.0169540978968 1.75475861549 1.42215732981 
28 0.0263395868242 0.0219722818583 0.0170200560242 1.75476338387 1.42520773044 
29 0.0264341253787 0.0220508333296 0.0170846674591 1.75476839066 1.42838204354 
30 0.0265306793153 0.0221290979534 0.0171517506242 1.75477327824 1.43148994553 
31 0.0266279391944 0.0222050715238 0.0172133203596 1.75477816582 1.43439312708 
32 0.0267174337059 0.0222816299647 0.0172740910202 1.75478269577 1.43748695672 
33 0.0268117897213 0.0223558042198 0.0173384789377 1.75478746414 1.44041846288 
34 0.0268996153027 0.0224304609001 0.0173960439861 1.75479199409 1.44330165005 
35 0.026998065412 0.0225035436451 0.0174587294459 1.75479652405 1.44611454738 
36 0.0270880535245 0.0225812681019 0.0175167378038 1.75480093479 1.44904437383 
37 0.027175784111 0.0226508807391 0.0175750777125 1.75480546474 1.45168736446 
38 0.0272650402039 0.0227254591882 0.0176378004253 1.7548099947 1.4543922785 
39 0.0273537058383 0.0227969661355 0.0177005566657 1.75481464386 1.45719051841 
40 0.0274383500218 0.0228686500341 0.0177564527839 1.7548190546 1.45998767059 
41 0.0275274179876 0.0229392703623 0.0178145784885 1.75482358456 1.46276462313 
42 0.0276183784008 0.0230151321739 0.0178723055869 1.75482787609 1.46557308627 
43 0.0277019888163 0.0230890624225 0.0179315730929 1.75483192921 1.46823768559 
44 0.027790511027 0.0231612883508 0.0179932210594 1.75483633995 1.47098976077 
45 0.0278785806149 0.0232375320047 0.0180544648319 1.75484051228 1.47358640023 
46 0.0279660187662 0.0233128927648 0.0181118119508 1.7548446846 1.47626489163 
47 0.0280528925359 0.023386226967 0.0181789137423 1.75484873772 1.47893513901 
48 0.0281392652541 0.0234617367387 0.0182412210852 1.75485302925 1.48169964756 
49 0.0282285176218 0.023539153859 0.0183029100299 1.75485732079 1.48430729756 
50 0.0283189043403 0.0236165039241 0.0183663349599 1.75486149311 1.48699002051 
51 0.028409762308 0.0236979164183 0.0184295475483 1.75486602306 1.48983770284 
52 0.02849528566 0.0237732734531 0.0184948965907 1.7548703146 1.49252784227 
53 0.0285781770945 0.0238510463387 0.018558524549 1.75487436771 1.49516233178 
54 0.0286647770554 0.0239307805896 0.0186294708401 1.75487865925 1.4979045007 
55 0.0287541095167 0.0240100305527 0.0186944808811 1.75488295078 1.50067223838 
56 0.028845956549 0.0240948144346 0.0187637452036 1.75488736153 1.50355018742 
57 0.0289338678122 0.0241776630282 0.0188303627074 1.75489189148 1.50631909424 
58 0.0290249995887 0.0242620352656 0.0189013592899 1.75489642143 1.50921701611 
59 0.0291173364967 0.0243492722511 0.0189679265022 1.75490071297 1.51222211659 
60 0.0292054954916 0.0244358833879 0.0190386250615 1.7549050045 1.51523406372 
61 0.0293065980077 0.0245204567909 0.019109338522 1.75490941525 1.51818766811 
62 0.0294082779437 0.0246090814471 0.0191877894104 1.75491382599 1.52136608625 
63 0.0295065566897 0.0247055273503 0.0192667618394 1.75491835594 1.52441800816 
64 0.0296034142375 0.024796448648 0.0193482730538 1.7549230051 1.52768317914 
65 0.0297098532319 0.0248905457556 0.0194307975471 1.75492753506 1.53115617946 
66 0.0298124458641 0.0249867476523 0.01951261051 1.75493230343 1.5345753343 
67 0.0299119558185 0.0250839721411 0.0195952262729 1.75493719101 1.53797874423 
68 0.0300173908472 0.0251828208566 0.0196811966598 1.75494207859 1.54138633346 
69 0.0301270745695 0.0252816211432 0.0197714306414 1.75494744301 1.54513396097 
70 0.030240630731 0.0253874566406 0.0198613051325 1.75495233059 1.54862248084 
71 0.0303481239825 0.0254971832037 0.0199595633894 1.7549575758 1.5523920213 
72 0.0304659958929 0.0256143920124 0.0200616084039 1.75496282101 1.55646969013 
73 0.030590808019 0.0257300548255 0.0201649256051 1.75496806622 1.5606383668 
74 0.0307166110724 0.0258513670415 0.0202711299062 1.75497378826 1.56479227775 
75 0.0308440104127 0.0259758699685 0.0203753001988 1.75497927189 1.56935381877 
76 0.0309782642871 0.026107173413 0.0204871539026 1.75498499393 1.57358988461 
77 0.0311170462519 0.0262396410108 0.0206128507853 1.7549909544 1.57829144232 
78 0.031265001744 0.0263882223517 0.0207366552204 1.75499715328 1.58338730475 
79 0.0314197801054 0.026533594355 0.0208648890257 1.75500359058 1.5886852184 
80 0.0315730832517 0.026686841622 0.0209952257574 1.75501002789 1.59388516857 
81 0.0317374765873 0.0268409010023 0.021148648113 1.75501694202 1.59963276176 
82 0.0319096930325 0.0270213391632 0.0213033761829 1.75502373695 1.60578571234 
83 0.0320908650756 0.0271966084838 0.0214646849781 1.75503088951 1.61246901513 
84 0.0322943665087 0.0273906793445 0.0216362178326 1.75503899574 1.6193883371 
85 0.0324862152338 0.027606183663 0.0218198020011 1.75504734039 1.62679853459 
86 0.0327102951705 0.02782632038 0.0220117345452 1.75505604267 1.63463164635 
87 0.0329554453492 0.0280711203814 0.0222497992218 1.75506510258 1.64341983509 
88 0.0332199037075 0.0283420402557 0.0224893856794 1.75507463932 1.65278591452 
89 0.0335187613964 0.0286223534495 0.0227504298091 1.75508477211 1.66366902026 
90 0.0338293761015 0.0289507322013 0.0230414308608 1.75509657383 1.67417086197 
91 0.0341908745468 0.029308443889 0.0233817156404 1.75510849476 1.68540754122 
92 0.0345974713564 0.029726870358 0.0237544309348 1.75512244225 1.69906096125 
93 0.0350409001112 0.0302383173257 0.0241704396904 1.75513793945 1.71282474432 
94 0.0355586595833 0.0308198351413 0.0246983096004 1.7551552248 1.72810154404 
95 0.0362353399396 0.0315448977053 0.0253073628992 1.75517644405 1.74673950564 
96 0.0370541624725 0.0324314832687 0.0260413214564 1.75520159721 1.76957398025 
97 0.0380630977452 0.0334996059537 0.0268820058554 1.75523259163 1.79780250128 
98 0.039358843118 0.0348183885217 0.0278816800565 1.75527801037 1.83504822465 
99 0.04112065956 0.0364676378667 0.0292468909174 1.75535037041 1.89101336621 
100 0.0550336278975 0.0461370013654 0.0360203646123 1.75568475246 2.25843262053 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_vlb_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00559639977291 2.31484160696e-05 0.00366054847836 1.15742080348e-05 0.00199092575349 1.15742080348e-05 1.95000004768 0 1.57744623432 0.0 
0.00630272591021 8.10194562437e-05 0.0041576557979 5.78710401741e-05 0.00227701713098 6.94452482089e-05 1.95000004768 0 1.58309453708 0.0 
0.00700905204751 0.000115742080348 0.00465476311743 0.000104167872313 0.00256310850848 0.000127316288383 1.95000004768 0 1.58874283984 0.0 
0.0077153781848 0.000138890496418 0.00515187043697 0.000162038912487 0.00284919988597 0.000185187328557 1.95000004768 0 1.5943911426 1.15742080348e-05 
0.0084217043221 0.000173613120522 0.0056489777565 0.000196761536592 0.00313529126346 0.000185187328557 1.95000004768 0 1.60003944537 2.31484160696e-05 
0.0091280304594 0.000208335744627 0.00614608507603 0.000208335744627 0.00342138264095 0.000254632576766 1.95000004768 0 1.60568774813 5.78710401741e-05 
0.00983435659669 0.000277780992836 0.00664319239557 0.000254632576766 0.00370747401845 0.00028935520087 1.95000004768 0 1.61133605089 6.94452482089e-05 
0.010540682734 0.000324077824975 0.0071402997151 0.000324077824975 0.00399356539594 0.000370374657114 1.95000004768 0 1.61698435365 8.10194562437e-05 
0.0112470088713 0.000405097281219 0.00763740703464 0.000370374657114 0.00427965677343 0.000416671489253 1.95000004768 0 1.62263265642 8.10194562437e-05 
0.0119533350086 0.000451394113358 0.00813451435417 0.000416671489253 0.00456574815093 0.000451394113358 1.95000004768 0 1.62828095918 0.000115742080348 
0.0126596611459 0.000543987777636 0.0086316216737 0.000497690945497 0.00485183952842 0.000509265153532 1.95000004768 0 1.63392926194 0.000138890496418 
0.0133659872832 0.000682878274054 0.00912872899324 0.000555561985671 0.00513793090591 0.000555561985671 1.95000004768 0 1.6395775647 0.000196761536592 
0.0140723134205 0.000694452482089 0.00962583631277 0.00062500723388 0.00542402228341 0.00062500723388 1.95000004768 0 1.64522586747 0.00028935520087 
0.0147786395578 0.000787046146367 0.0101229436323 0.000717600898159 0.0057101136609 0.000729175106193 1.95000004768 0 1.65087417023 0.000451394113358 
0.0154849656951 0.000856491394576 0.0106200509518 0.000775471938333 0.00599620503839 0.000787046146367 1.95000004768 0 1.65652247299 0.000543987777636 
0.0161912918324 0.000891214018681 0.0111171582714 0.000821768770472 0.00628229641588 0.000856491394576 1.95000004768 0 1.66217077575 0.000729175106193 
0.0168976179697 0.000925936642785 0.0116142655909 0.00091436243475 0.00656838779338 0.000902788226716 1.95000004768 0 1.66781907852 0.000891214018681 
0.017603944107 0.00108797555527 0.0121113729104 0.00096065926689 0.00685447917087 0.000995381890994 1.95000004768 0 1.67346738128 0.00118056921955 
0.0183102702443 0.00116899501152 0.01260848023 0.0010648271392 0.00714057054836 0.00101853030706 1.95000004768 0 1.67911568404 0.00137733075614 
0.0190165963816 0.00120371763562 0.0131055875495 0.00111112397134 0.00742666192586 0.00108797555527 1.95000004768 0 1.6847639868 0.00167826016505 
0.0197229225188 0.00128473709186 0.013602694869 0.00115742080348 0.00771275330335 0.00112269817938 1.95000004768 0 1.69041228957 0.00195604115788 
0.0204292486561 0.00135418234007 0.0140998021886 0.00121529184366 0.00799884468084 0.00120371763562 1.95000004768 0 1.69606059233 0.00241900947928 
0.0211355747934 0.00150464704453 0.0145969095081 0.00126158867579 0.00828493605834 0.00127316288383 1.95000004768 0 1.70170889509 0.00296299725691 
0.0218419009307 0.00177085382933 0.0150940168276 0.001331033924 0.00857102743583 0.00130788550793 1.95000004768 0 1.70735719786 0.00364587553097 
0.022548227068 0.00211808007037 0.0155911241472 0.00140047917221 0.00885711881332 0.00142362758828 1.95000004768 0 1.71300550062 0.00434032801306 
0.0232545532053 0.00283568096853 0.0160882314667 0.0015277954606 0.00914321019081 0.0015277954606 1.95000004768 0 1.71865380338 0.00528941307191 
0.0239608793426 0.00409726964432 0.0165853387862 0.0015972407088 0.00942930156831 0.00157409229273 1.95000004768 0 1.72430210614 0.00666674382805 
0.0246672054799 0.00657415016378 0.0170824461058 0.0018287248695 0.0097153929458 0.00164353754094 1.95000004768 0 1.72995040891 0.00821768770472 
0.0253735316172 0.0105209551036 0.0175795534253 0.00219909952661 0.0100014843233 0.00177085382933 1.95000004768 0 1.73559871167 0.0100927094064 
0.0260798577545 0.0166784337782 0.0180766607448 0.00267364205604 0.0102875757008 0.00200233799002 1.95000004768 0 1.74124701443 0.0116899501152 
0.0267861838918 0.0263544716953 0.0185737680644 0.00341439137027 0.0105736670783 0.00223382215072 1.95000004768 0 1.74689531719 0.0137501591454 
0.0274925100291 0.0390629521175 0.0190708753839 0.0046875542541 0.0108597584558 0.00275466151229 1.95000004768 0 1.75254361996 0.0161807428327 
0.0281988361664 0.0574427944768 0.0195679827034 0.00665516962002 0.0111458498333 0.00361115290686 1.95000004768 0 1.75819192272 0.019294204794 
0.0289051623037 0.0812856630285 0.020065090023 0.00995381890994 0.0114319412108 0.00509265153532 1.95000004768 0 1.76384022548 0.0228822092848 
0.029611488441 0.111239713423 0.0205621973425 0.0157409229273 0.0117180325883 0.00739591893425 1.95000004768 0 1.76948852824 0.0270026273452 
0.0303178145783 0.148311901758 0.021059304662 0.0239817590481 0.0120041239657 0.0111343881295 1.95000004768 0 1.77513683101 0.0313661037743 
0.0310241407156 0.192988344773 0.0215564119816 0.0346763272723 0.0122902153432 0.0167478790264 1.95000004768 0 1.78078513377 0.0367712589266 
0.0317304668529 0.243544485469 0.0220535193011 0.0497112235095 0.0125763067207 0.0259030775819 1.95000004768 0 1.78643343653 0.0428592923529 
0.0324367929902 0.296739545597 0.0225506266207 0.0693989513768 0.0128623980982 0.0374078403685 1.95000004768 0 1.79208173929 0.0489936226114 
0.0331431191275 0.352330466788 0.0230477339402 0.0947117443489 0.0131484894757 0.0534844153289 1.95000004768 0 1.79773004206 0.0567946388268 
0.0338494452648 0.40973853864 0.0235448412597 0.126355629116 0.0134345808532 0.0737624278059 1.95000004768 0 1.80337834482 0.0655215916851 
0.0345557714021 0.465503072952 0.0240419485793 0.163346797995 0.0137206722307 0.100001157421 1.95000004768 0 1.80902664758 0.0755101332191 
0.0352620975394 0.517135614996 0.0245390558988 0.206738503918 0.0140067636082 0.132895056656 1.95000004768 0 1.81467495034 0.0864824824361 
0.0359684236767 0.568988066992 0.0250361632183 0.253706640123 0.0142928549857 0.170580678017 1.95000004768 0 1.82032325311 0.0988437366173 
0.036674749814 0.616477042558 0.0255332705379 0.306843829211 0.0145789463632 0.212132084862 1.95000004768 0 1.82597155587 0.112130927441 
0.0373810759513 0.660435884675 0.0260303778574 0.361022697022 0.0148650377407 0.258741420618 1.95000004768 0 1.83161985863 0.127142675262 
0.0380874020886 0.699591430456 0.0265274851769 0.416578895589 0.0151511291182 0.310941098855 1.95000004768 0 1.83726816139 0.143034062894 
0.0387937282259 0.735587217445 0.0270245924965 0.470155904582 0.0154372204957 0.366913968912 1.95000004768 0 1.84291646416 0.160487968611 
0.0395000543632 0.767103785923 0.027521699816 0.522413453859 0.0157233118732 0.424078982396 1.95000004768 0 1.84856476692 0.17957383766 
0.0402063805005 0.795263834072 0.0280188071355 0.572113103161 0.0160094032506 0.479484716258 1.95000004768 0 1.85421306968 0.199712959641 
0.0409127066378 0.819824303522 0.0285159144551 0.617773353858 0.0162954946281 0.53383719719 1.95000004768 0 1.85986137244 0.221796548571 
0.0416190327751 0.841259736803 0.0290130217746 0.660331716802 0.0165815860056 0.584532228382 1.95000004768 0 1.86550967521 0.245639417123 
0.0423253589123 0.860079399067 0.0295101290941 0.699093739511 0.0168676773831 0.631592958252 1.95000004768 0 1.87115797797 0.27127628792 
0.0430316850496 0.876804129677 0.0300072364137 0.733457563166 0.0171537687606 0.674440676397 1.95000004768 0 1.87680628073 0.298417805762 
0.0437380111869 0.891364483385 0.0305043437332 0.764488014908 0.0174398601381 0.713272144354 1.95000004768 0 1.88245458349 0.326925080151 
0.0444443373242 0.903170175581 0.0310014510527 0.791814720078 0.0177259515156 0.747473929096 1.95000004768 0 1.88810288626 0.356288845936 
0.0451506634615 0.913702704892 0.0314985583723 0.815460827093 0.0180120428931 0.777543721571 1.95000004768 0 1.89375118902 0.387354020301 
0.0458569895988 0.922881051864 0.0319956656918 0.83632912418 0.0182981342706 0.804187548467 1.95000004768 0 1.89939949178 0.420537274737 
0.0465633157361 0.930346416046 0.0324927730113 0.8549404507 0.0185842256481 0.826826699383 1.95000004768 0 1.90504779454 0.45409090383 
0.0472696418734 0.937418257156 0.0329898803309 0.870854986748 0.0188703170256 0.847093137652 1.95000004768 0 1.91069609731 0.489195476799 
0.0479759680107 0.943471567958 0.0334869876504 0.885056540006 0.0191564084031 0.864986863274 1.95000004768 0 1.91634440007 0.525445896365 
0.048682294148 0.948749406822 0.0339840949699 0.897406219979 0.0194424997806 0.879917591639 1.95000004768 0 1.92199270283 0.562159284251 
0.0493886202853 0.953784187317 0.0344812022895 0.908633201773 0.0197285911581 0.893447840831 1.95000004768 0 1.92764100559 0.597611083462 
0.0500949464226 0.958217108994 0.034978309609 0.917973587657 0.0200146825355 0.905195661987 1.95000004768 0 1.93328930836 0.634243451892 
0.0508012725599 0.962337527055 0.0354754169285 0.925705158625 0.020300773913 0.915461984514 1.95000004768 0 1.93893761112 0.67006562576 
0.0515075986972 0.966469519323 0.0359725242481 0.932510792949 0.0205868652905 0.924408847325 1.95000004768 0 1.94458591388 0.705887799627 
0.0522139248345 0.970254285351 0.0364696315676 0.939027072073 0.020872956668 0.932452921909 1.95000004768 0 1.95023421664 0.740957649973 
0.0529202509718 0.973981180338 0.0369667388871 0.944964640794 0.0211590480455 0.939027072073 1.95000004768 0 1.95588251941 0.772636257364 
0.0536265771091 0.977083068091 0.0374638462067 0.94999942129 0.021445139423 0.945242421787 1.95000004768 0 1.96153082217 0.804916723573 
0.0543329032464 0.980127084804 0.0379609535262 0.954571233463 0.0217312308005 0.950624428523 1.95000004768 0 1.96717912493 0.833886966284 
0.0550392293837 0.982823875276 0.0384580608457 0.958795819396 0.022017322178 0.955346705402 1.95000004768 0 1.97282742769 0.8604150511 
0.055745555521 0.985347052628 0.0389551681653 0.963101424785 0.0223034135555 0.959733330247 1.95000004768 0 1.97847573046 0.88373708029 
0.0564518816583 0.987731339483 0.0394522754848 0.966619984028 0.022589504933 0.963749580435 1.95000004768 0 1.98412403322 0.904431764257 
0.0571582077956 0.989617935393 0.0399493828043 0.970103820646 0.0228755963105 0.96807833424 1.95000004768 0 1.98977233598 0.922232896214 
0.0578645339329 0.991319343974 0.0404464901239 0.973819141425 0.023161687688 0.971978842348 1.95000004768 0 1.99542063874 0.936480746305 
0.0585708600702 0.993009178347 0.0409435974434 0.976828435514 0.0234477790655 0.975219620597 1.95000004768 0 2.00106894151 0.94881885207 
0.0592771862075 0.994270767023 0.0414407047629 0.979397909698 0.023733870443 0.978356230975 1.95000004768 0 2.00671724427 0.959501846086 
0.0599835123448 0.995509207282 0.0419378120825 0.98209470017 0.0240199618204 0.981400247688 1.95000004768 0 2.01236554703 0.967453327006 
0.0606898384821 0.996539311798 0.042434919402 0.984884084307 0.0243060531979 0.984085463952 1.95000004768 0 2.01801384979 0.97391173509 
0.0613961646194 0.997361080568 0.0429320267215 0.987650320027 0.0245921445754 0.986921144921 1.95000004768 0 2.02366215256 0.978668734592 
0.0621024907567 0.997905068346 0.0434291340411 0.989884142178 0.0248782359529 0.98922441232 1.95000004768 0 2.02931045532 0.982360906955 
0.062808816894 0.998333314043 0.0439262413606 0.991967499624 0.0251643273304 0.991527679719 1.95000004768 0 2.03495875808 0.985566962581 
0.0635151430313 0.998668966076 0.0444233486801 0.994004560238 0.0254504187079 0.993321681964 1.95000004768 0 2.04060706084 0.987627171611 
0.0642214691686 0.998993043901 0.0449204559997 0.995266148914 0.0257365100854 0.995243000498 1.95000004768 0 2.04625536361 0.989768400097 
0.0649277953058 0.99929397331 0.0454175633192 0.996469866549 0.0260226014629 0.996342550261 1.95000004768 0 2.05190366637 0.991180453477 
0.0656341214431 0.99946758643 0.0459146706387 0.99746524844 0.0263086928404 0.997453674232 1.95000004768 0 2.05755196913 0.992384171113 
0.0663404475804 0.999583328511 0.0464117779583 0.998194423547 0.0265947842179 0.998205997755 1.95000004768 0 2.06320027189 0.993171217259 
0.0670467737177 0.999710644799 0.0469088852778 0.998738411324 0.0268808755954 0.9987036887 1.95000004768 0 2.06884857466 0.993981411822 
0.067753099855 0.999791664255 0.0474059925973 0.999074063357 0.0271669669729 0.999016192317 1.95000004768 0 2.07449687742 0.994733735344 
0.0684594259923 0.999849535296 0.0479030999169 0.99935184435 0.0274530583504 0.999340270142 1.95000004768 0 2.08014518018 0.995370316786 
0.0691657521296 0.999907406336 0.0484002072364 0.999479160638 0.0277391497279 0.99946758643 1.95000004768 0 2.08579348294 0.995949027188 
0.0698720782669 0.999930554752 0.0488973145559 0.999606476927 0.0280252411054 0.999652773759 1.95000004768 0 2.09144178571 0.996458292341 
0.0705784044042 0.999930554752 0.0493944218755 0.999756941631 0.0283113324828 0.999710644799 1.95000004768 0 2.09709008847 0.997037002743 
0.0712847305415 0.99994212896 0.049891529195 0.999803238463 0.0285974238603 0.999803238463 1.95000004768 0 2.10273839123 0.997488396856 
0.0719910566788 0.99994212896 0.0503886365145 0.99988425792 0.0288835152378 0.999861109504 1.95000004768 0 2.10838669399 0.997928216762 
0.0726973828161 0.99994212896 0.0508857438341 0.999918980544 0.0291696066153 0.99988425792 1.95000004768 0 2.11403499676 0.998391185083 
0.0734037089534 0.999965277376 0.0513828511536 0.999930554752 0.0294556979928 0.999953703168 1.95000004768 0 2.11968329952 0.998738411324 
0.0741100350907 0.999965277376 0.0518799584731 0.999953703168 0.0297417893703 0.999965277376 1.95000004768 0 2.12533160228 0.999108785981 
0.074816361228 0.999976851584 0.0523770657927 0.999965277376 0.0300278807478 0.999965277376 1.95000004768 0 2.13097990504 0.999502309055 
0.0755226873653 0.999976851584 0.0528741731122 0.999976851584 0.0303139721253 0.999976851584 1.95000004768 0 2.13662820781 0.999976851584 
0.0762290135026 1.0 0.0533712804317 1.0 0.0306000635028 1.0 1.95000004768 1.0 2.14227651057 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_vlb_decayrate.txt <==
mlu_x mlu_y 
0.00559639977291 0.999976851584 
0.00630272591021 0.999918980544 
0.00700905204751 0.99988425792 
0.0077153781848 0.999861109504 
0.0084217043221 0.999826386879 
0.0091280304594 0.999791664255 
0.00983435659669 0.999722219007 
0.010540682734 0.999675922175 
0.0112470088713 0.999594902719 
0.0119533350086 0.999548605887 
0.0126596611459 0.999456012222 
0.0133659872832 0.999317121726 
0.0140723134205 0.999305547518 
0.0147786395578 0.999212953854 
0.0154849656951 0.999143508605 
0.0161912918324 0.999108785981 
0.0168976179697 0.999074063357 
0.017603944107 0.998912024445 
0.0183102702443 0.998831004988 
0.0190165963816 0.998796282364 
0.0197229225188 0.998715262908 
0.0204292486561 0.99864581766 
0.0211355747934 0.998495352955 
0.0218419009307 0.998229146171 
0.022548227068 0.99788191993 
0.0232545532053 0.997164319031 
0.0239608793426 0.995902730356 
0.0246672054799 0.993425849836 
0.0253735316172 0.989479044896 
0.0260798577545 0.983321566222 
0.0267861838918 0.973645528305 
0.0274925100291 0.960937047882 
0.0281988361664 0.942557205523 
0.0289051623037 0.918714336971 
0.029611488441 0.888760286577 
0.0303178145783 0.851688098242 
0.0310241407156 0.807011655227 
0.0317304668529 0.756455514531 
0.0324367929902 0.703260454403 
0.0331431191275 0.647669533212 
0.0338494452648 0.59026146136 
0.0345557714021 0.534496927048 
0.0352620975394 0.482864385004 
0.0359684236767 0.431011933008 
0.036674749814 0.383522957442 
0.0373810759513 0.339564115325 
0.0380874020886 0.300408569544 
0.0387937282259 0.264412782555 
0.0395000543632 0.232896214077 
0.0402063805005 0.204736165928 
0.0409127066378 0.180175696478 
0.0416190327751 0.158740263197 
0.0423253589123 0.139920600933 
0.0430316850496 0.123195870323 
0.0437380111869 0.108635516615 
0.0444443373242 0.0968298244193 
0.0451506634615 0.0862972951076 
0.0458569895988 0.077118948136 
0.0465633157361 0.0696535839535 
0.0472696418734 0.0625817428442 
0.0479759680107 0.056528432042 
0.048682294148 0.0512505931782 
0.0493886202853 0.046215812683 
0.0500949464226 0.0417828910057 
0.0508012725599 0.0376624729453 
0.0515075986972 0.0335304806769 
0.0522139248345 0.0297457146495 
0.0529202509718 0.0260188196623 
0.0536265771091 0.0229169319089 
0.0543329032464 0.0198729151958 
0.0550392293837 0.0171761247237 
0.055745555521 0.0146529473721 
0.0564518816583 0.0122686605169 
0.0571582077956 0.0103820646072 
0.0578645339329 0.00868065602611 
0.0585708600702 0.00699082165303 
0.0592771862075 0.00572923297723 
0.0599835123448 0.00449079271751 
0.0606898384821 0.00346068820241 
0.0613961646194 0.00263891943194 
0.0621024907567 0.0020949316543 
0.062808816894 0.00166668595701 
0.0635151430313 0.001331033924 
0.0642214691686 0.00100695609903 
0.0649277953058 0.000706026690124 
0.0656341214431 0.000532413569602 
0.0663404475804 0.000416671489253 
0.0670467737177 0.00028935520087 
0.067753099855 0.000208335744627 
0.0684594259923 0.000150464704453 
0.0691657521296 9.25936642785e-05 
0.0698720782669 6.94452482088e-05 
0.0705784044042 6.94452482088e-05 
0.0712847305415 5.78710401741e-05 
0.0719910566788 5.78710401741e-05 
0.0726973828161 5.78710401741e-05 
0.0734037089534 3.47226241044e-05 
0.0741100350907 3.47226241044e-05 
0.074816361228 2.31484160697e-05 
0.0755226873653 2.31484160697e-05 
0.0762290135026 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_crit_static_vlb_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00559639977291 0.00366054847836 0.00199092575349 1.95000004768 1.57744623432 
1 0.0260031819344 0.0205658003688 0.0122016053647 1.95000004768 1.74067025108 
2 0.0270669888705 0.0213380865753 0.0126925483346 1.95000004768 1.76476377953 
3 0.0277098622173 0.0218444224447 0.0129742110148 1.95000004768 1.77925152641 
4 0.0282376967371 0.0222389139235 0.0132002970204 1.95000004768 1.78968865986 
5 0.0286399945617 0.0225588288158 0.0133738853037 1.95000004768 1.79846694898 
6 0.0289809368551 0.0228236056864 0.0135301314294 1.95000004768 1.80551500404 
7 0.0292972568423 0.0230620577931 0.013674011454 1.95000004768 1.81157263945 
8 0.0295826289803 0.0232724174857 0.0137958517298 1.95000004768 1.81694713288 
9 0.0298311710358 0.0234565995634 0.0139056397602 1.95000004768 1.82192084814 
10 0.0300664734095 0.0236362237483 0.0140065317973 1.95000004768 1.82648241014 
11 0.0302875321358 0.0238020401448 0.0140986172482 1.95000004768 1.83078549254 
12 0.030498566106 0.0239536166191 0.0141878454015 1.95000004768 1.83461299308 
13 0.0306945480406 0.0240902453661 0.014269920066 1.95000004768 1.83831646588 
14 0.0308820568025 0.0242367088795 0.0143489260226 1.95000004768 1.8419056853 
15 0.0310492906719 0.0243755541742 0.014426634647 1.95000004768 1.84524288266 
16 0.0312117598951 0.0244988277555 0.014501302503 1.95000004768 1.84838117433 
17 0.0313776582479 0.0246180798858 0.0145755428821 1.95000004768 1.85142163901 
18 0.0315289199352 0.0247425548732 0.0146452682093 1.95000004768 1.85434326174 
19 0.0316814109683 0.0248545426875 0.0147155886516 1.95000004768 1.85706080048 
20 0.0318434499204 0.0249639768153 0.0147845540196 1.95000004768 1.85991507997 
21 0.0319820046425 0.0250721033663 0.0148491309956 1.95000004768 1.86258322579 
22 0.03212787956 0.0251869317144 0.0149154569954 1.95000004768 1.86506178832 
23 0.0322612524033 0.0252890624106 0.0149792172015 1.95000004768 1.86750031697 
24 0.0323896184564 0.0253956522793 0.0150387082249 1.95000004768 1.86986726719 
25 0.0325197540224 0.0254958290607 0.0150987086818 1.95000004768 1.8721241906 
26 0.0326603502035 0.0255915950984 0.0151579314843 1.95000004768 1.8744278705 
27 0.032795149833 0.0256896056235 0.015215200372 1.95000004768 1.87655266485 
28 0.0329291671515 0.0257794689387 0.0152684859931 1.95000004768 1.87869263449 
29 0.0330577418208 0.0258727315813 0.0153213711455 1.95000004768 1.88066889711 
30 0.0331837497652 0.0259670112282 0.0153784574941 1.95000004768 1.88277058528 
31 0.0333134643734 0.0260594338179 0.0154313370585 1.95000004768 1.88478609419 
32 0.0334427878261 0.0261579602957 0.0154847260565 1.95000004768 1.88670922945 
33 0.0335669890046 0.0262508634478 0.0155339539051 1.95000004768 1.88874667607 
34 0.0336970612407 0.0263388864696 0.0155854290351 1.95000004768 1.89067921247 
35 0.0338243469596 0.0264308862388 0.0156355090439 1.95000004768 1.89253795334 
36 0.0339372567832 0.0265173837543 0.015687732026 1.95000004768 1.89442049091 
37 0.0340656451881 0.0266057662666 0.0157392863184 1.95000004768 1.89627468651 
38 0.0341883301735 0.0266917664558 0.0157908406109 1.95000004768 1.89809043514 
39 0.034314353019 0.0267811436206 0.0158384516835 1.95000004768 1.89990792842 
40 0.0344376899302 0.0268694683909 0.0158881135285 1.95000004768 1.90156565958 
41 0.0345587655902 0.0269601028413 0.0159406680614 1.95000004768 1.90319569761 
42 0.0346806682646 0.0270550735295 0.0159894283861 1.95000004768 1.90493058726 
43 0.0348011367023 0.0271412171423 0.0160400681198 1.95000004768 1.90667214054 
44 0.0349313318729 0.0272316001356 0.0160880684853 1.95000004768 1.90841793195 
45 0.0350627154112 0.0273259431124 0.016139537096 1.95000004768 1.91009738197 
46 0.0351895950735 0.0274234004319 0.0161921996623 1.95000004768 1.91166176005 
47 0.0353240072727 0.027519736439 0.0162452850491 1.95000004768 1.91328281064 
48 0.0354574210942 0.0276096276939 0.0162974223495 1.95000004768 1.91484811679 
49 0.0355978384614 0.027707176283 0.0163504220545 1.95000004768 1.91645316583 
50 0.0357342325151 0.0278030801564 0.0164022110403 1.95000004768 1.91807744457 
51 0.0358700267971 0.0278951711953 0.0164555367082 1.95000004768 1.91959686147 
52 0.0360059440136 0.0279944576323 0.0165080465376 1.95000004768 1.92115543204 
53 0.0361416451633 0.0280904974788 0.0165608227253 1.95000004768 1.92266727961 
54 0.036273136735 0.028184896335 0.0166151542217 1.95000004768 1.92417511372 
55 0.0364168956876 0.0282893255353 0.0166695713997 1.95000004768 1.92573190813 
56 0.0365518964827 0.0283906236291 0.0167286619544 1.95000004768 1.9273127588 
57 0.0366890989244 0.0284926574677 0.0167839657515 1.95000004768 1.92883382649 
58 0.0368328168988 0.028605543077 0.0168397948146 1.95000004768 1.93034917266 
59 0.0369821153581 0.0287055429071 0.0168997664005 1.95000004768 1.93206693619 
60 0.037125851959 0.0288114976138 0.0169610287994 1.95000004768 1.93362362875 
61 0.0372815467417 0.0289231538773 0.0170226171613 1.95000004768 1.93520447981 
62 0.0374347157776 0.0290411487222 0.0170798003674 1.95000004768 1.93672711261 
63 0.0375894643366 0.0291547887027 0.0171433147043 1.95000004768 1.93830123402 
64 0.0377446636558 0.0292666293681 0.0172078739852 1.95000004768 1.93982106108 
65 0.0379132553935 0.0293861031532 0.0172720979899 1.95000004768 1.94141438016 
66 0.0380802117288 0.0295047480613 0.0173381306231 1.95000004768 1.94300169501 
67 0.0382587090135 0.0296322461218 0.0174098163843 1.95000004768 1.94456829234 
68 0.0384356044233 0.0297542400658 0.0174774508923 1.95000004768 1.94610462925 
69 0.0386175364256 0.0298833828419 0.0175494626164 1.95000004768 1.94772202217 
70 0.0388001836836 0.0300228465348 0.0176257435232 1.95000004768 1.9493357985 
71 0.0389849953353 0.0301645547152 0.0177029371262 1.95000004768 1.95081187156 
72 0.0391823202372 0.0303044226021 0.0177772399038 1.95000004768 1.95252909003 
73 0.0393724814057 0.0304514858872 0.0178609658033 1.95000004768 1.95422887919 
74 0.039590690285 0.0306057948619 0.0179475024343 1.95000004768 1.95577495336 
75 0.0398061387241 0.0307665597647 0.0180345196277 1.95000004768 1.95746123257 
76 0.0400339104235 0.0309251137078 0.018124314025 1.95000004768 1.95923943904 
77 0.0402798615396 0.0310914050788 0.0182242002338 1.95000004768 1.96106915947 
78 0.0405201949179 0.031277731061 0.018320851028 1.95000004768 1.96279414837 
79 0.0407671704888 0.0314610861242 0.0184275768697 1.95000004768 1.96449750787 
80 0.0410450808704 0.0316599309444 0.0185394864529 1.95000004768 1.96627342979 
81 0.0413221046329 0.0318715535104 0.0186520293355 1.95000004768 1.9681547918 
82 0.041623685509 0.0320934504271 0.0187807362527 1.95000004768 1.97010275898 
83 0.0419495031238 0.0323401540518 0.0189104005694 1.95000004768 1.97207489483 
84 0.0422789379954 0.0325859673321 0.0190531592816 1.95000004768 1.97409125376 
85 0.0426613725722 0.0328486412764 0.0191988516599 1.95000004768 1.97622208933 
86 0.0430279672146 0.0331369377673 0.0193594917655 1.95000004768 1.97836906676 
87 0.0434542410076 0.0334520898759 0.0195335317403 1.95000004768 1.98076463419 
88 0.04386902228 0.0337994173169 0.0197302233428 1.95000004768 1.9831646283 
89 0.0443642698228 0.0341693758965 0.0199393313378 1.95000004768 1.98574328378 
90 0.0449345558882 0.0345815718174 0.0201663076878 1.95000004768 1.98842793704 
91 0.0456089489162 0.0350470915437 0.0204196963459 1.95000004768 1.9914544309 
92 0.0463551320136 0.0355984903872 0.0207264237106 1.95000004768 1.99468275293 
93 0.0472355261445 0.0362718813121 0.0210740733892 1.95000004768 1.99828745112 
94 0.0482866056263 0.0370494350791 0.0214892849326 1.95000004768 1.99837652123
95 0.0495466068387 0.0379580818117 0.0219779033214 1.95000004768 1.99837652123
96 0.051123932004 0.0390944443643 0.0226031020284 1.95000004768 1.99837652123
97 0.0528612956405 0.0404237955809 0.0232921149582 1.95000004768 1.99837652123
98 0.0549981556833 0.0420581139624 0.024166084826 1.95000004768 1.99837652123
99 0.0580140501261 0.0439370572567 0.0252443775535 1.95000004768 1.99837652123
100 0.0762290135026 0.0533712804317 0.0306000635028 1.95000004768 1.99837652123


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk1_directpathonly_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00918167550117 0.0 0.00367408525199 3.47226241044e-05 0.0 0 1.0 0 1.13981237364 0.0 
0.00995130053721 3.47226241044e-05 0.00403834813274 6.94452482089e-05 0.0 0 1.0 0 1.18204765709 3.47226241044e-05 
0.0107209255733 6.94452482089e-05 0.0044026110135 8.10194562437e-05 0.0 0 1.0 0 1.22428294054 0.000231484160696 
0.0114905506093 0.000104167872313 0.00476687389426 0.000138890496418 0.0 0 1.0 0 1.266518224 0.000578710401741 
0.0122601756454 0.000150464704453 0.00513113677502 0.000173613120522 0.0 0 1.0 0 1.30875350745 0.00184029907754 
0.0130298006814 0.000162038912487 0.00549539965577 0.000208335744627 0.0 0 1.0 0 1.3509887909 0.00439819905323 
0.0137994257174 0.000254632576766 0.00585966253653 0.000254632576766 0.0 0 1.0 0 1.39322407436 0.00959501846086 
0.0145690507535 0.000324077824975 0.00622392541729 0.000300929408905 0.0 0 1.0 0 1.43545935781 0.0187849396405 
0.0153386757895 0.000393523073184 0.00658818829805 0.000324077824975 0.0 0 1.0 0 1.47769464126 0.0320258336323 
0.0161083008256 0.000474542529427 0.0069524511788 0.000393523073184 0.0 0 1.0 0 1.51992992472 0.0529288533432 
0.0168779258616 0.000543987777636 0.00731671405956 0.000439819905323 0.0 0 1.0 0 1.56216520817 0.0799777775206 
0.0176475508977 0.000636581441915 0.00768097694032 0.000462968321393 0.0 0 1.0 0 1.60440049162 0.113635574486 
0.0184171759337 0.000717600898159 0.00804523982108 0.000567136193706 0.0 0 1.0 0 1.64663577508 0.155406891283 
0.0191868009698 0.000775471938333 0.00840950270183 0.00062500723388 0.0 0 1.0 0 1.68887105853 0.20407643607 
0.0199564260058 0.000856491394576 0.00877376558259 0.000694452482089 0.0 0 1.0 0 1.73110634198 0.257537702983 
0.0207260510419 0.00096065926689 0.00913802846335 0.000752323522263 0.0 0 1.0 0 1.77334162543 0.315107813748 
0.0214956760779 0.00108797555527 0.00950229134411 0.000833342978507 0.0 0 1.0 0 1.81557690889 0.374240442598 
0.0222653011139 0.00119214342759 0.00986655422486 0.000879639810646 0.0 0 1.0 0 1.85781219234 0.432562876885 
0.02303492615 0.00137733075614 0.0102308171056 0.000925936642785 0.0 0 1.0 0 1.90004747579 0.490491788099 
0.023804551186 0.00163196333291 0.0105950799864 0.000995381890994 0.0 0 1.0 0 1.94228275925 0.544774823783 
0.0245741762221 0.00212965427841 0.0109593428671 0.00105325293117 0.0 0 1.0 0 1.9845180427 0.597356450885 
0.0253438012581 0.00343753978634 0.0113236057479 0.00109954976331 0.0 0 1.0 0 2.02675332615 0.645887105175 
0.0261134262942 0.0059491429299 0.0116878686287 0.00115742080348 0.0 0 1.0 0 2.06898860961 0.689892244123 
0.0268830513302 0.0110186460491 0.0120521315094 0.00122686605169 0.0 0 1.0 0 2.11122389306 0.729939003924 
0.0276526763663 0.0204169029734 0.0124163943902 0.00128473709186 0.0 0 1.0 0 2.15345917651 0.764545885948 
0.0284223014023 0.0335536290929 0.0127806572709 0.00137733075614 0.0 0 1.0 0 2.19569445997 0.79710413315 
0.0291919264384 0.052847833887 0.0131449201517 0.00146992442042 0.0 0 1.0 0 2.23792974342 0.825680852788 
0.0299615514744 0.0786583178046 0.0135091830324 0.00151622125256 0.0 0 1.0 0 2.28016502687 0.850183451197 
0.0307311765105 0.111216565007 0.0138734459132 0.00164353754094 0.0 0 1.0 0 2.32240031032 0.871271658237 
0.0315008015465 0.150673040197 0.014237708794 0.00177085382933 0.0 0 1.0 0 2.36463559378 0.890438546742 
0.0322704265825 0.195766154701 0.0146019716747 0.00196761536592 0.0 0 1.0 0 2.40687087723 0.906931793192 
0.0330400516186 0.244620886816 0.0149662345555 0.00219909952661 0.0 0 1.0 0 2.44910616068 0.921098623827 
0.0338096766546 0.299378465029 0.0153304974362 0.00263891943194 0.0 0 1.0 0 2.49134144414 0.931943656755 
0.0345793016907 0.35361520388 0.015694760317 0.00350698503455 0.0 0 1.0 0 2.53357672759 0.942337295571 
0.0353489267267 0.410132061714 0.0160590231977 0.00482644475052 0.0 0 1.0 0 2.57581201104 0.951399900462 
0.0361185517628 0.466614196924 0.0164232860785 0.00670146645216 0.0 0 1.0 0 2.6180472945 0.95942082663 
0.0368881767988 0.521661130337 0.0167875489593 0.0101274320305 0.0 0 1.0 0 2.66028257795 0.965659324761 
0.0376578018349 0.577344645193 0.01715181184 0.015613606639 0.0 0 1.0 0 2.7025178614 0.97149272561 
0.0384274268709 0.629694788134 0.0175160747208 0.0232410097339 0.0 0 1.0 0 2.74475314486 0.976249725113 
0.039197051907 0.677878216183 0.0178803376015 0.0343985462795 0.0 0 1.0 0 2.78698842831 0.98020810426 
0.039966676943 0.721999097212 0.0182446004823 0.0500237271265 0.0 0 1.0 0 2.82922371176 0.983495179342 
0.0407363019791 0.763226426232 0.018608863363 0.07114665679 0.0 0 1.0 0 2.87145899522 0.986342434519 
0.0415059270151 0.799187490596 0.0189731262438 0.0987048461209 0.0 0 1.0 0 2.91369427867 0.988668850334 
0.0422755520511 0.830345258626 0.0193373891246 0.130360305096 0.0 0 1.0 0 2.95592956212 0.990532297828 
0.0430451770872 0.858250674198 0.0197016520053 0.168173242746 0.0 0 1.0 0 2.99816484557 0.992025370664 
0.0438148021232 0.882278730078 0.0200659148861 0.211599671292 0.0 0 1.0 0 3.04040012903 0.993367978796 
0.0445844271593 0.902649336219 0.0204301777668 0.258752994826 0.0 0 1.0 0 3.08263541248 0.994536973808 
0.0453540521953 0.919084711629 0.0207944406476 0.308649405664 0.0 0 1.0 0 3.12487069593 0.995416613618 
0.0461236772314 0.932869593398 0.0211587035283 0.362839847683 0.0 0 1.0 0 3.16710597939 0.996134214516 
0.0468933022674 0.944652137178 0.0215229664091 0.419912267503 0.0 0 1.0 0 3.20934126284 0.996898112247 
0.0476629273035 0.955092072825 0.0218872292899 0.478906005857 0.0 0 1.0 0 3.25157654629 0.997418951608 
0.0484325523395 0.963112998993 0.0222514921706 0.536696026574 0.0 0 1.0 0 3.29381182975 0.997708306809 
0.0492021773756 0.970207988518 0.0226157550514 0.59055081656 0.0 0 1.0 0 3.3360471132 0.998217571963 
0.0499718024116 0.975589995255 0.0229800179321 0.642171784396 0.0 0 1.0 0 3.37828239665 0.998483778747 
0.0507414274476 0.980103936388 0.0233442808129 0.689660759962 0.0 0 1.0 0 3.42051768011 0.99881943078 
0.0515110524837 0.984351670737 0.0237085436936 0.730575585366 0.0 0 1.0 0 3.46275296356 0.999074063357 
0.0522806775197 0.988900334495 0.0240728065744 0.767196379588 0.0 0 1.0 0 3.50498824701 0.999143508605 
0.0530503025558 0.990937395109 0.0244370694552 0.798805541731 0.0 0 1.0 0 3.54722353047 0.999259250686 
0.0538199275918 0.992465190569 0.0248013323359 0.825565110707 0.0 0 1.0 0 3.58945881392 0.99935184435 
0.0545895526279 0.994224470191 0.0251655952167 0.848296855288 0.0 0 1.0 0 3.63169409737 0.999444438014 
0.0553591776639 0.99534716837 0.0255298580974 0.867382724337 0.0 0 1.0 0 3.67392938082 0.999548605887 
0.0561288027 0.996319401845 0.0258941209782 0.884952372134 0.0 0 1.0 0 3.71616466428 0.999571754303 
0.056898427736 0.997025428535 0.0262583838589 0.899315964305 0.0 0 1.0 0 3.75839994773 0.999629625343 
0.0576680527721 0.997604138937 0.0266226467397 0.911897128439 0.0 0 1.0 0 3.80063523118 0.999652773759 
0.0584376778081 0.99799766201 0.0269869096205 0.922626419287 0.0 0 1.0 0 3.84287051464 0.999664347967 
0.0592073028442 0.998391185083 0.0273511725012 0.932476070325 0.0 0 1.0 0 3.88510579809 0.999687496383 
0.0599769278802 0.998715262908 0.027715435382 0.940230789708 0.0 0 1.0 0 3.92734108154 0.999699070591 
0.0607465529162 0.998993043901 0.0280796982627 0.946723920416 0.0 0 1.0 0 3.969576365 0.999733793215 
0.0615161779523 0.999224528062 0.0284439611435 0.953228625331 0.0 0 1.0 0 4.01181164845 0.999756941631 
0.0622858029883 0.999363418558 0.0288082240243 0.958992580933 0.0 0 1.0 0 4.0540469319 0.999814812671 
0.0630554280244 0.999456012222 0.029172486905 0.963494947858 0.0 0 1.0 0 4.09628221536 0.999849535296 
0.0638250530604 0.999583328511 0.0295367497858 0.968159353696 0.0 0 1.0 0 4.13851749881 0.999861109504 
0.0645946780965 0.999641199551 0.0299010126665 0.972059861804 0.0 0 1.0 0 4.18075278226 0.999861109504 
0.0653643031325 0.999675922175 0.0302652755473 0.975671014711 0.0 0 1.0 0 4.22298806572 0.999872683712 
0.0661339281686 0.999710644799 0.030629538428 0.979293741826 0.0 0 1.0 0 4.26522334917 0.999907406336 
0.0669035532046 0.999733793215 0.0309938013088 0.982696558988 0.0 0 1.0 0 4.30745863262 0.999918980544 
0.0676731782407 0.999756941631 0.0313580641896 0.985717427285 0.0 0 1.0 0 4.34969391607 0.999918980544 
0.0684428032767 0.999756941631 0.0317223270703 0.988564682462 0.0 0 1.0 0 4.39192919953 0.999918980544 
0.0692124283127 0.999814812671 0.0320865899511 0.990775356196 0.0 0 1.0 0 4.43416448298 0.999965277376 
0.0699820533488 0.999837961088 0.0324508528318 0.992847139434 0.0 0 1.0 0 4.47639976643 0.999965277376 
0.0707516783848 0.999861109504 0.0328151157126 0.994409657519 0.0 0 1.0 0 4.51863504989 0.999965277376 
0.0715213034209 0.999907406336 0.0331793785933 0.995775414067 0.0 0 1.0 0 4.56087033334 0.999965277376 
0.0722909284569 0.999918980544 0.0335436414741 0.996967557495 0.0 0 1.0 0 4.60310561679 0.999976851584 
0.073060553493 0.999918980544 0.0339079043549 0.997743029433 0.0 0 1.0 0 4.64534090025 0.999976851584 
0.073830178529 0.999930554752 0.0342721672356 0.998310165627 0.0 0 1.0 0 4.6875761837 0.999976851584 
0.0745998035651 0.999930554752 0.0346364301164 0.998842579197 0.0 0 1.0 0 4.72981146715 0.999976851584 
0.0753694286011 0.999930554752 0.0350006929971 0.999224528062 0.0 0 1.0 0 4.77204675061 0.999976851584 
0.0761390536372 0.999930554752 0.0353649558779 0.999537031679 0.0 0 1.0 0 4.81428203406 0.999976851584 
0.0769086786732 0.99994212896 0.0357292187586 0.999652773759 0.0 0 1.0 0 4.85651731751 0.999976851584 
0.0776783037093 0.99994212896 0.0360934816394 0.999745367423 0.0 0 1.0 0 4.89875260097 0.999976851584 
0.0784479287453 0.99994212896 0.0364577445202 0.999780090047 0.0 0 1.0 0 4.94098788442 0.999976851584 
0.0792175537813 0.99994212896 0.0368220074009 0.999814812671 0.0 0 1.0 0 4.98322316787 0.999976851584 
0.0799871788174 0.999953703168 0.0371862702817 0.999872683712 0.0 0 1.0 0 5.02545845132 0.999976851584 
0.0807568038534 0.999953703168 0.0375505331624 0.99988425792 0.0 0 1.0 0 5.06769373478 0.999976851584 
0.0815264288895 0.999965277376 0.0379147960432 0.999930554752 0.0 0 1.0 0 5.10992901823 0.999976851584 
0.0822960539255 0.999965277376 0.0382790589239 0.999953703168 0.0 0 1.0 0 5.15216430168 0.999976851584 
0.0830656789616 0.999965277376 0.0386433218047 0.999953703168 0.0 0 1.0 0 5.19439958514 0.999976851584 
0.0838353039976 0.999965277376 0.0390075846855 0.999976851584 0.0 0 1.0 0 5.23663486859 0.999976851584 
0.0846049290337 0.999976851584 0.0393718475662 0.999976851584 0.0 0 1.0 0 5.27887015204 0.999976851584 
0.0853745540697 0.999976851584 0.039736110447 0.999976851584 0.0 0 1.0 0 5.3211054355 0.999976851584 
0.0861441791058 1.0 0.0401003733277 1.0 0.0 1.0 1.0 1.0 5.36334071895 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk1_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.00918167550117 1.0 
0.00995130053721 0.999965277376 
0.0107209255733 0.999930554752 
0.0114905506093 0.999895832128 
0.0122601756454 0.999849535296 
0.0130298006814 0.999837961088 
0.0137994257174 0.999745367423 
0.0145690507535 0.999675922175 
0.0153386757895 0.999606476927 
0.0161083008256 0.999525457471 
0.0168779258616 0.999456012222 
0.0176475508977 0.999363418558 
0.0184171759337 0.999282399102 
0.0191868009698 0.999224528062 
0.0199564260058 0.999143508605 
0.0207260510419 0.999039340733 
0.0214956760779 0.998912024445 
0.0222653011139 0.998807856572 
0.02303492615 0.998622669244 
0.023804551186 0.998368036667 
0.0245741762221 0.997870345722 
0.0253438012581 0.996562460214 
0.0261134262942 0.99405085707 
0.0268830513302 0.988981353951 
0.0276526763663 0.979583097027 
0.0284223014023 0.966446370907 
0.0291919264384 0.947152166113 
0.0299615514744 0.921341682195 
0.0307311765105 0.888783434993 
0.0315008015465 0.849326959803 
0.0322704265825 0.804233845299 
0.0330400516186 0.755379113184 
0.0338096766546 0.700621534971 
0.0345793016907 0.64638479612 
0.0353489267267 0.589867938286 
0.0361185517628 0.533385803076 
0.0368881767988 0.478338869663 
0.0376578018349 0.422655354807 
0.0384274268709 0.370305211866 
0.039197051907 0.322121783817 
0.039966676943 0.278000902788 
0.0407363019791 0.236773573768 
0.0415059270151 0.200812509404 
0.0422755520511 0.169654741374 
0.0430451770872 0.141749325802 
0.0438148021232 0.117721269922 
0.0445844271593 0.0973506637808 
0.0453540521953 0.0809152883714 
0.0461236772314 0.0671304066019 
0.0468933022674 0.0553478628225 
0.0476629273035 0.0449079271751 
0.0484325523395 0.036887001007 
0.0492021773756 0.0297920114816 
0.0499718024116 0.0244100047454 
0.0507414274476 0.0198960636118 
0.0515110524837 0.0156483292631 
0.0522806775197 0.0110996655054 
0.0530503025558 0.00906260489126 
0.0538199275918 0.00753480943066 
0.0545895526279 0.00577552980937 
0.0553591776639 0.00465283163 
0.0561288027 0.00368059815507 
0.056898427736 0.00297457146495 
0.0576680527721 0.00239586106321 
0.0584376778081 0.00200233799002 
0.0592073028442 0.00160881491684 
0.0599769278802 0.00128473709186 
0.0607465529162 0.00100695609903 
0.0615161779523 0.000775471938333 
0.0622858029883 0.000636581441915 
0.0630554280244 0.000543987777636 
0.0638250530604 0.000416671489253 
0.0645946780965 0.000358800449079 
0.0653643031325 0.000324077824975 
0.0661339281686 0.00028935520087 
0.0669035532046 0.000266206784801 
0.0676731782407 0.000243058368731 
0.0684428032767 0.000243058368731 
0.0692124283127 0.000185187328557 
0.0699820533488 0.000162038912487 
0.0707516783848 0.000138890496418 
0.0715213034209 9.25936642785e-05 
0.0722909284569 8.10194562437e-05 
0.073060553493 8.10194562437e-05 
0.073830178529 6.94452482088e-05 
0.0745998035651 6.94452482088e-05 
0.0753694286011 6.94452482088e-05 
0.0761390536372 6.94452482088e-05 
0.0769086786732 5.78710401741e-05 
0.0776783037093 5.78710401741e-05 
0.0784479287453 5.78710401741e-05 
0.0792175537813 5.78710401741e-05 
0.0799871788174 4.62968321393e-05 
0.0807568038534 4.62968321393e-05 
0.0815264288895 3.47226241044e-05 
0.0822960539255 3.47226241044e-05 
0.0830656789616 3.47226241044e-05 
0.0838353039976 3.47226241044e-05 
0.0846049290337 2.31484160697e-05 
0.0853745540697 2.31484160697e-05 
0.0861441791058 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk1_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00918167550117 0.00367408525199 0.0 1.0 1.13981237364 
1 0.0275043118745 0.0171374920756 0.0 1.0 1.43805018017 
2 0.0283984709531 0.0177379436791 0.0 1.0 1.48246134123 
3 0.0290088690817 0.0181201901287 0.0 1.0 1.51502587676 
4 0.0295041706413 0.018378585577 0.0 1.0 1.53761422431 
5 0.0298641715199 0.0186080560088 0.0 1.0 1.55758458276 
6 0.0301978792995 0.0187961217016 0.0 1.0 1.57404451339 
7 0.030491380021 0.0189545545727 0.0 1.0 1.59002034489 
8 0.0307684298605 0.0191033035517 0.0 1.0 1.60441615536 
9 0.0310254395008 0.0192373916507 0.0 1.0 1.61803544335 
10 0.0312530808151 0.0193528812379 0.0 1.0 1.63023603008 
11 0.0314749479294 0.0194780752063 0.0 1.0 1.64192113609 
12 0.0316777788103 0.0195841640234 0.0 1.0 1.65369918856 
13 0.0318760573864 0.0196979157627 0.0 1.0 1.66386027703 
14 0.032066013664 0.019797641784 0.0 1.0 1.67480586976 
15 0.0322588719428 0.0198984257877 0.0 1.0 1.68394229544 
16 0.0324471630156 0.0199905540794 0.0 1.0 1.69305654067 
17 0.0326124466956 0.0200829263777 0.0 1.0 1.70180718723 
18 0.0327837094665 0.0201697777957 0.0 1.0 1.71008837547 
19 0.032955981791 0.0202504694462 0.0 1.0 1.7194358139 
20 0.0331156663597 0.0203385129571 0.0 1.0 1.72734190616 
21 0.033280801028 0.0204168912023 0.0 1.0 1.73602501732 
22 0.0334310680628 0.0204981006682 0.0 1.0 1.74423247927 
23 0.0335791148245 0.0205794181675 0.0 1.0 1.75199053645 
24 0.0337299332023 0.0206563081592 0.0 1.0 1.75995122651 
25 0.0338828340173 0.0207317136228 0.0 1.0 1.76723614897 
26 0.0340262800455 0.020804176107 0.0 1.0 1.77520330297 
27 0.0341724045575 0.0208767578006 0.0 1.0 1.78285081577 
28 0.0343206450343 0.020946951583 0.0 1.0 1.79024795528 
29 0.0344568528235 0.0210201628506 0.0 1.0 1.79748951334 
30 0.034589484334 0.0210948195308 0.0 1.0 1.80478692794 
31 0.0347273536026 0.0211674533784 0.0 1.0 1.81205522182 
32 0.0348712131381 0.0212316345423 0.0 1.0 1.81865109548 
33 0.0350099354982 0.0212974771857 0.0 1.0 1.82589029552 
34 0.035157032311 0.0213670153171 0.0 1.0 1.83333138087 
35 0.0352975837886 0.0214350316674 0.0 1.0 1.84056838961 
36 0.0354367718101 0.0215036645532 0.0 1.0 1.84792274706 
37 0.035567920655 0.021570969373 0.0 1.0 1.85487197633 
38 0.0357047766447 0.0216368846595 0.0 1.0 1.86203760189 
39 0.0358380414546 0.0216960199177 0.0 1.0 1.86968929534 
40 0.0359806828201 0.021759653464 0.0 1.0 1.8766545145 
41 0.0361157245934 0.0218238178641 0.0 1.0 1.88395293281 
42 0.0362567380071 0.0218878276646 0.0 1.0 1.89092862041 
43 0.0363941043615 0.0219472404569 0.0 1.0 1.89828205868 
44 0.0365354754031 0.0220059901476 0.0 1.0 1.90574656414 
45 0.0366698578 0.0220690853894 0.0 1.0 1.91276565069 
46 0.0367971621454 0.0221286509186 0.0 1.0 1.91993462999 
47 0.03693780303 0.0221932418644 0.0 1.0 1.92706291014 
48 0.0370786450803 0.0222587455064 0.0 1.0 1.93424402954 
49 0.0372141413391 0.0223219227046 0.0 1.0 1.94193875536 
50 0.0373477078974 0.0223878771067 0.0 1.0 1.94993451144 
51 0.0374906845391 0.0224516279995 0.0 1.0 1.95743275972 
52 0.0376320444047 0.0225130021572 0.0 1.0 1.96541365577 
53 0.03776351735 0.0225729364902 0.0 1.0 1.97280639263 
54 0.0379032753408 0.0226360037923 0.0 1.0 1.98058297301 
55 0.0380451567471 0.0227025151253 0.0 1.0 1.98842407092 
56 0.0381888747215 0.0227663163096 0.0 1.0 1.99636155533 
57 0.0383234880865 0.0228360127658 0.0 1.0 2.00418839375 
58 0.0384612865746 0.0229067765176 0.0 1.0 2.01237268165 
59 0.0386084765196 0.022976513952 0.0 1.0 2.02083804441 
60 0.0387412570417 0.0230413042009 0.0 1.0 2.02911409179 
61 0.0388973243535 0.0231079012156 0.0 1.0 2.03795242208 
62 0.0390515699983 0.0231777187437 0.0 1.0 2.04651595038 
63 0.0392002165318 0.02324959822 0.0 1.0 2.05521638689 
64 0.0393554531038 0.0233266223222 0.0 1.0 2.06384327308 
65 0.0395065024495 0.0234020091593 0.0 1.0 2.07254541686 
66 0.0396670103073 0.0234791692346 0.0 1.0 2.08207803669 
67 0.0398276820779 0.0235531516373 0.0 1.0 2.09132991381 
68 0.0400055386126 0.0236277226359 0.0 1.0 2.10123280715 
69 0.0401608534157 0.0237110164016 0.0 1.0 2.11142266818 
70 0.040329951793 0.0237971805036 0.0 1.0 2.12154580855 
71 0.040508300066 0.02388417162 0.0 1.0 2.13188072576 
72 0.0407009087503 0.023973070085 0.0 1.0 2.1425615579 
73 0.0408777520061 0.0240674726665 0.0 1.0 2.15350274648 
74 0.0410612039268 0.0241594742984 0.0 1.0 2.16517989483 
75 0.0412470772862 0.0242571812123 0.0 1.0 2.17690066951 
76 0.0414371043444 0.0243633016944 0.0 1.0 2.18980891249 
77 0.0416421294212 0.0244644377381 0.0 1.0 2.20290570097 
78 0.041842173785 0.0245741065592 0.0 1.0 2.21531675837 
79 0.0420622378588 0.024688301608 0.0 1.0 2.22818437791 
80 0.0422950163484 0.0248136427253 0.0 1.0 2.24167141785 
81 0.0425356589258 0.024947501719 0.0 1.0 2.2558873144 
82 0.0427741184831 0.0250864475965 0.0 1.0 2.27086941667 
83 0.0430345460773 0.0252240430564 0.0 1.0 2.2873144828 
84 0.0432969816029 0.0253853201866 0.0 1.0 2.3043331529 
85 0.0435742549598 0.0255623869598 0.0 1.0 2.32201710196 
86 0.0438608005643 0.0257437229156 0.0 1.0 2.3409938587 
87 0.044172540307 0.0259449090809 0.0 1.0 2.36187007465 
88 0.0444990955293 0.0261444468051 0.0 1.0 2.38223986035 
89 0.0448615178466 0.0263802744448 0.0 1.0 2.40563778754 
90 0.0452437065542 0.0266382917762 0.0 1.0 2.42999616413 
91 0.0456626862288 0.0269311461598 0.0 1.0 2.45780547249 
92 0.0461653918028 0.0272551272064 0.0 1.0 2.48813511596 
93 0.0467170476913 0.0276253242046 0.0 1.0 2.52463941241 
94 0.0473551005125 0.0280697066337 0.0 1.0 2.56528938646 
95 0.0480355359614 0.0286143608391 0.0 1.0 2.61034336077 
96 0.0488845780492 0.0292524192482 0.0 1.0 2.66418347024 
97 0.0499516688287 0.0300570446998 0.0 1.0 2.73270301098 
98 0.0514811240137 0.031073089689 0.0 1.0 2.82663004763 
99 0.053435202688 0.032316505909 0.0 1.0 2.98605752656 
100 0.0861441791058 0.0401003733277 0.0 1.0 5.36334071895 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk3_directpathonly_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00918167550117 0.0 0.00367408525199 3.47226241044e-05 0.0 0 1.0 0 1.13981237364 0.0 
0.00995130053721 3.47226241044e-05 0.00403834813274 6.94452482089e-05 0.0 0 1.0 0 1.18204765709 3.47226241044e-05 
0.0107209255733 6.94452482089e-05 0.0044026110135 8.10194562437e-05 0.0 0 1.0 0 1.22428294054 0.000231484160696 
0.0114905506093 0.000104167872313 0.00476687389426 0.000138890496418 0.0 0 1.0 0 1.266518224 0.000578710401741 
0.0122601756454 0.000150464704453 0.00513113677502 0.000173613120522 0.0 0 1.0 0 1.30875350745 0.00184029907754 
0.0130298006814 0.000162038912487 0.00549539965577 0.000208335744627 0.0 0 1.0 0 1.3509887909 0.00439819905323 
0.0137994257174 0.000254632576766 0.00585966253653 0.000254632576766 0.0 0 1.0 0 1.39322407436 0.00959501846086 
0.0145690507535 0.000324077824975 0.00622392541729 0.000300929408905 0.0 0 1.0 0 1.43545935781 0.0187849396405 
0.0153386757895 0.000393523073184 0.00658818829805 0.000324077824975 0.0 0 1.0 0 1.47769464126 0.0320258336323 
0.0161083008256 0.000474542529427 0.0069524511788 0.000393523073184 0.0 0 1.0 0 1.51992992472 0.0529288533432 
0.0168779258616 0.000543987777636 0.00731671405956 0.000439819905323 0.0 0 1.0 0 1.56216520817 0.0799777775206 
0.0176475508977 0.000636581441915 0.00768097694032 0.000462968321393 0.0 0 1.0 0 1.60440049162 0.113635574486 
0.0184171759337 0.000717600898159 0.00804523982108 0.000567136193706 0.0 0 1.0 0 1.64663577508 0.155406891283 
0.0191868009698 0.000775471938333 0.00840950270183 0.00062500723388 0.0 0 1.0 0 1.68887105853 0.20407643607 
0.0199564260058 0.000856491394576 0.00877376558259 0.000694452482089 0.0 0 1.0 0 1.73110634198 0.257537702983 
0.0207260510419 0.00096065926689 0.00913802846335 0.000752323522263 0.0 0 1.0 0 1.77334162543 0.315107813748 
0.0214956760779 0.00108797555527 0.00950229134411 0.000833342978507 0.0 0 1.0 0 1.81557690889 0.374240442598 
0.0222653011139 0.00119214342759 0.00986655422486 0.000879639810646 0.0 0 1.0 0 1.85781219234 0.432562876885 
0.02303492615 0.00137733075614 0.0102308171056 0.000925936642785 0.0 0 1.0 0 1.90004747579 0.490491788099 
0.023804551186 0.00163196333291 0.0105950799864 0.000995381890994 0.0 0 1.0 0 1.94228275925 0.544774823783 
0.0245741762221 0.00212965427841 0.0109593428671 0.00105325293117 0.0 0 1.0 0 1.9845180427 0.597356450885 
0.0253438012581 0.00343753978634 0.0113236057479 0.00109954976331 0.0 0 1.0 0 2.02675332615 0.645887105175 
0.0261134262942 0.0059491429299 0.0116878686287 0.00115742080348 0.0 0 1.0 0 2.06898860961 0.689892244123 
0.0268830513302 0.0110186460491 0.0120521315094 0.00122686605169 0.0 0 1.0 0 2.11122389306 0.729939003924 
0.0276526763663 0.0204169029734 0.0124163943902 0.00128473709186 0.0 0 1.0 0 2.15345917651 0.764545885948 
0.0284223014023 0.0335536290929 0.0127806572709 0.00137733075614 0.0 0 1.0 0 2.19569445997 0.79710413315 
0.0291919264384 0.052847833887 0.0131449201517 0.00146992442042 0.0 0 1.0 0 2.23792974342 0.825680852788 
0.0299615514744 0.0786583178046 0.0135091830324 0.00151622125256 0.0 0 1.0 0 2.28016502687 0.850183451197 
0.0307311765105 0.111216565007 0.0138734459132 0.00164353754094 0.0 0 1.0 0 2.32240031032 0.871271658237 
0.0315008015465 0.150673040197 0.014237708794 0.00177085382933 0.0 0 1.0 0 2.36463559378 0.890438546742 
0.0322704265825 0.195766154701 0.0146019716747 0.00196761536592 0.0 0 1.0 0 2.40687087723 0.906931793192 
0.0330400516186 0.244620886816 0.0149662345555 0.00219909952661 0.0 0 1.0 0 2.44910616068 0.921098623827 
0.0338096766546 0.299378465029 0.0153304974362 0.00263891943194 0.0 0 1.0 0 2.49134144414 0.931943656755 
0.0345793016907 0.35361520388 0.015694760317 0.00350698503455 0.0 0 1.0 0 2.53357672759 0.942337295571 
0.0353489267267 0.410132061714 0.0160590231977 0.00482644475052 0.0 0 1.0 0 2.57581201104 0.951399900462 
0.0361185517628 0.466614196924 0.0164232860785 0.00670146645216 0.0 0 1.0 0 2.6180472945 0.95942082663 
0.0368881767988 0.521661130337 0.0167875489593 0.0101274320305 0.0 0 1.0 0 2.66028257795 0.965659324761 
0.0376578018349 0.577344645193 0.01715181184 0.015613606639 0.0 0 1.0 0 2.7025178614 0.97149272561 
0.0384274268709 0.629694788134 0.0175160747208 0.0232410097339 0.0 0 1.0 0 2.74475314486 0.976249725113 
0.039197051907 0.677878216183 0.0178803376015 0.0343985462795 0.0 0 1.0 0 2.78698842831 0.98020810426 
0.039966676943 0.721999097212 0.0182446004823 0.0500237271265 0.0 0 1.0 0 2.82922371176 0.983495179342 
0.0407363019791 0.763226426232 0.018608863363 0.07114665679 0.0 0 1.0 0 2.87145899522 0.986342434519 
0.0415059270151 0.799187490596 0.0189731262438 0.0987048461209 0.0 0 1.0 0 2.91369427867 0.988668850334 
0.0422755520511 0.830345258626 0.0193373891246 0.130360305096 0.0 0 1.0 0 2.95592956212 0.990532297828 
0.0430451770872 0.858250674198 0.0197016520053 0.168173242746 0.0 0 1.0 0 2.99816484557 0.992025370664 
0.0438148021232 0.882278730078 0.0200659148861 0.211599671292 0.0 0 1.0 0 3.04040012903 0.993367978796 
0.0445844271593 0.902649336219 0.0204301777668 0.258752994826 0.0 0 1.0 0 3.08263541248 0.994536973808 
0.0453540521953 0.919084711629 0.0207944406476 0.308649405664 0.0 0 1.0 0 3.12487069593 0.995416613618 
0.0461236772314 0.932869593398 0.0211587035283 0.362839847683 0.0 0 1.0 0 3.16710597939 0.996134214516 
0.0468933022674 0.944652137178 0.0215229664091 0.419912267503 0.0 0 1.0 0 3.20934126284 0.996898112247 
0.0476629273035 0.955092072825 0.0218872292899 0.478906005857 0.0 0 1.0 0 3.25157654629 0.997418951608 
0.0484325523395 0.963112998993 0.0222514921706 0.536696026574 0.0 0 1.0 0 3.29381182975 0.997708306809 
0.0492021773756 0.970207988518 0.0226157550514 0.59055081656 0.0 0 1.0 0 3.3360471132 0.998217571963 
0.0499718024116 0.975589995255 0.0229800179321 0.642171784396 0.0 0 1.0 0 3.37828239665 0.998483778747 
0.0507414274476 0.980103936388 0.0233442808129 0.689660759962 0.0 0 1.0 0 3.42051768011 0.99881943078 
0.0515110524837 0.984351670737 0.0237085436936 0.730575585366 0.0 0 1.0 0 3.46275296356 0.999074063357 
0.0522806775197 0.988900334495 0.0240728065744 0.767196379588 0.0 0 1.0 0 3.50498824701 0.999143508605 
0.0530503025558 0.990937395109 0.0244370694552 0.798805541731 0.0 0 1.0 0 3.54722353047 0.999259250686 
0.0538199275918 0.992465190569 0.0248013323359 0.825565110707 0.0 0 1.0 0 3.58945881392 0.99935184435 
0.0545895526279 0.994224470191 0.0251655952167 0.848296855288 0.0 0 1.0 0 3.63169409737 0.999444438014 
0.0553591776639 0.99534716837 0.0255298580974 0.867382724337 0.0 0 1.0 0 3.67392938082 0.999548605887 
0.0561288027 0.996319401845 0.0258941209782 0.884952372134 0.0 0 1.0 0 3.71616466428 0.999571754303 
0.056898427736 0.997025428535 0.0262583838589 0.899315964305 0.0 0 1.0 0 3.75839994773 0.999629625343 
0.0576680527721 0.997604138937 0.0266226467397 0.911897128439 0.0 0 1.0 0 3.80063523118 0.999652773759 
0.0584376778081 0.99799766201 0.0269869096205 0.922626419287 0.0 0 1.0 0 3.84287051464 0.999664347967 
0.0592073028442 0.998391185083 0.0273511725012 0.932476070325 0.0 0 1.0 0 3.88510579809 0.999687496383 
0.0599769278802 0.998715262908 0.027715435382 0.940230789708 0.0 0 1.0 0 3.92734108154 0.999699070591 
0.0607465529162 0.998993043901 0.0280796982627 0.946723920416 0.0 0 1.0 0 3.969576365 0.999733793215 
0.0615161779523 0.999224528062 0.0284439611435 0.953228625331 0.0 0 1.0 0 4.01181164845 0.999756941631 
0.0622858029883 0.999363418558 0.0288082240243 0.958992580933 0.0 0 1.0 0 4.0540469319 0.999814812671 
0.0630554280244 0.999456012222 0.029172486905 0.963494947858 0.0 0 1.0 0 4.09628221536 0.999849535296 
0.0638250530604 0.999583328511 0.0295367497858 0.968159353696 0.0 0 1.0 0 4.13851749881 0.999861109504 
0.0645946780965 0.999641199551 0.0299010126665 0.972059861804 0.0 0 1.0 0 4.18075278226 0.999861109504 
0.0653643031325 0.999675922175 0.0302652755473 0.975671014711 0.0 0 1.0 0 4.22298806572 0.999872683712 
0.0661339281686 0.999710644799 0.030629538428 0.979293741826 0.0 0 1.0 0 4.26522334917 0.999907406336 
0.0669035532046 0.999733793215 0.0309938013088 0.982696558988 0.0 0 1.0 0 4.30745863262 0.999918980544 
0.0676731782407 0.999756941631 0.0313580641896 0.985717427285 0.0 0 1.0 0 4.34969391607 0.999918980544 
0.0684428032767 0.999756941631 0.0317223270703 0.988564682462 0.0 0 1.0 0 4.39192919953 0.999918980544 
0.0692124283127 0.999814812671 0.0320865899511 0.990775356196 0.0 0 1.0 0 4.43416448298 0.999965277376 
0.0699820533488 0.999837961088 0.0324508528318 0.992847139434 0.0 0 1.0 0 4.47639976643 0.999965277376 
0.0707516783848 0.999861109504 0.0328151157126 0.994409657519 0.0 0 1.0 0 4.51863504989 0.999965277376 
0.0715213034209 0.999907406336 0.0331793785933 0.995775414067 0.0 0 1.0 0 4.56087033334 0.999965277376 
0.0722909284569 0.999918980544 0.0335436414741 0.996967557495 0.0 0 1.0 0 4.60310561679 0.999976851584 
0.073060553493 0.999918980544 0.0339079043549 0.997743029433 0.0 0 1.0 0 4.64534090025 0.999976851584 
0.073830178529 0.999930554752 0.0342721672356 0.998310165627 0.0 0 1.0 0 4.6875761837 0.999976851584 
0.0745998035651 0.999930554752 0.0346364301164 0.998842579197 0.0 0 1.0 0 4.72981146715 0.999976851584 
0.0753694286011 0.999930554752 0.0350006929971 0.999224528062 0.0 0 1.0 0 4.77204675061 0.999976851584 
0.0761390536372 0.999930554752 0.0353649558779 0.999537031679 0.0 0 1.0 0 4.81428203406 0.999976851584 
0.0769086786732 0.99994212896 0.0357292187586 0.999652773759 0.0 0 1.0 0 4.85651731751 0.999976851584 
0.0776783037093 0.99994212896 0.0360934816394 0.999745367423 0.0 0 1.0 0 4.89875260097 0.999976851584 
0.0784479287453 0.99994212896 0.0364577445202 0.999780090047 0.0 0 1.0 0 4.94098788442 0.999976851584 
0.0792175537813 0.99994212896 0.0368220074009 0.999814812671 0.0 0 1.0 0 4.98322316787 0.999976851584 
0.0799871788174 0.999953703168 0.0371862702817 0.999872683712 0.0 0 1.0 0 5.02545845132 0.999976851584 
0.0807568038534 0.999953703168 0.0375505331624 0.99988425792 0.0 0 1.0 0 5.06769373478 0.999976851584 
0.0815264288895 0.999965277376 0.0379147960432 0.999930554752 0.0 0 1.0 0 5.10992901823 0.999976851584 
0.0822960539255 0.999965277376 0.0382790589239 0.999953703168 0.0 0 1.0 0 5.15216430168 0.999976851584 
0.0830656789616 0.999965277376 0.0386433218047 0.999953703168 0.0 0 1.0 0 5.19439958514 0.999976851584 
0.0838353039976 0.999965277376 0.0390075846855 0.999976851584 0.0 0 1.0 0 5.23663486859 0.999976851584 
0.0846049290337 0.999976851584 0.0393718475662 0.999976851584 0.0 0 1.0 0 5.27887015204 0.999976851584 
0.0853745540697 0.999976851584 0.039736110447 0.999976851584 0.0 0 1.0 0 5.3211054355 0.999976851584 
0.0861441791058 1.0 0.0401003733277 1.0 0.0 1.0 1.0 1.0 5.36334071895 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk3_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.00918167550117 1.0 
0.00995130053721 0.999965277376 
0.0107209255733 0.999930554752 
0.0114905506093 0.999895832128 
0.0122601756454 0.999849535296 
0.0130298006814 0.999837961088 
0.0137994257174 0.999745367423 
0.0145690507535 0.999675922175 
0.0153386757895 0.999606476927 
0.0161083008256 0.999525457471 
0.0168779258616 0.999456012222 
0.0176475508977 0.999363418558 
0.0184171759337 0.999282399102 
0.0191868009698 0.999224528062 
0.0199564260058 0.999143508605 
0.0207260510419 0.999039340733 
0.0214956760779 0.998912024445 
0.0222653011139 0.998807856572 
0.02303492615 0.998622669244 
0.023804551186 0.998368036667 
0.0245741762221 0.997870345722 
0.0253438012581 0.996562460214 
0.0261134262942 0.99405085707 
0.0268830513302 0.988981353951 
0.0276526763663 0.979583097027 
0.0284223014023 0.966446370907 
0.0291919264384 0.947152166113 
0.0299615514744 0.921341682195 
0.0307311765105 0.888783434993 
0.0315008015465 0.849326959803 
0.0322704265825 0.804233845299 
0.0330400516186 0.755379113184 
0.0338096766546 0.700621534971 
0.0345793016907 0.64638479612 
0.0353489267267 0.589867938286 
0.0361185517628 0.533385803076 
0.0368881767988 0.478338869663 
0.0376578018349 0.422655354807 
0.0384274268709 0.370305211866 
0.039197051907 0.322121783817 
0.039966676943 0.278000902788 
0.0407363019791 0.236773573768 
0.0415059270151 0.200812509404 
0.0422755520511 0.169654741374 
0.0430451770872 0.141749325802 
0.0438148021232 0.117721269922 
0.0445844271593 0.0973506637808 
0.0453540521953 0.0809152883714 
0.0461236772314 0.0671304066019 
0.0468933022674 0.0553478628225 
0.0476629273035 0.0449079271751 
0.0484325523395 0.036887001007 
0.0492021773756 0.0297920114816 
0.0499718024116 0.0244100047454 
0.0507414274476 0.0198960636118 
0.0515110524837 0.0156483292631 
0.0522806775197 0.0110996655054 
0.0530503025558 0.00906260489126 
0.0538199275918 0.00753480943066 
0.0545895526279 0.00577552980937 
0.0553591776639 0.00465283163 
0.0561288027 0.00368059815507 
0.056898427736 0.00297457146495 
0.0576680527721 0.00239586106321 
0.0584376778081 0.00200233799002 
0.0592073028442 0.00160881491684 
0.0599769278802 0.00128473709186 
0.0607465529162 0.00100695609903 
0.0615161779523 0.000775471938333 
0.0622858029883 0.000636581441915 
0.0630554280244 0.000543987777636 
0.0638250530604 0.000416671489253 
0.0645946780965 0.000358800449079 
0.0653643031325 0.000324077824975 
0.0661339281686 0.00028935520087 
0.0669035532046 0.000266206784801 
0.0676731782407 0.000243058368731 
0.0684428032767 0.000243058368731 
0.0692124283127 0.000185187328557 
0.0699820533488 0.000162038912487 
0.0707516783848 0.000138890496418 
0.0715213034209 9.25936642785e-05 
0.0722909284569 8.10194562437e-05 
0.073060553493 8.10194562437e-05 
0.073830178529 6.94452482088e-05 
0.0745998035651 6.94452482088e-05 
0.0753694286011 6.94452482088e-05 
0.0761390536372 6.94452482088e-05 
0.0769086786732 5.78710401741e-05 
0.0776783037093 5.78710401741e-05 
0.0784479287453 5.78710401741e-05 
0.0792175537813 5.78710401741e-05 
0.0799871788174 4.62968321393e-05 
0.0807568038534 4.62968321393e-05 
0.0815264288895 3.47226241044e-05 
0.0822960539255 3.47226241044e-05 
0.0830656789616 3.47226241044e-05 
0.0838353039976 3.47226241044e-05 
0.0846049290337 2.31484160697e-05 
0.0853745540697 2.31484160697e-05 
0.0861441791058 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk3_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00918167550117 0.00367408525199 0.0 1.0 1.13981237364 
1 0.0275043118745 0.0171374920756 0.0 1.0 1.43805018017 
2 0.0283984709531 0.0177379436791 0.0 1.0 1.48246134123 
3 0.0290088690817 0.0181201901287 0.0 1.0 1.51502587676 
4 0.0295041706413 0.018378585577 0.0 1.0 1.53761422431 
5 0.0298641715199 0.0186080560088 0.0 1.0 1.55758458276 
6 0.0301978792995 0.0187961217016 0.0 1.0 1.57404451339 
7 0.030491380021 0.0189545545727 0.0 1.0 1.59002034489 
8 0.0307684298605 0.0191033035517 0.0 1.0 1.60441615536 
9 0.0310254395008 0.0192373916507 0.0 1.0 1.61803544335 
10 0.0312530808151 0.0193528812379 0.0 1.0 1.63023603008 
11 0.0314749479294 0.0194780752063 0.0 1.0 1.64192113609 
12 0.0316777788103 0.0195841640234 0.0 1.0 1.65369918856 
13 0.0318760573864 0.0196979157627 0.0 1.0 1.66386027703 
14 0.032066013664 0.019797641784 0.0 1.0 1.67480586976 
15 0.0322588719428 0.0198984257877 0.0 1.0 1.68394229544 
16 0.0324471630156 0.0199905540794 0.0 1.0 1.69305654067 
17 0.0326124466956 0.0200829263777 0.0 1.0 1.70180718723 
18 0.0327837094665 0.0201697777957 0.0 1.0 1.71008837547 
19 0.032955981791 0.0202504694462 0.0 1.0 1.7194358139 
20 0.0331156663597 0.0203385129571 0.0 1.0 1.72734190616 
21 0.033280801028 0.0204168912023 0.0 1.0 1.73602501732 
22 0.0334310680628 0.0204981006682 0.0 1.0 1.74423247927 
23 0.0335791148245 0.0205794181675 0.0 1.0 1.75199053645 
24 0.0337299332023 0.0206563081592 0.0 1.0 1.75995122651 
25 0.0338828340173 0.0207317136228 0.0 1.0 1.76723614897 
26 0.0340262800455 0.020804176107 0.0 1.0 1.77520330297 
27 0.0341724045575 0.0208767578006 0.0 1.0 1.78285081577 
28 0.0343206450343 0.020946951583 0.0 1.0 1.79024795528 
29 0.0344568528235 0.0210201628506 0.0 1.0 1.79748951334 
30 0.034589484334 0.0210948195308 0.0 1.0 1.80478692794 
31 0.0347273536026 0.0211674533784 0.0 1.0 1.81205522182 
32 0.0348712131381 0.0212316345423 0.0 1.0 1.81865109548 
33 0.0350099354982 0.0212974771857 0.0 1.0 1.82589029552 
34 0.035157032311 0.0213670153171 0.0 1.0 1.83333138087 
35 0.0352975837886 0.0214350316674 0.0 1.0 1.84056838961 
36 0.0354367718101 0.0215036645532 0.0 1.0 1.84792274706 
37 0.035567920655 0.021570969373 0.0 1.0 1.85487197633 
38 0.0357047766447 0.0216368846595 0.0 1.0 1.86203760189 
39 0.0358380414546 0.0216960199177 0.0 1.0 1.86968929534 
40 0.0359806828201 0.021759653464 0.0 1.0 1.8766545145 
41 0.0361157245934 0.0218238178641 0.0 1.0 1.88395293281 
42 0.0362567380071 0.0218878276646 0.0 1.0 1.89092862041 
43 0.0363941043615 0.0219472404569 0.0 1.0 1.89828205868 
44 0.0365354754031 0.0220059901476 0.0 1.0 1.90574656414 
45 0.0366698578 0.0220690853894 0.0 1.0 1.91276565069 
46 0.0367971621454 0.0221286509186 0.0 1.0 1.91993462999 
47 0.03693780303 0.0221932418644 0.0 1.0 1.92706291014 
48 0.0370786450803 0.0222587455064 0.0 1.0 1.93424402954 
49 0.0372141413391 0.0223219227046 0.0 1.0 1.94193875536 
50 0.0373477078974 0.0223878771067 0.0 1.0 1.94993451144 
51 0.0374906845391 0.0224516279995 0.0 1.0 1.95743275972 
52 0.0376320444047 0.0225130021572 0.0 1.0 1.96541365577 
53 0.03776351735 0.0225729364902 0.0 1.0 1.97280639263 
54 0.0379032753408 0.0226360037923 0.0 1.0 1.98058297301 
55 0.0380451567471 0.0227025151253 0.0 1.0 1.98842407092 
56 0.0381888747215 0.0227663163096 0.0 1.0 1.99636155533 
57 0.0383234880865 0.0228360127658 0.0 1.0 2.00418839375 
58 0.0384612865746 0.0229067765176 0.0 1.0 2.01237268165 
59 0.0386084765196 0.022976513952 0.0 1.0 2.02083804441 
60 0.0387412570417 0.0230413042009 0.0 1.0 2.02911409179 
61 0.0388973243535 0.0231079012156 0.0 1.0 2.03795242208 
62 0.0390515699983 0.0231777187437 0.0 1.0 2.04651595038 
63 0.0392002165318 0.02324959822 0.0 1.0 2.05521638689 
64 0.0393554531038 0.0233266223222 0.0 1.0 2.06384327308 
65 0.0395065024495 0.0234020091593 0.0 1.0 2.07254541686 
66 0.0396670103073 0.0234791692346 0.0 1.0 2.08207803669 
67 0.0398276820779 0.0235531516373 0.0 1.0 2.09132991381 
68 0.0400055386126 0.0236277226359 0.0 1.0 2.10123280715 
69 0.0401608534157 0.0237110164016 0.0 1.0 2.11142266818 
70 0.040329951793 0.0237971805036 0.0 1.0 2.12154580855 
71 0.040508300066 0.02388417162 0.0 1.0 2.13188072576 
72 0.0407009087503 0.023973070085 0.0 1.0 2.1425615579 
73 0.0408777520061 0.0240674726665 0.0 1.0 2.15350274648 
74 0.0410612039268 0.0241594742984 0.0 1.0 2.16517989483 
75 0.0412470772862 0.0242571812123 0.0 1.0 2.17690066951 
76 0.0414371043444 0.0243633016944 0.0 1.0 2.18980891249 
77 0.0416421294212 0.0244644377381 0.0 1.0 2.20290570097 
78 0.041842173785 0.0245741065592 0.0 1.0 2.21531675837 
79 0.0420622378588 0.024688301608 0.0 1.0 2.22818437791 
80 0.0422950163484 0.0248136427253 0.0 1.0 2.24167141785 
81 0.0425356589258 0.024947501719 0.0 1.0 2.2558873144 
82 0.0427741184831 0.0250864475965 0.0 1.0 2.27086941667 
83 0.0430345460773 0.0252240430564 0.0 1.0 2.2873144828 
84 0.0432969816029 0.0253853201866 0.0 1.0 2.3043331529 
85 0.0435742549598 0.0255623869598 0.0 1.0 2.32201710196 
86 0.0438608005643 0.0257437229156 0.0 1.0 2.3409938587 
87 0.044172540307 0.0259449090809 0.0 1.0 2.36187007465 
88 0.0444990955293 0.0261444468051 0.0 1.0 2.38223986035 
89 0.0448615178466 0.0263802744448 0.0 1.0 2.40563778754 
90 0.0452437065542 0.0266382917762 0.0 1.0 2.42999616413 
91 0.0456626862288 0.0269311461598 0.0 1.0 2.45780547249 
92 0.0461653918028 0.0272551272064 0.0 1.0 2.48813511596 
93 0.0467170476913 0.0276253242046 0.0 1.0 2.52463941241 
94 0.0473551005125 0.0280697066337 0.0 1.0 2.56528938646 
95 0.0480355359614 0.0286143608391 0.0 1.0 2.61034336077 
96 0.0488845780492 0.0292524192482 0.0 1.0 2.66418347024 
97 0.0499516688287 0.0300570446998 0.0 1.0 2.73270301098 
98 0.0514811240137 0.031073089689 0.0 1.0 2.82663004763 
99 0.053435202688 0.032316505909 0.0 1.0 2.98605752656 
100 0.0861441791058 0.0401003733277 0.0 1.0 5.36334071895 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk5_directpathonly_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00863536074758 0.0 0.00344960414805 2.31484160696e-05 0.000262470042799 4.62968321393e-05 1.0 0 1.13981237364 2.31484160696e-05 
0.00941044893116 2.31484160696e-05 0.00380845681531 6.94452482089e-05 0.000338820304605 0.000138890496418 1.0 0 1.18204765709 9.25936642785e-05 
0.0101855371147 6.94452482089e-05 0.00416730948258 0.000104167872313 0.000415170566412 0.000196761536592 1.0 0 1.22428294054 0.000370374657114 
0.0109606252983 0.000138890496418 0.00452616214985 0.000138890496418 0.000491520828218 0.000277780992836 1.0 0 1.266518224 0.00111112397134 
0.0117357134819 0.000162038912487 0.00488501481712 0.000196761536592 0.000567871090025 0.000358800449079 1.0 0 1.30875350745 0.00327550087385 
0.0125108016655 0.000196761536592 0.00524386748439 0.000219909952661 0.000644221351831 0.000393523073184 1.0 0 1.3509887909 0.00737277051818 
0.0132858898491 0.000266206784801 0.00560272015166 0.000254632576766 0.000720571613638 0.000462968321393 1.0 0 1.39322407436 0.0148149862846 
0.0140609780326 0.00031250361694 0.00596157281892 0.000300929408905 0.000796921875444 0.000509265153532 1.0 0 1.43545935781 0.0278128219077 
0.0148360662162 0.000381948865149 0.00632042548619 0.000358800449079 0.000873272137251 0.000578710401741 1.0 0 1.47769464126 0.0469912846213 
0.0156111543998 0.000474542529427 0.00667927815346 0.000393523073184 0.000949622399057 0.000682878274054 1.0 0 1.51992992472 0.0746767902406 
0.0163862425834 0.000578710401741 0.00703813082073 0.000451394113358 0.00102597266086 0.000740749314228 1.0 0 1.56216520817 0.108693387655 
0.017161330767 0.000729175106193 0.007396983488 0.000520839361567 0.00110232292267 0.000798620354402 1.0 0 1.60440049162 0.151263324807 
0.0179364189506 0.000787046146367 0.00775583615527 0.00060185881781 0.00117867318448 0.000891214018681 1.0 0 1.64663577508 0.201321774558 
0.0187115071341 0.000821768770472 0.00811468882253 0.000636581441915 0.00125502344628 0.000949085058855 1.0 0 1.68887105853 0.257248347782 
0.0194865953177 0.000856491394576 0.0084735414898 0.000717600898159 0.00133137370809 0.00104167872313 1.0 0 1.73110634198 0.316948112825 
0.0202616835013 0.000972233474924 0.00883239415707 0.000787046146367 0.0014077239699 0.00115742080348 1.0 0 1.77334162543 0.379090035764 
0.0210367716849 0.00108797555527 0.00919124682434 0.000856491394576 0.0014840742317 0.00122686605169 1.0 0 1.81557690889 0.439646292202 
0.0218118598685 0.00123844025973 0.00955009949161 0.00091436243475 0.00156042449351 0.001331033924 1.0 0 1.85781219234 0.500376161761 
0.022586948052 0.0015625180847 0.00990895215888 0.00096065926689 0.00163677475532 0.00141205338025 1.0 0 1.90004747579 0.558420815056 
0.0233620362356 0.00214122848644 0.0102678048261 0.00100695609903 0.00171312501712 0.00151622125256 1.0 0 1.94228275925 0.610921422702 
0.0241371244192 0.0031597587935 0.0106266574934 0.00109954976331 0.00178947527893 0.00163196333291 1.0 0 1.9845180427 0.66140811815 
0.0249122126028 0.00531256148798 0.0109855101607 0.00113427238741 0.00186582554074 0.00194446694985 1.0 0 2.02675332615 0.706443361613 
0.0256873007864 0.00967603791711 0.0113443628279 0.00122686605169 0.00194217580254 0.00253475155962 1.0 0 2.06898860961 0.747091980231 
0.02646238897 0.0167941758585 0.0117032154952 0.0012963112999 0.00201852606435 0.00344911399437 1.0 0 2.11122389306 0.783191935092 
0.0272374771535 0.0294216368245 0.0120620681625 0.00134260813204 0.00209487632615 0.00479172212641 1.0 0 2.15345917651 0.813018669198 
0.0280125653371 0.0466787810044 0.0124209208298 0.00144677600435 0.00217122658796 0.00739591893425 1.0 0 2.19569445997 0.841236588386 
0.0287876535207 0.070463778516 0.012779773497 0.00150464704453 0.00224757684977 0.0115163369946 1.0 0 2.23792974342 0.865218347435 
0.0295627417043 0.100869223023 0.0131386261643 0.00160881491684 0.00232392711157 0.0171645505156 1.0 0 2.28016502687 0.885600527784 
0.0303378298879 0.138022430815 0.0134974788316 0.0017940022454 0.00240027737338 0.0256484450052 1.0 0 2.32240031032 0.903355362909 
0.0311129180714 0.182247479716 0.0138563314988 0.00203706061413 0.00247662763519 0.0366207942222 1.0 0 2.36463559378 0.91884165326 
0.031888006255 0.229794326323 0.0142151841661 0.00238428685517 0.00255297789699 0.0512621673862 1.0 0 2.40687087723 0.931573282098 
0.0326630944386 0.282456972882 0.0145740368334 0.00299771988102 0.0026293281588 0.0699660875705 1.0 0 2.44910616068 0.942730818644 
0.0334381826222 0.33912429542 0.0149328895006 0.00416671489253 0.00270567842061 0.0921422701652 1.0 0 2.49134144414 0.951156842093 
0.0342132708058 0.397955994861 0.0152917421679 0.0059491429299 0.00278202868241 0.118543038693 1.0 0 2.53357672759 0.958865264644 
0.0349883589894 0.456046944988 0.0156505948352 0.00881954652253 0.00285837894422 0.147744765564 1.0 0 2.57581201104 0.965913957337 
0.0357634471729 0.5121008345 0.0160094475024 0.013298765032 0.00293472920603 0.179712728157 1.0 0 2.6180472945 0.971782080811 
0.0365385353565 0.568166298221 0.0163683001697 0.0198034699476 0.00301107946783 0.213775622403 1.0 0 2.66028257795 0.976596951354 
0.0373136235401 0.621581268302 0.016727152837 0.0297804372736 0.00308742972964 0.251345501684 1.0 0 2.7025178614 0.980844685702 
0.0380887117237 0.672195280038 0.0170860055042 0.0434380027547 0.00316377999145 0.289227884582 1.0 0 2.74475314486 0.984189631824 
0.0388637999073 0.718225905392 0.0174448581715 0.0615400641211 0.00324013025325 0.330200581025 1.0 0 2.78698842831 0.987002164377 
0.0396388880908 0.759453234412 0.0178037108388 0.0859269204505 0.00331648051506 0.373407099619 1.0 0 2.82922371176 0.989166541279 
0.0404139762744 0.795830970266 0.018162563506 0.114955034202 0.00339283077687 0.417562703272 1.0 0 2.87145899522 0.991099434021 
0.041189064458 0.828447088508 0.0185214161733 0.150754059653 0.00346918103867 0.459577078438 1.0 0 2.91369427867 0.99275454577 
0.0419641526416 0.856213613583 0.0188802688406 0.192641118531 0.00354553130048 0.501093762659 1.0 0 2.95592956212 0.994097153902 
0.0427392408252 0.87950092015 0.0192391215079 0.237988865612 0.00362188156229 0.543432215651 1.0 0 2.99816484557 0.995080961585 
0.0435143290088 0.900797462934 0.0195979741751 0.288463986852 0.00369823182409 0.586071598051 1.0 0 3.04040012903 0.995972175604 
0.0442894171923 0.917406451464 0.0199568268424 0.341578027523 0.0037745820859 0.626083635227 1.0 0 3.08263541248 0.996655053878 
0.0450645053759 0.9321519925 0.0203156795097 0.397932846445 0.0038509323477 0.664637322191 1.0 0 3.12487069593 0.997210615864 
0.0458395935595 0.943749348951 0.0206745321769 0.454414981655 0.00392728260951 0.700355328187 1.0 0 3.16710597939 0.997627287353 
0.0466146817431 0.953726316277 0.0210333848442 0.510966562113 0.00400363287132 0.734406648225 1.0 0 3.20934126284 0.998078681466 
0.0473897699267 0.962476417551 0.0213922375115 0.565920901862 0.00407998313312 0.765610713087 1.0 0 3.25157654629 0.998402759291 
0.0481648581102 0.969363071332 0.0217510901787 0.617507147073 0.00415633339493 0.793736038612 1.0 0 3.29381182975 0.998599520828 
0.0489399462938 0.975161749557 0.022109942846 0.665435942546 0.00423268365674 0.819118276832 1.0 0 3.3360471132 0.998865727613 
0.0497150344774 0.979814581187 0.0224687955133 0.708318383315 0.00430903391854 0.842150950821 1.0 0 3.37828239665 0.999004618109 
0.050490122661 0.983529901966 0.0228276481805 0.746142895172 0.00438538418035 0.86224377597 1.0 0 3.42051768011 0.999201379646 
0.0512652108446 0.986921144921 0.0231865008478 0.780471996204 0.00446173444216 0.880739360409 1.0 0 3.46275296356 0.999363418558 
0.0520402990282 0.990474426787 0.0235453535151 0.809326496834 0.00453808470396 0.896677044873 1.0 0 3.50498824701 0.999421289598 
0.0528153872117 0.992418893737 0.0239042061823 0.833875392076 0.00461443496577 0.910924894964 1.0 0 3.54722353047 0.999502309055 
0.0535904753953 0.993761501869 0.0242630588496 0.856190465167 0.00469078522758 0.923725969051 1.0 0 3.58945881392 0.999571754303 
0.0543655635789 0.994988367921 0.0246219115169 0.874628178567 0.00476713548938 0.934246924154 1.0 0 3.63169409737 0.999641199551 
0.0551406517625 0.996099491892 0.0249807641841 0.889882984757 0.00484348575119 0.943749348951 1.0 0 3.67392938082 0.999699070591 
0.0559157399461 0.996932834871 0.0253396168514 0.90347110499 0.004919836013 0.951700829871 1.0 0 3.71616466428 0.999722219007 
0.0566908281296 0.997604138937 0.0256984695187 0.915137906689 0.0049961862748 0.958899987268 1.0 0 3.75839994773 0.999780090047 
0.0574659163132 0.997986087802 0.026057322186 0.925693584416 0.00507253653661 0.965393117976 1.0 0 3.80063523118 0.999791664255 
0.0582410044968 0.998379610875 0.0264161748532 0.934432111483 0.00514888679842 0.970763550504 1.0 0 3.84287051464 0.999803238463 
0.0590160926804 0.998680540284 0.0267750275205 0.941828030417 0.00522523706022 0.975589995255 1.0 0 3.88510579809 0.999826386879 
0.059791180864 0.998969895485 0.0271338801878 0.948344309541 0.00530158732203 0.979374761282 1.0 0 3.92734108154 0.999837961088 
0.0605662690476 0.999212953854 0.027492732855 0.954490214007 0.00537793758383 0.982407203787 1.0 0 3.969576365 0.999849535296 
0.0613413572311 0.999386566974 0.0278515855223 0.959802775495 0.00545428784564 0.985011400595 1.0 0 4.01181164845 0.999861109504 
0.0621164454147 0.999490734846 0.0282104381896 0.964316716629 0.00553063810745 0.987615597403 1.0 0 4.0540469319 0.999895832128 
0.0628915335983 0.999537031679 0.0285692908568 0.968587599394 0.00560698836925 0.989768400097 1.0 0 4.09628221536 0.999907406336 
0.0636666217819 0.999641199551 0.0289281435241 0.972488107501 0.00568333863106 0.99134249239 1.0 0 4.13851749881 0.999907406336 
0.0644417099655 0.999699070591 0.0292869961914 0.976052963576 0.00575968889287 0.99263880369 1.0 0 4.18075278226 0.999907406336 
0.065216798149 0.999745367423 0.0296458488586 0.979432632322 0.00583603915467 0.993819372909 1.0 0 4.22298806572 0.999918980544 
0.0659918863326 0.999768515839 0.0300047015259 0.982789152652 0.00591238941648 0.994803180592 1.0 0 4.26522334917 0.999930554752 
0.0667669745162 0.999791664255 0.0303635541932 0.985798446741 0.00598873967829 0.995694394611 1.0 0 4.30745863262 0.99994212896 
0.0675420626998 0.999826386879 0.0307224068604 0.988472088797 0.00606508994009 0.996446718133 1.0 0 4.34969391607 0.99994212896 
0.0683171508834 0.999826386879 0.0310812595277 0.990717485156 0.0061414402019 0.997118022199 1.0 0 4.39192919953 0.99994212896 
0.069092239067 0.999872683712 0.031440112195 0.992719823146 0.00621779046371 0.997650435769 1.0 0 4.43416448298 0.999976851584 
0.0698673272505 0.99988425792 0.0317989648622 0.994293915439 0.00629414072551 0.998043958842 1.0 0 4.47639976643 0.999976851584 
0.0706424154341 0.999895832128 0.0321578175295 0.995694394611 0.00637049098732 0.998298591419 1.0 0 4.51863504989 0.999976851584 
0.0714175036177 0.999907406336 0.0325166701968 0.996863389623 0.00644684124913 0.998634243452 1.0 0 4.56087033334 0.999976851584 
0.0721925918013 0.999930554752 0.0328755228641 0.997696732601 0.00652319151093 0.998946747069 1.0 0 4.60310561679 0.999976851584 
0.0729676799849 0.999930554752 0.0332343755313 0.998356462459 0.00659954177274 0.999189805438 1.0 0 4.64534090025 0.999976851584 
0.0737427681684 0.999930554752 0.0335932281986 0.998807856572 0.00667589203455 0.999282399102 1.0 0 4.6875761837 0.999976851584 
0.074517856352 0.999930554752 0.0339520808659 0.999212953854 0.00675224229635 0.999432863806 1.0 0 4.72981146715 0.999976851584 
0.0752929445356 0.999930554752 0.0343109335331 0.99946758643 0.00682859255816 0.999583328511 1.0 0 4.77204675061 0.999976851584 
0.0760680327192 0.999930554752 0.0346697862004 0.999641199551 0.00690494281997 0.999664347967 1.0 0 4.81428203406 0.999976851584 
0.0768431209028 0.99994212896 0.0350286388677 0.999803238463 0.00698129308177 0.999733793215 1.0 0 4.85651731751 0.999976851584 
0.0776182090864 0.99994212896 0.0353874915349 0.999849535296 0.00705764334358 0.999780090047 1.0 0 4.89875260097 0.999976851584 
0.0783932972699 0.99994212896 0.0357463442022 0.999861109504 0.00713399360538 0.999803238463 1.0 0 4.94098788442 0.999976851584 
0.0791683854535 0.99994212896 0.0361051968695 0.99988425792 0.00721034386719 0.999814812671 1.0 0 4.98322316787 0.999976851584 
0.0799434736371 0.999953703168 0.0364640495367 0.99994212896 0.007286694129 0.999861109504 1.0 0 5.02545845132 0.999976851584 
0.0807185618207 0.999953703168 0.036822902204 0.999965277376 0.0073630443908 0.999895832128 1.0 0 5.06769373478 0.999976851584 
0.0814936500043 0.999965277376 0.0371817548713 0.999976851584 0.00743939465261 0.999918980544 1.0 0 5.10992901823 0.999976851584 
0.0822687381878 0.999965277376 0.0375406075385 0.999976851584 0.00751574491442 0.99994212896 1.0 0 5.15216430168 0.999976851584 
0.0830438263714 0.999965277376 0.0378994602058 0.999976851584 0.00759209517622 0.99994212896 1.0 0 5.19439958514 0.999976851584 
0.083818914555 0.999965277376 0.0382583128731 0.999976851584 0.00766844543803 0.999965277376 1.0 0 5.23663486859 0.999976851584 
0.0845940027386 0.999976851584 0.0386171655403 0.999976851584 0.00774479569984 0.999976851584 1.0 0 5.27887015204 0.999976851584 
0.0853690909222 0.999976851584 0.0389760182076 0.999976851584 0.00782114596164 0.999976851584 1.0 0 5.3211054355 0.999976851584 
0.0861441791058 1.0 0.0393348708749 1.0 0.00789749622345 1.0 1.0 1.0 5.36334071895 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk5_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.00863536074758 1.0 
0.00941044893116 0.999976851584 
0.0101855371147 0.999930554752 
0.0109606252983 0.999861109504 
0.0117357134819 0.999837961088 
0.0125108016655 0.999803238463 
0.0132858898491 0.999733793215 
0.0140609780326 0.999687496383 
0.0148360662162 0.999618051135 
0.0156111543998 0.999525457471 
0.0163862425834 0.999421289598 
0.017161330767 0.999270824894 
0.0179364189506 0.999212953854 
0.0187115071341 0.99917823123 
0.0194865953177 0.999143508605 
0.0202616835013 0.999027766525 
0.0210367716849 0.998912024445 
0.0218118598685 0.99876155974 
0.022586948052 0.998437481915 
0.0233620362356 0.997858771514 
0.0241371244192 0.996840241206 
0.0249122126028 0.994687438512 
0.0256873007864 0.990323962083 
0.02646238897 0.983205824141 
0.0272374771535 0.970578363175 
0.0280125653371 0.953321218996 
0.0287876535207 0.929536221484 
0.0295627417043 0.899130776977 
0.0303378298879 0.861977569185 
0.0311129180714 0.817752520284 
0.031888006255 0.770205673677 
0.0326630944386 0.717543027118 
0.0334381826222 0.66087570458 
0.0342132708058 0.602044005139 
0.0349883589894 0.543953055012 
0.0357634471729 0.4878991655 
0.0365385353565 0.431833701779 
0.0373136235401 0.378418731698 
0.0380887117237 0.327804719962 
0.0388637999073 0.281774094608 
0.0396388880908 0.240546765588 
0.0404139762744 0.204169029734 
0.041189064458 0.171552911492 
0.0419641526416 0.143786386417 
0.0427392408252 0.12049907985 
0.0435143290088 0.0992025370664 
0.0442894171923 0.0825935485364 
0.0450645053759 0.0678480075001 
0.0458395935595 0.0562506510492 
0.0466146817431 0.0462736837232 
0.0473897699267 0.0375235824489 
0.0481648581102 0.0306369286682 
0.0489399462938 0.0248382504427 
0.0497150344774 0.0201854188127 
0.050490122661 0.0164700980335 
0.0512652108446 0.0130788550793 
0.0520402990282 0.00952557321265 
0.0528153872117 0.0075811062628 
0.0535904753953 0.00623849813077 
0.0543655635789 0.00501163207907 
0.0551406517625 0.00390050810773 
0.0559157399461 0.00306716512923 
0.0566908281296 0.00239586106321 
0.0574659163132 0.00201391219806 
0.0582410044968 0.00162038912487 
0.0590160926804 0.00131945971597 
0.059791180864 0.0010301045151 
0.0605662690476 0.000787046146367 
0.0613413572311 0.000613433025845 
0.0621164454147 0.000509265153532 
0.0628915335983 0.000462968321393 
0.0636666217819 0.000358800449079 
0.0644417099655 0.000300929408905 
0.065216798149 0.000254632576766 
0.0659918863326 0.000231484160696 
0.0667669745162 0.000208335744627 
0.0675420626998 0.000173613120522 
0.0683171508834 0.000173613120522 
0.069092239067 0.000127316288383 
0.0698673272505 0.000115742080348 
0.0706424154341 0.000104167872313 
0.0714175036177 9.25936642785e-05 
0.0721925918013 6.94452482088e-05 
0.0729676799849 6.94452482088e-05 
0.0737427681684 6.94452482088e-05 
0.074517856352 6.94452482088e-05 
0.0752929445356 6.94452482088e-05 
0.0760680327192 6.94452482088e-05 
0.0768431209028 5.78710401741e-05 
0.0776182090864 5.78710401741e-05 
0.0783932972699 5.78710401741e-05 
0.0791683854535 5.78710401741e-05 
0.0799434736371 4.62968321393e-05 
0.0807185618207 4.62968321393e-05 
0.0814936500043 3.47226241044e-05 
0.0822687381878 3.47226241044e-05 
0.0830438263714 3.47226241044e-05 
0.083818914555 3.47226241044e-05 
0.0845940027386 2.31484160697e-05 
0.0853690909222 2.31484160697e-05 
0.0861441791058 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk5_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00863536074758 0.00344960414805 0.000262470042799 1.0 1.13981237364 
1 0.0265043340623 0.0161154195666 0.00229826197028 1.0 1.41080132621 
2 0.0274744126946 0.0167358871549 0.00242697959766 1.0 1.45581159237 
3 0.0280346609652 0.017092410475 0.00250841258094 1.0 1.48369251531 
4 0.0285157673061 0.0173655226827 0.00257393158972 1.0 1.50629139119 
5 0.0289032943547 0.017587903887 0.00262358249165 1.0 1.52524080934 
6 0.0292445402592 0.0177757404745 0.00266555440612 1.0 1.54141348718 
7 0.0295491907746 0.0179354567081 0.00270585715771 1.0 1.55644706521 
8 0.0298246275634 0.0180826447904 0.00274194008671 1.0 1.56950527673 
9 0.0300758797675 0.0182136036456 0.00277442787774 1.0 1.58219031433 
10 0.0303186327219 0.0183455254883 0.00280700065196 1.0 1.59451977516 
11 0.0305338650942 0.0184638798237 0.00283443462104 1.0 1.60571538886 
12 0.030752979219 0.0185746084899 0.00286261131987 1.0 1.61674099475 
13 0.0309548322111 0.0186774712056 0.0028899400495 1.0 1.62656460615 
14 0.0311453379691 0.0187773611397 0.00291509390809 1.0 1.63594631509 
15 0.0313305966556 0.0188722591847 0.00294017861597 1.0 1.645337528 
16 0.0315087027848 0.0189646538347 0.00296547170728 1.0 1.65434194079 
17 0.0316789187491 0.0190516170114 0.00298995804042 1.0 1.66304664469 
18 0.031850155443 0.019136287272 0.00301193771884 1.0 1.67215378731 
19 0.0320160835981 0.0192173402756 0.00303527340293 1.0 1.68012182656 
20 0.032181981951 0.0193016175181 0.00305648567155 1.0 1.68791103319 
21 0.0323518589139 0.0193810388446 0.00307926139794 1.0 1.6953566664 
22 0.0325105413795 0.019458450377 0.00310100801289 1.0 1.70318482689 
23 0.0326663143933 0.0195382479578 0.00312068779022 1.0 1.710423368 
24 0.0328147634864 0.0196131244302 0.00314128841273 1.0 1.71816885002 
25 0.0329716093838 0.0196851212531 0.00316082988866 1.0 1.72567067177 
26 0.0331163518131 0.0197553280741 0.00318105169572 1.0 1.73312209263 
27 0.0332616493106 0.0198225565255 0.0032011969015 1.0 1.74046659041 
28 0.0334041044116 0.0198952443898 0.00322088133544 1.0 1.747628655 
29 0.0335420966148 0.0199667327106 0.00324131757952 1.0 1.75485981523 
30 0.0336783193052 0.0200357548892 0.00326073239557 1.0 1.76170805558 
31 0.0338275022805 0.0201028361917 0.00327930040658 1.0 1.76841609021 
32 0.0339561700821 0.020173413679 0.00329743418843 1.0 1.77532147213 
33 0.034092836082 0.0202395301312 0.00331604108214 1.0 1.78262811819 
34 0.0342249758542 0.0203036051244 0.00333327404223 1.0 1.78949881331 
35 0.0343631245196 0.0203680675477 0.00335149257444 1.0 1.79633501893 
36 0.0344905555248 0.0204333029687 0.00336991902441 1.0 1.8030060787 
37 0.0346176028252 0.020495314151 0.0033868427854 1.0 1.80961866427 
38 0.0347480885684 0.0205620378256 0.00340407132171 1.0 1.81622261653 
39 0.0348802097142 0.0206251107156 0.00342123140581 1.0 1.8228330262 
40 0.0350193791091 0.0206872969866 0.00343886599876 1.0 1.83002431025 
41 0.0351552478969 0.0207528118044 0.00345618696883 1.0 1.83691471201 
42 0.0352890193462 0.0208143368363 0.00347393378615 1.0 1.8439044713 
43 0.0354280844331 0.0208792742342 0.00349169177935 1.0 1.85097413176 
44 0.0355541631579 0.0209443140775 0.00350999971852 1.0 1.85805349596 
45 0.0356848835945 0.021004345268 0.00352879613638 1.0 1.86480906127 
46 0.0358199626207 0.0210692808032 0.00354634807445 1.0 1.87213353049 
47 0.0359574891627 0.0211344324052 0.00356484600343 1.0 1.87867857007 
48 0.0360912382603 0.0212000831962 0.00358443125151 1.0 1.88565983028 
49 0.0362336449325 0.0212606992573 0.00360150495544 1.0 1.89251555565 
50 0.0363707244396 0.0213239658624 0.00361975375563 1.0 1.89972277545 
51 0.0365080460906 0.0213855430484 0.00363677344285 1.0 1.9071848709 
52 0.0366454906762 0.0214508809149 0.00365498964675 1.0 1.91452407761 
53 0.0367800444365 0.0215152408928 0.0036732130684 1.0 1.92151395061 
54 0.0369225032628 0.0215771310031 0.00369154452346 1.0 1.92847619015 
55 0.0370649583638 0.0216424446553 0.00370992673561 1.0 1.93602589971 
56 0.0372015349567 0.0217090658844 0.00372775970027 1.0 1.94377236973 
57 0.0373418331146 0.0217799581587 0.00374573562294 1.0 1.95167084228 
58 0.0374842472374 0.0218503549695 0.00376363075338 1.0 1.95958175713 
59 0.0376266501844 0.0219193510711 0.0037822027225 1.0 1.96752899118 
60 0.0377635955811 0.0219873134047 0.00380179286003 1.0 1.97545183784 
61 0.0379100069404 0.0220566913486 0.00382091687061 1.0 1.98372874124 
62 0.038062222302 0.0221262741834 0.00383938685991 1.0 1.99145964884 
63 0.0382160320878 0.0222017019987 0.00385867687874 1.0 1.99999576923 
64 0.038364905864 0.0222751423717 0.0038783159107 1.0 2.00810564051 
65 0.0385208427906 0.0223487410694 0.00389877334237 1.0 2.01679947981 
66 0.0386703498662 0.022428534925 0.00391855323687 1.0 2.02547065328 
67 0.0388279221952 0.0225076898932 0.00393847841769 1.0 2.0352811144 
68 0.0389908477664 0.0225896798074 0.00395973306149 1.0 2.04431066708 
69 0.0391554906964 0.0226750839502 0.00398212485015 1.0 2.05352125297 
70 0.039326865226 0.0227575749159 0.00400299346074 1.0 2.06290154735 
71 0.0394904688001 0.0228432454169 0.00402438966557 1.0 2.07229639596 
72 0.0396745614707 0.022934442386 0.00404626363888 1.0 2.08242473994 
73 0.0398555286229 0.023030679673 0.00407018419355 1.0 2.09238606619 
74 0.040045324713 0.023126417771 0.00409264536574 1.0 2.10313327283 
75 0.0402263775468 0.0232230667025 0.00411779992282 1.0 2.11438729152 
76 0.0404218398035 0.0233265832067 0.00414331210777 1.0 2.12601603392 
77 0.0406356006861 0.0234301853925 0.00416729273275 1.0 2.13778197325 
78 0.0408487580717 0.0235395133495 0.00419421494007 1.0 2.1494118189 
79 0.0410646274686 0.0236614495516 0.00422226591036 1.0 2.16259449768 
80 0.0412880554795 0.0237824749202 0.00425088731572 1.0 2.17605417106 
81 0.0415143072605 0.0239124596119 0.00428056856617 1.0 2.1908325763 
82 0.0417517833412 0.0240601748228 0.00431200023741 1.0 2.20580825303 
83 0.0420078448951 0.0242089442909 0.00434341235086 1.0 2.22057345445 
84 0.0422808043659 0.024355404079 0.00437827548012 1.0 2.23581838396 
85 0.0425610244274 0.0245147906244 0.00441478937864 1.0 2.25231813652 
86 0.0428595542908 0.0246898774058 0.00445258012041 1.0 2.26976580683 
87 0.0431788489223 0.0248870626092 0.00449437461793 1.0 2.28920928907 
88 0.0435318499804 0.0250995438546 0.00453444989398 1.0 2.31032243498 
89 0.0438809730113 0.0253438707441 0.0045807226561 1.0 2.33250183622 
90 0.0442583151162 0.0255985148251 0.00463132327422 1.0 2.35568695656 
91 0.0447158180177 0.025890128687 0.00468650367111 1.0 2.38108823161 
92 0.0451763607562 0.0262073148042 0.00474445289001 1.0 2.41047141215 
93 0.045714519918 0.0265833586454 0.00480868201703 1.0 2.4430554742 
94 0.0463564246893 0.0270427484065 0.00488979229704 1.0 2.48082526272 
95 0.0470861680806 0.0275944750756 0.00497584696859 1.0 2.52643459246 
96 0.0479424707592 0.0282263532281 0.00508445734158 1.0 2.58237423017 
97 0.0490226075053 0.0290437079966 0.00521242618561 1.0 2.64738017647 
98 0.0505238249898 0.0300606936216 0.00539323268458 1.0 2.73534290007 
99 0.0526485443115 0.0313046127558 0.00569638377056 1.0 2.88880144145 
100 0.0861441791058 0.0393348708749 0.00789749622345 1.0 5.36334071895 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk7_directpathonly_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00722925178707 0.0 0.00355726876296 3.47226241044e-05 0.000152585067553 9.25936642785e-05 1.0 0 1.1221449917 3.47226241044e-05 
0.00801840106025 0.0 0.00391217742814 5.78710401741e-05 0.000245647764823 0.000150464704453 1.0 0 1.16455694897 6.94452482089e-05 
0.00880755033344 0.0 0.00426708609331 0.000127316288383 0.000338710462092 0.000277780992836 1.0 0 1.20696890624 0.00031250361694 
0.00959669960663 2.31484160696e-05 0.00462199475849 0.000173613120522 0.000431773159362 0.000381948865149 1.0 0 1.24938086351 0.000763897730298 
0.0103858488798 6.94452482089e-05 0.00497690342367 0.000208335744627 0.000524835856631 0.000497690945497 1.0 0 1.29179282079 0.00214122848644 
0.011174998153 0.000115742080348 0.00533181208884 0.000219909952661 0.000617898553901 0.00064815564995 1.0 0 1.33420477806 0.00525469044781 
0.0119641474262 0.000150464704453 0.00568672075402 0.000254632576766 0.00071096125117 0.000694452482089 1.0 0 1.37661673533 0.0115510596187 
0.0127532966994 0.000196761536592 0.0060416294192 0.00031250361694 0.00080402394844 0.000752323522263 1.0 0 1.4190286926 0.0215743237769 
0.0135424459726 0.000324077824975 0.00639653808437 0.000370374657114 0.000897086645709 0.000833342978507 1.0 0 1.46144064988 0.0375930276971 
0.0143315952457 0.000370374657114 0.00675144674955 0.000405097281219 0.000990149342979 0.000949085058855 1.0 0 1.50385260715 0.0609150568872 
0.0151207445189 0.000439819905323 0.00710635541473 0.000474542529427 0.00108321204025 0.00105325293117 1.0 0 1.54626456442 0.0912742045626 
0.0159098937921 0.000509265153532 0.0074612640799 0.000520839361567 0.00117627473752 0.00107640134724 1.0 0 1.58867652169 0.129272329541 
0.0166990430653 0.000636581441915 0.00781617274508 0.000567136193706 0.00126933743479 0.00122686605169 1.0 0 1.63108847897 0.173948772555 
0.0174881923385 0.000740749314228 0.00817108141026 0.000613433025845 0.00136240013206 0.00142362758828 1.0 0 1.67350043624 0.226657715946 
0.0182773416117 0.000810194562437 0.00852599007543 0.000682878274054 0.00145546282933 0.00188659590967 1.0 0 1.71591239351 0.282514843922 
0.0190664908849 0.000891214018681 0.00888089874061 0.000763897730298 0.0015485255266 0.00260419680783 1.0 0 1.75832435078 0.34177478906 
0.0198556401581 0.00100695609903 0.00923580740578 0.000821768770472 0.00164158822387 0.00405097281219 1.0 0 1.80073630806 0.402435213371 
0.0206447894312 0.00107640134724 0.00959071607096 0.000868065602611 0.00173465092113 0.00665516962002 1.0 0 1.84314826533 0.46274841144 
0.0214339387044 0.00120371763562 0.00994562473614 0.000949085058855 0.0018277136184 0.0108218845126 1.0 0 1.8855602226 0.520619451614 
0.0222230879776 0.00135418234007 0.0103005334013 0.000995381890994 0.00192077631567 0.0173613120522 1.0 0 1.92797217987 0.575214990914 
0.0230122372508 0.00166668595701 0.0106554420665 0.00105325293117 0.00201383901294 0.0267248463524 1.0 0 1.97038413715 0.627298927071 
0.023801386524 0.00240743527124 0.0110103507317 0.00115742080348 0.00210690171021 0.0382527575551 1.0 0 2.01279609442 0.674695308973 
0.0245905357972 0.00383106285952 0.0113652593968 0.00122686605169 0.00219996440748 0.053866364194 1.0 0 2.05520805169 0.71806386648 
0.0253796850704 0.00659729857984 0.011720168062 0.00127316288383 0.00229302710475 0.0731952916122 1.0 0 2.09762000896 0.755622171553 
0.0261688343436 0.0120718989803 0.0120750767272 0.00136575654811 0.00238608980202 0.0974316832371 1.0 0 2.14003196624 0.788585516036 
0.0269579836167 0.0220372920983 0.0124299853924 0.00142362758828 0.00247915249929 0.124075510133 1.0 0 2.18244392351 0.818690031135 
0.0277471328899 0.0359842127802 0.0127848940575 0.00151622125256 0.00257221519656 0.156112917974 1.0 0 2.22485588078 0.845924142641 
0.0285362821631 0.0553478628225 0.0131398027227 0.0015972407088 0.00266527789383 0.192664266948 1.0 0 2.26726783805 0.868829500341 
0.0293254314363 0.0826166969525 0.0134947113879 0.00174770541326 0.0027583405911 0.231565180153 1.0 0 2.30967979533 0.887892220975 
0.0301145807095 0.11708468848 0.0138496200531 0.00202548640609 0.00285140328837 0.273533258487 1.0 0 2.3520917526 0.905276681443 
0.0309037299827 0.157953217051 0.0142045287183 0.00233799002303 0.00294446598564 0.317781455804 1.0 0 2.39450370987 0.920438893969 
0.0316928792559 0.203949119781 0.0145594373834 0.00276623572032 0.00303752868291 0.364055139527 1.0 0 2.43691566714 0.93291589023 
0.032482028529 0.255118693503 0.0149143460486 0.00355328186669 0.00313059138018 0.409483906064 1.0 0 2.47932762442 0.943321103254 
0.0332711778022 0.311427215593 0.0152692547138 0.00508107732728 0.00322365407745 0.456394171229 1.0 0 2.52173958169 0.95223324344 
0.0340603270754 0.368349170708 0.015624163379 0.00745378997442 0.00331671677472 0.502783597032 1.0 0 2.56415153896 0.960381485897 
0.0348494763486 0.425838262017 0.0159790720441 0.010960775009 0.00340977947199 0.546302619243 1.0 0 2.60656349623 0.967082952349 
0.0356386256218 0.482193080938 0.0163339807093 0.0160997233764 0.00350284216926 0.587634116136 1.0 0 2.64897545351 0.972754314286 
0.036427774895 0.539462262295 0.0166888893745 0.0241669463767 0.00359590486652 0.627021146078 1.0 0 2.69138741078 0.977337700668 
0.0372169241682 0.594949015614 0.0170437980397 0.0353707797544 0.00368896756379 0.663653514508 1.0 0 2.73379936805 0.981458118728 
0.0380060734414 0.648132501534 0.0173987067048 0.0505561406961 0.00378203026106 0.698734939062 1.0 0 2.77621132532 0.984710471186 
0.0387952227145 0.697241866225 0.01775361537 0.0715286056552 0.00387509295833 0.731050127895 1.0 0 2.8186232826 0.987488281114 
0.0395843719877 0.7418604382 0.0181085240352 0.0976978900219 0.0039681556556 0.759279621292 1.0 0 2.86103523987 0.989826271137 
0.0403735212609 0.782404888945 0.0184634327004 0.128612599683 0.00406121835287 0.78585400294 1.0 0 2.90344719714 0.991678144423 
0.0411626705341 0.818527992222 0.0188183413655 0.166101459508 0.00415428105014 0.810518640262 1.0 0 2.94585915442 0.992997604139 
0.0419518198073 0.848771397817 0.0191732500307 0.207676014769 0.00424734374741 0.833458720587 1.0 0 2.98827111169 0.994224470191 
0.0427409690805 0.874882811144 0.0195281586959 0.255489068161 0.00434040644468 0.853077003206 1.0 0 3.03068306896 0.995277723122 
0.0435301183537 0.897788168845 0.0198830673611 0.304147038739 0.00443346914195 0.869917475897 1.0 0 3.07309502623 0.996192085557 
0.0443192676269 0.91560087501 0.0202379760263 0.357943957685 0.00452653183922 0.885079688422 1.0 0 3.11550698351 0.99681709279 
0.0451084169 0.931110313777 0.0205928846914 0.413916827741 0.00461959453649 0.898806699152 1.0 0 3.15791894078 0.997337932152 
0.0458975661732 0.943541013206 0.0209477933566 0.46928783898 0.00471265723376 0.911179527541 1.0 0 3.20033089805 0.997951365178 
0.0466867154464 0.953818909941 0.0213027020218 0.526811652913 0.00480571993103 0.921781502101 1.0 0 3.24274285532 0.998263868795 
0.0474758647196 0.963124573201 0.021657610687 0.580319216658 0.0048987826283 0.931307075313 1.0 0 3.2851548126 0.998518501372 
0.0482650139928 0.96996493015 0.0220125193521 0.630759615273 0.00499184532557 0.940034028172 1.0 0 3.32756676987 0.998796282364 
0.049054163266 0.976122408824 0.0223674280173 0.676987002164 0.00508490802284 0.947210037153 1.0 0 3.36997872714 0.999004618109 
0.0498433125392 0.980705795206 0.0227223366825 0.718364795889 0.00517797072011 0.954142987766 1.0 0 3.41239068441 0.999282399102 
0.0506324618123 0.984467412817 0.0230772453477 0.755911526754 0.00527103341738 0.959756478663 1.0 0 3.45480264169 0.999421289598 
0.0514216110855 0.987893378396 0.0234321540128 0.788203567171 0.00536409611464 0.964860704406 1.0 0 3.49721459896 0.99946758643 
0.0522107603587 0.991597124967 0.023787062678 0.815622866005 0.00545715881191 0.96954825866 1.0 0 3.53962655623 0.999571754303 
0.0529999096319 0.993217514092 0.0241419713432 0.839604625054 0.00555022150918 0.973691825137 1.0 0 3.5820385135 0.999618051135 
0.0537890589051 0.994374934895 0.0244968800084 0.860600238429 0.00564328420645 0.977291403836 1.0 0 3.62445047078 0.999641199551 
0.0545782081783 0.995786988275 0.0248517886735 0.878748596627 0.00573634690372 0.980115510596 1.0 0 3.66686242805 0.999664347967 
0.0553673574515 0.996689776502 0.0252066973387 0.894014977025 0.00582940960099 0.982719707404 1.0 0 3.70927438532 0.999722219007 
0.0561565067247 0.997430525816 0.0255616060039 0.906572992743 0.00592247229826 0.985300755796 1.0 0 3.75168634259 0.999756941631 
0.0569456559978 0.997928216762 0.0259165146691 0.917776826121 0.00601553499553 0.987256796954 1.0 0 3.79409829987 0.999768515839 
0.057734805271 0.998368036667 0.0262714233343 0.92767277399 0.0061085976928 0.989178115487 1.0 0 3.83651025714 0.999768515839 
0.0585239545442 0.998668966076 0.0266263319994 0.936075649024 0.00620166039007 0.990624891492 1.0 0 3.87892221441 0.999780090047 
0.0593131038174 0.998969895485 0.0269812406646 0.943043322261 0.00629472308734 0.992060093288 1.0 0 3.92133417168 0.999791664255 
0.0601022530906 0.999212953854 0.0273361493298 0.949304968808 0.00638778578461 0.993194365676 1.0 0 3.96374612896 0.999826386879 
0.0608914023638 0.999386566974 0.027691057995 0.955161518073 0.00648084848188 0.994120302318 1.0 0 4.00615808623 0.999849535296 
0.061680551637 0.999548605887 0.0280459666601 0.960404634313 0.00657391117915 0.995023090545 1.0 0 4.0485700435 0.999895832128 
0.0624697009102 0.999594902719 0.0284008753253 0.965080614359 0.00666697387642 0.995705968819 1.0 0 4.09098200077 0.999907406336 
0.0632588501833 0.999699070591 0.0287557839905 0.969351497124 0.00676003657369 0.996215233973 1.0 0 4.13339395805 0.999907406336 
0.0640479994565 0.999768515839 0.0291106926557 0.97326357944 0.00685309927096 0.99675922175 1.0 0 4.17580591532 0.999907406336 
0.0648371487297 0.999780090047 0.0294656013208 0.977117790715 0.00694616196823 0.997337932152 1.0 0 4.21821787259 0.999907406336 
0.0656262980029 0.999791664255 0.029820509986 0.980474311045 0.0070392246655 0.997731455225 1.0 0 4.26062982986 0.999918980544 
0.0664154472761 0.999814812671 0.0301754186512 0.983541476174 0.00713228736277 0.99811340409 1.0 0 4.30304178714 0.999930554752 
0.0672045965493 0.999849535296 0.0305303273164 0.986307711895 0.00722535006003 0.998472204539 1.0 0 4.34545374441 0.999930554752 
0.0679937458225 0.999861109504 0.0308852359816 0.989039224991 0.0073184127573 0.998715262908 1.0 0 4.38786570168 0.999930554752 
0.0687828950956 0.999861109504 0.0312401446467 0.991273047142 0.00741147545457 0.998912024445 1.0 0 4.43027765895 0.999976851584 
0.0695720443688 0.99988425792 0.0315950533119 0.9932290883 0.00750453815184 0.999097211773 1.0 0 4.47268961623 0.999976851584 
0.070361193642 0.999918980544 0.0319499619771 0.994803180592 0.00759760084911 0.999259250686 1.0 0 4.5151015735 0.999976851584 
0.0711503429152 0.999930554752 0.0323048706423 0.995972175604 0.00769066354638 0.999456012222 1.0 0 4.55751353077 0.999976851584 
0.0719394921884 0.99994212896 0.0326597793074 0.997048576951 0.00778372624365 0.999525457471 1.0 0 4.59992548804 0.999976851584 
0.0727286414616 0.99994212896 0.0330146879726 0.997685158393 0.00787678894092 0.999629625343 1.0 0 4.64233744532 0.999976851584 
0.0735177907348 0.999953703168 0.0333695966378 0.998402759291 0.00796985163819 0.999710644799 1.0 0 4.68474940259 0.999976851584 
0.074306940008 0.999953703168 0.033724505303 0.998865727613 0.00806291433546 0.999756941631 1.0 0 4.72716135986 0.999976851584 
0.0750960892811 0.999953703168 0.0340794139681 0.999317121726 0.00815597703273 0.999791664255 1.0 0 4.76957331713 0.999976851584 
0.0758852385543 0.999953703168 0.0344343226333 0.999537031679 0.00824903973 0.999861109504 1.0 0 4.81198527441 0.999976851584 
0.0766743878275 0.999953703168 0.0347892312985 0.999652773759 0.00834210242727 0.999872683712 1.0 0 4.85439723168 0.999976851584 
0.0774635371007 0.999953703168 0.0351441399637 0.999756941631 0.00843516512454 0.999872683712 1.0 0 4.89680918895 0.999976851584 
0.0782526863739 0.999953703168 0.0354990486288 0.999837961088 0.00852822782181 0.999872683712 1.0 0 4.93922114622 0.999976851584 
0.0790418356471 0.999953703168 0.035853957294 0.999861109504 0.00862129051908 0.999907406336 1.0 0 4.9816331035 0.999976851584 
0.0798309849203 0.999965277376 0.0362088659592 0.999895832128 0.00871435321635 0.999930554752 1.0 0 5.02404506077 0.999976851584 
0.0806201341935 0.999965277376 0.0365637746244 0.99994212896 0.00880741591362 0.999930554752 1.0 0 5.06645701804 0.999976851584 
0.0814092834666 0.999965277376 0.0369186832896 0.99994212896 0.00890047861089 0.999965277376 1.0 0 5.10886897531 0.999976851584 
0.0821984327398 0.999965277376 0.0372735919547 0.999965277376 0.00899354130815 0.999965277376 1.0 0 5.15128093259 0.999976851584 
0.082987582013 0.999965277376 0.0376285006199 0.999965277376 0.00908660400542 0.999976851584 1.0 0 5.19369288986 0.999976851584 
0.0837767312862 0.999965277376 0.0379834092851 0.999976851584 0.00917966670269 0.999976851584 1.0 0 5.23610484713 0.999976851584 
0.0845658805594 0.999976851584 0.0383383179503 0.999976851584 0.00927272939996 0.999976851584 1.0 0 5.2785168044 0.999976851584 
0.0853550298326 0.999976851584 0.0386932266154 0.999976851584 0.00936579209723 0.999976851584 1.0 0 5.32092876168 0.999976851584 
0.0861441791058 1.0 0.0390481352806 1.0 0.0094588547945 1.0 1.0 1.0 5.36334071895 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk7_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.00722925178707 1.0 
0.00801840106025 1.0 
0.00880755033344 1.0 
0.00959669960663 0.999976851584 
0.0103858488798 0.999930554752 
0.011174998153 0.99988425792 
0.0119641474262 0.999849535296 
0.0127532966994 0.999803238463 
0.0135424459726 0.999675922175 
0.0143315952457 0.999629625343 
0.0151207445189 0.999560180095 
0.0159098937921 0.999490734846 
0.0166990430653 0.999363418558 
0.0174881923385 0.999259250686 
0.0182773416117 0.999189805438 
0.0190664908849 0.999108785981 
0.0198556401581 0.998993043901 
0.0206447894312 0.998923598653 
0.0214339387044 0.998796282364 
0.0222230879776 0.99864581766 
0.0230122372508 0.998333314043 
0.023801386524 0.997592564729 
0.0245905357972 0.99616893714 
0.0253796850704 0.99340270142 
0.0261688343436 0.98792810102 
0.0269579836167 0.977962707902 
0.0277471328899 0.96401578722 
0.0285362821631 0.944652137178 
0.0293254314363 0.917383303047 
0.0301145807095 0.88291531152 
0.0309037299827 0.842046782949 
0.0316928792559 0.796050880219 
0.032482028529 0.744881306497 
0.0332711778022 0.688572784407 
0.0340603270754 0.631650829292 
0.0348494763486 0.574161737983 
0.0356386256218 0.517806919062 
0.036427774895 0.460537737705 
0.0372169241682 0.405050984386 
0.0380060734414 0.351867498466 
0.0387952227145 0.302758133775 
0.0395843719877 0.2581395618 
0.0403735212609 0.217595111055 
0.0411626705341 0.181472007778 
0.0419518198073 0.151228602183 
0.0427409690805 0.125117188856 
0.0435301183537 0.102211831155 
0.0443192676269 0.0843991249899 
0.0451084169 0.0688896862232 
0.0458975661732 0.0564589867938 
0.0466867154464 0.0461810900589 
0.0474758647196 0.0368754267989 
0.0482650139928 0.0300350698503 
0.049054163266 0.0238775911758 
0.0498433125392 0.019294204794 
0.0506324618123 0.0155325871827 
0.0514216110855 0.0121066216044 
0.0522107603587 0.00840287503328 
0.0529999096319 0.0067824859084 
0.0537890589051 0.00562506510492 
0.0545782081783 0.00421301172467 
0.0553673574515 0.00331022349796 
0.0561565067247 0.00256947418373 
0.0569456559978 0.00207178323823 
0.057734805271 0.00163196333291 
0.0585239545442 0.001331033924 
0.0593131038174 0.0010301045151 
0.0601022530906 0.000787046146367 
0.0608914023638 0.000613433025845 
0.061680551637 0.000451394113358 
0.0624697009102 0.000405097281219 
0.0632588501833 0.000300929408905 
0.0640479994565 0.000231484160696 
0.0648371487297 0.000219909952662 
0.0656262980029 0.000208335744627 
0.0664154472761 0.000185187328557 
0.0672045965493 0.000150464704453 
0.0679937458225 0.000138890496418 
0.0687828950956 0.000138890496418 
0.0695720443688 0.000115742080348 
0.070361193642 8.10194562437e-05 
0.0711503429152 6.94452482088e-05 
0.0719394921884 5.78710401741e-05 
0.0727286414616 5.78710401741e-05 
0.0735177907348 4.62968321393e-05 
0.074306940008 4.62968321393e-05 
0.0750960892811 4.62968321393e-05 
0.0758852385543 4.62968321393e-05 
0.0766743878275 4.62968321393e-05 
0.0774635371007 4.62968321393e-05 
0.0782526863739 4.62968321393e-05 
0.0790418356471 4.62968321393e-05 
0.0798309849203 3.47226241044e-05 
0.0806201341935 3.47226241044e-05 
0.0814092834666 3.47226241044e-05 
0.0821984327398 3.47226241044e-05 
0.082987582013 3.47226241044e-05 
0.0837767312862 3.47226241044e-05 
0.0845658805594 2.31484160697e-05 
0.0853550298326 2.31484160697e-05 
0.0861441791058 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk7_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00722925178707 0.00355726876296 0.000152585067553 1.0 1.1221449917 
1 0.0267093293369 0.0162468776107 0.00190435117111 1.0 1.41124878847 
2 0.0276150796562 0.0168712958694 0.00203828210942 1.0 1.45646686195 
3 0.0282239988446 0.01723504439 0.00213607610203 1.0 1.48486353943 
4 0.0287319701165 0.0175165031105 0.00221176049672 1.0 1.50870782423 
5 0.0291324798018 0.0177409090102 0.00227213138714 1.0 1.52811245251 
6 0.0294852778316 0.0179273895919 0.00232387450524 1.0 1.54476941064 
7 0.0297744367272 0.0180863626301 0.0023708594963 1.0 1.56001414648 
8 0.0300462432206 0.0182282477617 0.00241398974322 1.0 1.57391003194 
9 0.0302948094904 0.0183603074402 0.0024513581302 1.0 1.58699146901 
10 0.0305305887014 0.0184939242899 0.00249039474875 1.0 1.5993993167 
11 0.0307570807636 0.0186156462878 0.00252506905235 1.0 1.61068313677 
12 0.0309698060155 0.0187240708619 0.00255931913853 1.0 1.62120741753 
13 0.0311744417995 0.0188330765814 0.00258981250226 1.0 1.63174833155 
14 0.0313679054379 0.0189302843064 0.00262045650743 1.0 1.64182305043 
15 0.031554877758 0.0190254282206 0.00264839967713 1.0 1.65198173419 
16 0.0317265205085 0.0191165339202 0.00267461314797 1.0 1.66076127853 
17 0.0319047048688 0.0192053038627 0.00270253233612 1.0 1.66954658085 
18 0.0320723578334 0.0192937962711 0.00272847316228 1.0 1.67841483435 
19 0.0322485789657 0.019380196929 0.00275189802051 1.0 1.68689320115 
20 0.0324226506054 0.0194645132869 0.0027770337183 1.0 1.69500288407 
21 0.0325755886734 0.0195480063558 0.00280242436565 1.0 1.70296435455 
22 0.0327337570488 0.0196211524308 0.00282539078034 1.0 1.71014141094 
23 0.0328943878412 0.0196918658912 0.00284782168455 1.0 1.7186634313 
24 0.0330394022167 0.0197673030198 0.00286992755719 1.0 1.7261276808 
25 0.0331909954548 0.0198418628424 0.00289306999184 1.0 1.73379740457 
26 0.0333429798484 0.019915048033 0.00291492929682 1.0 1.74150142579 
27 0.0334894806147 0.0199896097183 0.00293679651804 1.0 1.74893841099 
28 0.0336303003132 0.0200641136616 0.00295846629888 1.0 1.75644683833 
29 0.0337733253837 0.0201374180615 0.00298052607104 1.0 1.76358454645 
30 0.0339079089463 0.0202080346644 0.00300101307221 1.0 1.7709220054 
31 0.0340383350849 0.0202741194516 0.00302119366825 1.0 1.77818465411 
32 0.034180611372 0.020338492468 0.00304174167104 1.0 1.78559076025 
33 0.0343273952603 0.0204067099839 0.00306168640964 1.0 1.79242162049 
34 0.0344650968909 0.0204742737114 0.00308345397934 1.0 1.79927928446 
35 0.034596838057 0.0205407999456 0.00310348113999 1.0 1.80650688586 
36 0.0347291566432 0.0206067543477 0.00312294764444 1.0 1.81353480256 
37 0.0348732098937 0.020668303594 0.00314262788743 1.0 1.82021185475 
38 0.0350061878562 0.0207306668162 0.00316415843554 1.0 1.8270977523 
39 0.0351499542594 0.0207938738167 0.00318456371315 1.0 1.8343116055 
40 0.0352886132896 0.0208587273955 0.00320485630073 1.0 1.84127333773 
41 0.0354304239154 0.0209199879318 0.00322465179488 1.0 1.84846107778 
42 0.0355638414621 0.0209888610989 0.00324338767678 1.0 1.85526612181 
43 0.0356974825263 0.02104976587 0.00326306908391 1.0 1.86213303782 
44 0.0358291827142 0.0211154557765 0.00328424060717 1.0 1.86958996848 
45 0.035975523293 0.0211785081774 0.00330378068611 1.0 1.87683105733 
46 0.0361119359732 0.0212420728058 0.00332393078133 1.0 1.88374757438 
47 0.0362586155534 0.0213064551353 0.00334434630349 1.0 1.89062527978 
48 0.0363965556026 0.0213686097413 0.00336409593001 1.0 1.89808707294 
49 0.0365379527211 0.0214293040335 0.00338321435265 1.0 1.90567744858 
50 0.0366739034653 0.021488904953 0.0034041153267 1.0 1.91291557397 
51 0.0368035882711 0.0215511005372 0.00342443864793 1.0 1.92029449842 
52 0.0369405262172 0.021615350619 0.00344531121664 1.0 1.92754300467 
53 0.0370825752616 0.0216757413 0.00346699124202 1.0 1.93492029381 
54 0.0372234024107 0.0217413958162 0.00348964706063 1.0 1.94290038058 
55 0.0373626276851 0.0218091234565 0.00351116829552 1.0 1.95065572237 
56 0.0375132635236 0.0218739844859 0.0035334569402 1.0 1.95840559643 
57 0.0376528799534 0.0219451263547 0.00355549994856 1.0 1.96622827871 
58 0.0377864204347 0.0220103543252 0.00357863120735 1.0 1.97396222538 
59 0.0379327312112 0.0220763869584 0.00360200530849 1.0 1.98223592446 
60 0.0380844660103 0.0221429113299 0.00362433190458 1.0 1.9905250018 
61 0.0382313728333 0.0222139358521 0.00364687223919 1.0 1.99862410149 
62 0.0383732430637 0.0222881566733 0.00367110338993 1.0 2.00639508 
63 0.0385245941579 0.0223617404699 0.00369667797349 1.0 2.01514599122 
64 0.0386667586863 0.0224369466305 0.0037210478913 1.0 2.02377878635 
65 0.0388248376548 0.0225076992065 0.00374603178352 1.0 2.03284170113 
66 0.0389851517975 0.0225848574191 0.00377095909789 1.0 2.04157304396 
67 0.0391454808414 0.0226629339159 0.00379814370535 1.0 2.05067202731 
68 0.0393026657403 0.0227452423424 0.00382469315082 1.0 2.06006893126 
69 0.0394613482058 0.0228254534304 0.00385140161961 1.0 2.06933104507 
70 0.039630882442 0.0229153688997 0.0038784367498 1.0 2.07938853504 
71 0.0397964268923 0.023003058508 0.00390590471216 1.0 2.08923667026 
72 0.0399830713868 0.0230925735086 0.00393422413617 1.0 2.09997267539 
73 0.0401575826108 0.0231819245964 0.00396484090015 1.0 2.11089875541 
74 0.0403379388154 0.0232748389244 0.00399658503011 1.0 2.12224781758 
75 0.0405303947628 0.0233732778579 0.00402894988656 1.0 2.133330934 
76 0.0407263897359 0.0234726518393 0.00406370265409 1.0 2.14473685626 
77 0.0409149490297 0.0235770307481 0.0040981261991 1.0 2.15726674468 
78 0.0411150977015 0.0236933492124 0.00413315743208 1.0 2.17043410428 
79 0.0413212738931 0.0238081663847 0.00416962895542 1.0 2.18453656757 
80 0.0415424779058 0.0239358171821 0.0042055840604 1.0 2.19866091196 
81 0.0417532585561 0.0240609273314 0.00424531335011 1.0 2.21277438389 
82 0.0419903509319 0.0242057163268 0.00428527873009 1.0 2.22661099724 
83 0.0422499477863 0.0243547726423 0.00432619638741 1.0 2.24159245535 
84 0.0425130911171 0.024503139779 0.00436981208622 1.0 2.25724444839 
85 0.04277253896 0.024665709585 0.00441814167425 1.0 2.27482726153 
86 0.043065648526 0.0248416494578 0.00447157910094 1.0 2.2932959195 
87 0.0433643348515 0.0250295139849 0.004527061712 1.0 2.31173612618 
88 0.0436812601984 0.0252342168242 0.00458766939119 1.0 2.33359680296 
89 0.044032279402 0.0254611242563 0.00465053506196 1.0 2.35655455663 
90 0.0444173552096 0.0257329456508 0.00472187669948 1.0 2.38092421351 
91 0.044856954366 0.0260152667761 0.00479623908177 1.0 2.40752564159 
92 0.0453048571944 0.0263528414071 0.00488373497501 1.0 2.43526543964 
93 0.0458331778646 0.0267079174519 0.00497399643064 1.0 2.46871761487 
94 0.0464401356876 0.0271784774959 0.00508448854089 1.0 2.50790401081 
95 0.0471644662321 0.0277282204479 0.00521420035511 1.0 2.55371155645 
96 0.0479889214039 0.0283644702286 0.00536928419024 1.0 2.60421103144 
97 0.0490573979914 0.0291604623199 0.00555967260152 1.0 2.6690062814 
98 0.0505122691393 0.0301232784986 0.00582237588242 1.0 2.75921414674 
99 0.0526485443115 0.0313858985901 0.00624818075448 1.0 2.90816506962 
100 0.0861441791058 0.0390481352806 0.0094588547945 1.0 5.36334071895 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk9_directpathonly_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00863536074758 0.0 0.00348787987605 3.47226241044e-05 0.000178855116246 4.62968321393e-05 1.0 0 1.12861108142 0.0 
0.00936652656645 1.15742080348e-05 0.00384432509076 6.94452482089e-05 0.000268216474506 0.000127316288383 1.0 0 1.16170296191 0.0 
0.0100976923853 4.62968321393e-05 0.00420077030547 9.25936642785e-05 0.000357577832765 0.000196761536592 1.0 0 1.1947948424 8.10194562437e-05 
0.0108288582042 6.94452482089e-05 0.00455721552018 0.000150464704453 0.000446939191024 0.000300929408905 1.0 0 1.22788672289 0.00028935520087 
0.0115600240231 0.000127316288383 0.00491366073489 0.000196761536592 0.000536300549284 0.000358800449079 1.0 0 1.26097860338 0.000636581441915 
0.0122911898419 0.000185187328557 0.0052701059496 0.000231484160696 0.000625661907543 0.000474542529427 1.0 0 1.29407048387 0.0015625180847 
0.0130223556608 0.000208335744627 0.00562655116431 0.000231484160696 0.000715023265802 0.000578710401741 1.0 0 1.32716236436 0.0033565203301 
0.0137535214797 0.000300929408905 0.00598299637903 0.00028935520087 0.000804384624062 0.00062500723388 1.0 0 1.36025424485 0.00640053704325 
0.0144846872985 0.000381948865149 0.00633944159374 0.000358800449079 0.000893745982321 0.000717600898159 1.0 0 1.39334612534 0.0117825437794 
0.0152158531174 0.000462968321393 0.00669588680845 0.000416671489253 0.00098310734058 0.000821768770472 1.0 0 1.42643800583 0.0198034699476 
0.0159470189363 0.000532413569601 0.00705233202316 0.000486116737462 0.00107246869884 0.000891214018681 1.0 0 1.45952988632 0.0311346196137 
0.0166781847551 0.000590284609776 0.00740877723787 0.000532413569601 0.0011618300571 0.000995381890994 1.0 0 1.49262176681 0.0470491556615 
0.017409350574 0.000706026690124 0.00776522245258 0.000590284609776 0.00125119141536 0.00108797555527 1.0 0 1.5257136473 0.0674313360108 
0.0181405163929 0.000752323522263 0.00812166766729 0.000659729857984 0.00134055277362 0.00119214342759 1.0 0 1.55880552779 0.0929061678955 
0.0188716822118 0.000787046146367 0.008478112882 0.000694452482089 0.00142991413188 0.00128473709186 1.0 0 1.59189740828 0.122015301103 
0.0196028480306 0.000891214018681 0.00883455809671 0.000752323522263 0.00151927549014 0.00140047917221 1.0 0 1.62498928877 0.156147640598 
0.0203340138495 0.00100695609903 0.00919100331143 0.000844917186542 0.0016086368484 0.00157409229273 1.0 0 1.65808116926 0.195580967372 
0.0210651796684 0.00112269817938 0.00954744852614 0.00091436243475 0.00169799820666 0.00195604115788 1.0 0 1.69117304975 0.238683318094 
0.0217963454872 0.00121529184366 0.00990389374085 0.000949085058855 0.00178735956491 0.00258104839176 1.0 0 1.72426493024 0.284239400919 
0.0225275113061 0.00143520179632 0.0102603389556 0.000995381890994 0.00187672092317 0.00408569543629 1.0 0 1.75735681073 0.331774673318 
0.023258677125 0.00164353754094 0.0106167841703 0.00109954976331 0.00196608228143 0.00755795784673 1.0 0 1.79044869122 0.381578490492 
0.0239898429438 0.00222224794268 0.010973229385 0.00116899501152 0.00205544363969 0.0122802347249 1.0 0 1.82354057171 0.429252653387 
0.0247210087627 0.00357643028276 0.0113296745997 0.00119214342759 0.00214480499795 0.0201391219806 1.0 0 1.8566324522 0.476568015834 
0.0254521745816 0.00615747867452 0.0116861198144 0.00127316288383 0.00223416635621 0.0313198069422 1.0 0 1.88972433269 0.522714383268 
0.0261833404005 0.010625122976 0.0120425650291 0.0012963112999 0.00232352771447 0.0466903552124 1.0 0 1.92281621318 0.566210257063 
0.0269145062193 0.0186344749361 0.0123990102438 0.00142362758828 0.00241288907273 0.0669452192734 1.0 0 1.95590809367 0.608757045799 
0.0276456720382 0.0312850843181 0.0127554554585 0.00151622125256 0.00250225043099 0.0921654185812 1.0 0 1.98899997416 0.64756536534 
0.0283768378571 0.0484496348337 0.0131119006732 0.00160881491684 0.00259161178925 0.122605585713 1.0 0 2.02209185465 0.684382921099 
0.0291080036759 0.0714244377828 0.013468345888 0.00171298278915 0.00268097314751 0.158693966365 1.0 0 2.05518373514 0.718538409009 
0.0298391694948 0.102269702196 0.0138247911027 0.00200233799002 0.00277033450577 0.198335628885 1.0 0 2.08827561563 0.748585053068 
0.0305703353137 0.137825669279 0.0141812363174 0.00231484160696 0.00285969586403 0.243544485469 1.0 0 2.12136749612 0.776536765472 
0.0313015011325 0.179492818204 0.0145376815321 0.00274308730425 0.00294905722229 0.290720957418 1.0 0 2.15445937661 0.801479183787 
0.0320326669514 0.224308151715 0.0148941267468 0.00344911399437 0.00303841858055 0.339355779581 1.0 0 2.1875512571 0.824257225199 
0.0327638327703 0.274308730425 0.0152505719615 0.00481487054248 0.0031277799388 0.390328591766 1.0 0 2.22064313759 0.845889420016 
0.0334949985892 0.328244539867 0.0156070171762 0.00739591893425 0.00321714129706 0.443060683573 1.0 0 2.25373501808 0.864199817128 
0.034226164408 0.384610932997 0.0159634623909 0.0109954976331 0.00330650265532 0.49543397493 1.0 0 2.28682689857 0.880554173081 
0.0349573302269 0.439912498987 0.0163199076056 0.0163312075371 0.00339586401358 0.547274852718 1.0 0 2.31991877906 0.894848320004 
0.0356884960458 0.494126089422 0.0166763528204 0.024271114249 0.00348522537184 0.597275431429 1.0 0 2.35301065955 0.908112362412 
0.0364196618646 0.547760969456 0.0170327980351 0.0359610643642 0.0035745867301 0.643583837776 1.0 0 2.38610254004 0.919408789454 
0.0371508276835 0.599821757196 0.0173892432498 0.0519566198683 0.00366394808836 0.687751015637 1.0 0 2.41919442053 0.930057060846 
0.0378819935024 0.649289922337 0.0177456884645 0.072489264922 0.00375330944662 0.728376485839 1.0 0 2.45228630102 0.939200685193 
0.0386131593212 0.695135360363 0.0181021336792 0.0986354008727 0.00384267080488 0.765668584127 1.0 0 2.48537818151 0.946700772 
0.0393443251401 0.73726547761 0.0184585788939 0.130707531337 0.00393203216314 0.797775437216 1.0 0 2.518470062 0.953274922163 
0.040075490959 0.774615446938 0.0188150241086 0.168844546812 0.0040213935214 0.828470236924 1.0 0 2.55156194249 0.959281936134 
0.0408066567779 0.808145927615 0.0191714693233 0.210939941435 0.00411075487966 0.852972835334 1.0 0 2.58465382298 0.964883852822 
0.0415378225967 0.837752751768 0.019527914538 0.259169666316 0.00420011623792 0.875635134666 1.0 0 2.61774570347 0.969467239204 
0.0422689884156 0.863273880485 0.0198843597528 0.310269794789 0.00428947759618 0.894628410051 1.0 0 2.65083758396 0.973471915184 
0.0430001542345 0.88568154724 0.0202408049675 0.363187073924 0.00437883895444 0.910982766004 1.0 0 2.68392946445 0.976978900219 
0.0437313200533 0.904686396833 0.0205972501822 0.419171518189 0.00446820031269 0.92561256496 1.0 0 2.71702134494 0.980451162629 
0.0444624858722 0.920774546002 0.0209536953969 0.47523698191 0.00455756167095 0.937996967557 1.0 0 2.75011322543 0.983263695182 
0.0451936516911 0.93427007257 0.0213101406116 0.532054769152 0.00464692302921 0.948321161125 1.0 0 2.78320510592 0.985729001493 
0.0459248175099 0.945022511835 0.0216665858263 0.584752138335 0.00473628438747 0.956446255165 1.0 0 2.81629698641 0.987673468443 
0.0466559833288 0.953969374646 0.022023031041 0.63637310617 0.00482564574573 0.963946341972 1.0 0 2.8493888669 0.989525341728 
0.0473871491477 0.962557437007 0.0223794762557 0.682704660934 0.00491500710399 0.970277433767 1.0 0 2.88248074739 0.991053137189 
0.0481183149666 0.969201032419 0.0227359214704 0.723804673665 0.00500436846225 0.975092304309 1.0 0 2.91557262788 0.992442042153 
0.0488494807854 0.974895542772 0.0230923666852 0.760726397296 0.00509372982051 0.979652542275 1.0 0 2.94866450837 0.993425849836 
0.0495806466043 0.979305316034 0.0234488118999 0.791594810125 0.00518309117877 0.98327526939 1.0 0 2.98175638886 0.994212895983 
0.0503118124232 0.983182675725 0.0238052571146 0.81912985104 0.00527245253703 0.986249840855 1.0 0 3.01484826935 0.995011516337 
0.051042978242 0.986053079318 0.0241617023293 0.843250500584 0.00536181389529 0.989062373407 1.0 0 3.04794014984 0.995694394611 
0.0517741440609 0.989062373407 0.024518147544 0.863239157861 0.00545117525355 0.991215176102 1.0 0 3.08103203033 0.996354124469 
0.0525053098798 0.992152686952 0.0248745927587 0.880600469913 0.00554053661181 0.992893436267 1.0 0 3.11412391082 0.996909686455 
0.0532364756986 0.993622611373 0.0252310379734 0.895264991493 0.00562989797007 0.994155024942 1.0 0 3.14721579131 0.997222190072 
0.0539676415175 0.99469901272 0.0255874831881 0.908135510828 0.00571925932833 0.995300871538 1.0 0 3.1803076718 0.997777752057 
0.0546988073364 0.995902730356 0.0259439284028 0.919397215246 0.00580862068658 0.996249956597 1.0 0 3.21339955229 0.99811340409 
0.0554299731553 0.996689776502 0.0263003736176 0.929235292075 0.00589798204484 0.996990705911 1.0 0 3.24649143278 0.998321739835 
0.0561611389741 0.997372654776 0.0266568188323 0.937441405572 0.0059873434031 0.997511545273 1.0 0 3.27958331327 0.998506927164 
0.056892304793 0.997824048889 0.027013264047 0.944883621338 0.00607670476136 0.998078681466 1.0 0 3.31267519376 0.99864581766 
0.0576234706119 0.998159700922 0.0273697092617 0.950960080556 0.00616606611962 0.998506927164 1.0 0 3.34576707425 0.998935172861 
0.0583546364307 0.998506927164 0.0277261544764 0.956758758782 0.00625542747788 0.998796282364 1.0 0 3.37885895474 0.999016192317 
0.0590858022496 0.998784708156 0.0280825996911 0.961816687693 0.00634478883614 0.999027766525 1.0 0 3.41195083523 0.999270824894 
0.0598169680685 0.999027766525 0.0284390449058 0.966365351451 0.0064341501944 0.999224528062 1.0 0 3.44504271572 0.99940971539 
0.0605481338874 0.99923610227 0.0287954901205 0.970508917927 0.00652351155266 0.999386566974 1.0 0 3.47813459621 0.999525457471 
0.0612792997062 0.999432863806 0.0291519353352 0.973981180338 0.00661287291092 0.999513883263 1.0 0 3.5112264767 0.999548605887 
0.0620104655251 0.999571754303 0.02950838055 0.977615481661 0.00670223426918 0.999583328511 1.0 0 3.54431835719 0.999618051135 
0.062741631344 0.999641199551 0.0298648257647 0.981157189319 0.00679159562744 0.999710644799 1.0 0 3.57741023768 0.999652773759 
0.0634727971628 0.999745367423 0.0302212709794 0.984270651281 0.0068809569857 0.999780090047 1.0 0 3.61050211817 0.999699070591 
0.0642039629817 0.999780090047 0.0305777161941 0.987117906457 0.00697031834396 0.999803238463 1.0 0 3.64359399866 0.999733793215 
0.0649351288006 0.999791664255 0.0309341614088 0.989502193312 0.00705967970222 0.999861109504 1.0 0 3.67668587915 0.999780090047 
0.0656662946194 0.999803238463 0.0312906066235 0.991492957094 0.00714904106047 0.999895832128 1.0 0 3.70977775964 0.999803238463 
0.0663974604383 0.999826386879 0.0316470518382 0.99328695934 0.00723840241873 0.999907406336 1.0 0 3.74286964013 0.999803238463 
0.0671286262572 0.999849535296 0.0320034970529 0.994768457968 0.00732776377699 0.999930554752 1.0 0 3.77596152062 0.999826386879 
0.0678597920761 0.999872683712 0.0323599422676 0.996157362932 0.00741712513525 0.999930554752 1.0 0 3.80905340111 0.999826386879 
0.0685909578949 0.999872683712 0.0327163874824 0.997129596407 0.00750648649351 0.999930554752 1.0 0 3.8421452816 0.999826386879 
0.0693221237138 0.999907406336 0.0330728326971 0.997928216762 0.00759584785177 0.999930554752 1.0 0 3.87523716209 0.999826386879 
0.0700532895327 0.999918980544 0.0334292779118 0.998460630331 0.00768520921003 0.999965277376 1.0 0 3.90832904258 0.999837961088 
0.0707844553515 0.99994212896 0.0337857231265 0.998842579197 0.00777457056829 0.999965277376 1.0 0 3.94142092307 0.999861109504 
0.0715156211704 0.999953703168 0.0341421683412 0.999247676478 0.00786393192655 0.999965277376 1.0 0 3.97451280356 0.999861109504 
0.0722467869893 0.999965277376 0.0344986135559 0.999490734846 0.00795329328481 0.999976851584 1.0 0 4.00760468405 0.999872683712 
0.0729779528081 0.999965277376 0.0348550587706 0.999618051135 0.00804265464307 0.999976851584 1.0 0 4.04069656454 0.999907406336 
0.073709118627 0.999976851584 0.0352115039853 0.999733793215 0.00813201600133 0.999976851584 1.0 0 4.07378844503 0.999930554752 
0.0744402844459 0.999976851584 0.0355679492 0.999826386879 0.00822137735959 0.999976851584 1.0 0 4.10688032552 0.99994212896 
0.0751714502648 0.999976851584 0.0359243944148 0.999837961088 0.00831073871785 0.999976851584 1.0 0 4.13997220601 0.99994212896 
0.0759026160836 0.999976851584 0.0362808396295 0.999895832128 0.00840010007611 0.999976851584 1.0 0 4.1730640865 0.99994212896 
0.0766337819025 0.999976851584 0.0366372848442 0.999930554752 0.00848946143436 0.999976851584 1.0 0 4.20615596699 0.99994212896 
0.0773649477214 0.999976851584 0.0369937300589 0.999953703168 0.00857882279262 0.999976851584 1.0 0 4.23924784748 0.99994212896 
0.0780961135402 0.999976851584 0.0373501752736 0.999976851584 0.00866818415088 0.999976851584 1.0 0 4.27233972797 0.999965277376 
0.0788272793591 0.999976851584 0.0377066204883 0.999976851584 0.00875754550914 0.999976851584 1.0 0 4.30543160846 0.999965277376 
0.079558445178 0.999976851584 0.038063065703 0.999976851584 0.0088469068674 0.999976851584 1.0 0 4.33852348895 0.999976851584 
0.0802896109968 0.999976851584 0.0384195109177 0.999976851584 0.00893626822566 0.999976851584 1.0 0 4.37161536944 0.999976851584 
0.0810207768157 0.999976851584 0.0387759561324 0.999976851584 0.00902562958392 0.999976851584 1.0 0 4.40470724993 0.999976851584 
0.0817519426346 1.0 0.0391324013472 1.0 0.00911499094218 1.0 1.0 1.0 4.43779913042 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk9_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.00863536074758 1.0 
0.00936652656645 0.999988425792 
0.0100976923853 0.999953703168 
0.0108288582042 0.999930554752 
0.0115600240231 0.999872683712 
0.0122911898419 0.999814812671 
0.0130223556608 0.999791664255 
0.0137535214797 0.999699070591 
0.0144846872985 0.999618051135 
0.0152158531174 0.999537031679 
0.0159470189363 0.99946758643 
0.0166781847551 0.99940971539 
0.017409350574 0.99929397331 
0.0181405163929 0.999247676478 
0.0188716822118 0.999212953854 
0.0196028480306 0.999108785981 
0.0203340138495 0.998993043901 
0.0210651796684 0.998877301821 
0.0217963454872 0.998784708156 
0.0225275113061 0.998564798204 
0.023258677125 0.998356462459 
0.0239898429438 0.997777752057 
0.0247210087627 0.996423569717 
0.0254521745816 0.993842521325 
0.0261833404005 0.989374877024 
0.0269145062193 0.981365525064 
0.0276456720382 0.968714915682 
0.0283768378571 0.951550365166 
0.0291080036759 0.928575562217 
0.0298391694948 0.897730297804 
0.0305703353137 0.862174330721 
0.0313015011325 0.820507181796 
0.0320326669514 0.775691848285 
0.0327638327703 0.725691269575 
0.0334949985892 0.671755460133 
0.034226164408 0.615389067003 
0.0349573302269 0.560087501013 
0.0356884960458 0.505873910578 
0.0364196618646 0.452239030544 
0.0371508276835 0.400178242804 
0.0378819935024 0.350710077663 
0.0386131593212 0.304864639637 
0.0393443251401 0.26273452239 
0.040075490959 0.225384553062 
0.0408066567779 0.191854072385 
0.0415378225967 0.162247248232 
0.0422689884156 0.136726119515 
0.0430001542345 0.11431845276 
0.0437313200533 0.0953136031667 
0.0444624858722 0.0792254539983 
0.0451936516911 0.0657299274297 
0.0459248175099 0.0549774881654 
0.0466559833288 0.0460306253545 
0.0473871491477 0.0374425629926 
0.0481183149666 0.0307989675806 
0.0488494807854 0.0251044572275 
0.0495806466043 0.0206946839662 
0.0503118124232 0.0168173242746 
0.051042978242 0.013946920682 
0.0517741440609 0.0109376265929 
0.0525053098798 0.0078473130476 
0.0532364756986 0.00637738862718 
0.0539676415175 0.00530098727995 
0.0546988073364 0.00409726964432 
0.0554299731553 0.00331022349796 
0.0561611389741 0.0026273452239 
0.056892304793 0.00217595111055 
0.0576234706119 0.00184029907754 
0.0583546364307 0.00149307283649 
0.0590858022496 0.00121529184366 
0.0598169680685 0.000972233474924 
0.0605481338874 0.000763897730298 
0.0612792997062 0.000567136193706 
0.0620104655251 0.000428245697288 
0.062741631344 0.000358800449079 
0.0634727971628 0.000254632576766 
0.0642039629817 0.000219909952662 
0.0649351288006 0.000208335744627 
0.0656662946194 0.000196761536592 
0.0663974604383 0.000173613120522 
0.0671286262572 0.000150464704453 
0.0678597920761 0.000127316288383 
0.0685909578949 0.000127316288383 
0.0693221237138 9.25936642785e-05 
0.0700532895327 8.10194562437e-05 
0.0707844553515 5.78710401741e-05 
0.0715156211704 4.62968321393e-05 
0.0722467869893 3.47226241044e-05 
0.0729779528081 3.47226241044e-05 
0.073709118627 2.31484160697e-05 
0.0744402844459 2.31484160697e-05 
0.0751714502648 2.31484160697e-05 
0.0759026160836 2.31484160697e-05 
0.0766337819025 2.31484160697e-05 
0.0773649477214 2.31484160697e-05 
0.0780961135402 2.31484160697e-05 
0.0788272793591 2.31484160697e-05 
0.079558445178 2.31484160697e-05 
0.0802896109968 2.31484160697e-05 
0.0810207768157 2.31484160697e-05 
0.0817519426346 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_critk9_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00863536074758 0.00348787987605 0.000178855116246 1.0 1.12861108142 
1 0.0268470942974 0.0162447821349 0.00210725376382 1.0 1.41588947875 
2 0.0277470406145 0.0168554782867 0.00223327660933 1.0 1.4604144188 
3 0.0283078290522 0.017213748768 0.0023137931712 1.0 1.48914715968 
4 0.0287842135876 0.0174768846482 0.00237857713364 1.0 1.51241321027 
5 0.0291680600494 0.0177015718073 0.00242905924097 1.0 1.53109574339 
6 0.0295156966895 0.0178986489773 0.00247378880158 1.0 1.54747764011 
7 0.0297972038388 0.0180640742183 0.00251593231224 1.0 1.56184484184 
8 0.030056361109 0.0182147994637 0.00255233352073 1.0 1.57514135651 
9 0.0303040985018 0.0183475036174 0.00258559850045 1.0 1.5884021466 
10 0.0305230282247 0.0184758417308 0.00261539453641 1.0 1.60107967058 
11 0.0307518485934 0.0185966473073 0.00264570116997 1.0 1.61257411226 
12 0.0309523455799 0.0187052283436 0.00267396797426 1.0 1.62274961496 
13 0.0311504080892 0.0188081488013 0.00270107365213 1.0 1.63293716317 
14 0.0313430950046 0.0189047586173 0.00272710924037 1.0 1.64272114645 
15 0.0315237976611 0.0189976561815 0.0027504900936 1.0 1.65273628988 
16 0.0316987372935 0.0190900173038 0.00277297920547 1.0 1.66139061433 
17 0.0318704396486 0.0191821716726 0.00279733235948 1.0 1.67067396222 
18 0.0320414043963 0.0192684996873 0.00282096723095 1.0 1.67909506389 
19 0.0322042442858 0.0193540919572 0.0028419229202 1.0 1.6871104263 
20 0.0323740243912 0.0194362662733 0.00286254682578 1.0 1.69478160069 
21 0.032541193068 0.0195198915899 0.00288381706923 1.0 1.70250672835 
22 0.0326991975307 0.0195953305811 0.00290312850848 1.0 1.70966351616 
23 0.0328542999923 0.0196714214981 0.00292341364548 1.0 1.71760231919 
24 0.0329997874796 0.0197454355657 0.00294243125245 1.0 1.72512189874 
25 0.0331487618387 0.0198177229613 0.00296196551062 1.0 1.73259701274 
26 0.0332957878709 0.0198904443532 0.0029799786862 1.0 1.74003112288 
27 0.0334289781749 0.0199647806585 0.00300043285824 1.0 1.74709362845 
28 0.0335722528398 0.0200339350849 0.00301834591664 1.0 1.75431187511 
29 0.0337083935738 0.0201032906771 0.00303678098135 1.0 1.7614209557 
30 0.0338488668203 0.0201728586107 0.00305553292856 1.0 1.76825655553 
31 0.0339730270207 0.0202395878732 0.00307402433828 1.0 1.77531925843 
32 0.0341091938317 0.0203067529947 0.00309276371263 1.0 1.78236695082 
33 0.0342496186495 0.0203728917986 0.00311100226827 1.0 1.78910638329 
34 0.0343861915171 0.0204397868365 0.00312915444374 1.0 1.79583031478 
35 0.0345094874501 0.0205088928342 0.00314721884206 1.0 1.80281459688 
36 0.0346366502345 0.0205748137087 0.0031644529663 1.0 1.80962272901 
37 0.0347656197846 0.0206409245729 0.00318186194636 1.0 1.81606519264 
38 0.0348990559578 0.0207062531263 0.00319938757457 1.0 1.82241153197 
39 0.0350348837674 0.0207701828331 0.00321658002213 1.0 1.82937843411 
40 0.0351716801524 0.0208328422159 0.00323360064067 1.0 1.83641795355 
41 0.0353008918464 0.0208964385092 0.00325057213195 1.0 1.84348524265 
42 0.0354339815676 0.0209584925324 0.00326737179421 1.0 1.85035823697 
43 0.0355613157153 0.0210184734315 0.00328376190737 1.0 1.85712263974 
44 0.0356897972524 0.0210810378194 0.00330170174129 1.0 1.86417659806 
45 0.0358200073242 0.0211457889527 0.00331860757433 1.0 1.87151528414 
46 0.0359603241086 0.0212100371718 0.00333514250815 1.0 1.87833824479 
47 0.0360924862325 0.0212756749243 0.00335245579481 1.0 1.88512990418 
48 0.0362277962267 0.0213392563164 0.00336940842681 1.0 1.89219847375 
49 0.0363654270768 0.0213996116072 0.00338654825464 1.0 1.89925038391 
50 0.036499004811 0.0214640852064 0.00340406876057 1.0 1.90654848739 
51 0.0366328507662 0.0215259883553 0.00342030427419 1.0 1.91381569867 
52 0.0367624089122 0.0215913876891 0.00343683874235 1.0 1.92097851366 
53 0.0368962027133 0.0216522123665 0.00345458649099 1.0 1.927997955 
54 0.0370399393141 0.0217165648937 0.00347227347083 1.0 1.93539137836 
55 0.0371826589108 0.0217820312828 0.00349004450254 1.0 1.9431044295 
56 0.0373170934618 0.0218536965549 0.00350713543594 1.0 1.95108082767 
57 0.0374571457505 0.0219216123223 0.00352542055771 1.0 1.95907046427 
58 0.0375976786017 0.0219910871238 0.00354291824624 1.0 1.96672888 
59 0.0377356894314 0.0220587458462 0.00356046087109 1.0 1.97395576815 
60 0.0378835648298 0.0221245381981 0.00357935996726 1.0 1.98204081161 
61 0.0380315966904 0.022195585072 0.00359839433804 1.0 1.99009185815 
62 0.0381810888648 0.0222650431097 0.00361773860641 1.0 1.99826660745 
63 0.038323096931 0.022333946079 0.00363644072786 1.0 2.00622156483 
64 0.0384687185287 0.0224045105278 0.00365681084804 1.0 2.01524702174 
65 0.038621712476 0.0224798657 0.00367646641098 1.0 2.02383859684 
66 0.0387686528265 0.0225551128387 0.00369595270604 1.0 2.03278570343 
67 0.0389339402318 0.0226333606988 0.00371623551473 1.0 2.04185330427 
68 0.0390962474048 0.0227139741182 0.00373775255866 1.0 2.05103447353 
69 0.0392634421587 0.022797178477 0.00375793850981 1.0 2.06028892336 
70 0.0394224226475 0.0228801295161 0.00377909885719 1.0 2.06966668482 
71 0.0395893380046 0.0229656659067 0.00380039098673 1.0 2.07941348642 
72 0.0397608578205 0.0230575297028 0.00382284191437 1.0 2.08960164465 
73 0.0399427041411 0.023147078231 0.00384678738192 1.0 2.10007706628 
74 0.0401234216988 0.0232419688255 0.00387027882971 1.0 2.11150312132 
75 0.0403106957674 0.0233346894383 0.00389394070953 1.0 2.1228919531 
76 0.0405077897012 0.023439085111 0.00391765590757 1.0 2.13410466987 
77 0.0407162345946 0.0235462784767 0.00394335621968 1.0 2.14636690021 
78 0.0409208722413 0.0236655548215 0.00396918551996 1.0 2.15876680527 
79 0.0411371923983 0.0237854216248 0.00399733008817 1.0 2.17169048512 
80 0.0413533747196 0.0239044837654 0.00402728421614 1.0 2.18527212453 
81 0.0415825881064 0.0240392964333 0.00405555590987 1.0 2.19954048926 
82 0.041807949543 0.0241753365844 0.00408551236615 1.0 2.2145602781 
83 0.0420563928783 0.024320570752 0.00411686068401 1.0 2.22885776317 
84 0.0423421934247 0.0244739800692 0.00415156036615 1.0 2.24414080141 
85 0.0426051393151 0.0246319305152 0.00418893853202 1.0 2.25967799592 
86 0.0429019257426 0.0248125195503 0.00422731647268 1.0 2.27863687506 
87 0.0432099290192 0.0250142458826 0.00426625972614 1.0 2.29833574613 
88 0.0435418076813 0.025214895606 0.00430855760351 1.0 2.31884537068 
89 0.0438778325915 0.025454249233 0.00435540219769 1.0 2.34112687369 
90 0.0442643947899 0.0257213730365 0.00440661050379 1.0 2.36565030095 
91 0.0446951128542 0.0260008517653 0.00446200603619 1.0 2.39123530825 
92 0.0451523847878 0.0263204369694 0.00452152919024 1.0 2.42086873446 
93 0.0456626862288 0.0266849659383 0.00458891224116 1.0 2.45182700541 
94 0.046305373311 0.027130080387 0.00466283690184 1.0 2.48817288972 
95 0.0470684841275 0.0276678651571 0.00475481105968 1.0 2.5350782889 
96 0.0478952676058 0.0283030439168 0.00486524123698 1.0 2.588376362 
97 0.0489391349256 0.0291125345975 0.0049996082671 1.0 2.65456752275 
98 0.050451669842 0.0301070380956 0.00519048934802 1.0 2.74609389432 
99 0.0526485443115 0.0313719920814 0.005490032956 1.0 2.89113495168 
100 0.0817519426346 0.0391324013472 0.00911499094218 1.0 4.43779913042 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_static_directpathonly_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.0171936005354 1.15742080348e-05 0.00325200008228 2.31484160696e-05 0.0 0 1.0 0 3.10467539424 5.78710401741e-05 
0.0189854474366 2.31484160696e-05 0.0038879292598 5.78710401741e-05 0.0 0 1.0 0 3.1707511696 0.000254632576766 
0.0207772943377 2.31484160696e-05 0.00452385843731 0.000127316288383 0.0 0 1.0 0 3.23682694495 0.00062500723388 
0.0225691412389 5.78710401741e-05 0.00515978761483 0.000138890496418 0.0 0 1.0 0 3.30290272031 0.00162038912487 
0.0243609881401 0.000104167872313 0.00579571679235 0.000173613120522 0.0 0 1.0 0 3.36897849567 0.00358800449079 
0.0261528350413 0.000185187328557 0.00643164596986 0.000185187328557 0.0 0 1.0 0 3.43505427103 0.00765055151101 
0.0279446819425 0.000266206784801 0.00706757514738 0.000277780992836 0.0 0 1.0 0 3.50113004639 0.0134723781525 
0.0297365288436 0.000277780992836 0.00770350432489 0.000324077824975 0.0 0 1.0 0 3.56720582174 0.0234377712705 
0.0315283757448 0.000324077824975 0.00833943350241 0.000381948865149 0.0 0 1.0 0 3.6332815971 0.0385189643399 
0.033320222646 0.000405097281219 0.00897536267992 0.000451394113358 0.0 0 1.0 0 3.69935737246 0.058519195824 
0.0351120695472 0.000486116737462 0.00961129185744 0.000520839361567 0.0 0 1.0 0 3.76543314782 0.0855449715853 
0.0369039164484 0.000555561985671 0.010247221035 0.000590284609776 0.0 0 1.0 0 3.83150892317 0.118924987558 
0.0386957633495 0.000590284609776 0.0108831502125 0.00064815564995 0.0 0 1.0 0 3.89758469853 0.160059722913 
0.0404876102507 0.000694452482089 0.01151907939 0.000706026690124 0.0 0 1.0 0 3.96366047389 0.207236194863 
0.0422794571519 0.000763897730298 0.0121550085675 0.000775471938333 0.0 0 1.0 0 4.02973624925 0.259389576268 
0.0440713040531 0.000902788226716 0.012790937745 0.000856491394576 0.0 0 1.0 0 4.09581202461 0.315536059445 
0.0458631509542 0.000983807682959 0.0134268669225 0.000925936642785 0.0 0 1.0 0 4.16188779996 0.37428673943 
0.0476549978554 0.00116899501152 0.0140627961 0.00100695609903 0.0 0 1.0 0 4.22796357532 0.4335929814 
0.0494468447566 0.00142362758828 0.0146987252776 0.00107640134724 0.0 0 1.0 0 4.29403935068 0.492308938761 
0.0512386916578 0.0020602090302 0.0153346544551 0.00114584659545 0.0 0 1.0 0 4.36011512604 0.549589694325 
0.053030538559 0.00318290720957 0.0159705836326 0.00118056921955 0.0 0 1.0 0 4.42619090139 0.604127362585 
0.0548223854601 0.00525469044781 0.0166065128101 0.00122686605169 0.0 0 1.0 0 4.49226667675 0.65351450827 
0.0566142323613 0.00862278498594 0.0172424419876 0.001331033924 0.0 0 1.0 0 4.55834245211 0.698445583861 
0.0584060792625 0.0149075799488 0.0178783711651 0.00140047917221 0.0 0 1.0 0 4.62441822747 0.740471533235 
0.0601979261637 0.0243289852892 0.0185143003426 0.00148149862846 0.0 0 1.0 0 4.69049400283 0.776455746016 
0.0619897730649 0.0390513779095 0.0191502295202 0.0015972407088 0.0 0 1.0 0 4.75656977818 0.809419090499 
0.063781619966 0.0584150279517 0.0197861586977 0.00167826016505 0.0 0 1.0 0 4.82264555354 0.838192571673 
0.0655734668672 0.0843528281577 0.0204220878752 0.00185187328557 0.0 0 1.0 0 4.8887213289 0.863516938853 
0.0673653137684 0.116552274911 0.0210580170527 0.00203706061413 0.0 0 1.0 0 4.95479710426 0.886017199273 
0.0691571606696 0.155279574995 0.0216939462302 0.00245373210338 0.0 0 1.0 0 5.02087287961 0.90494102941 
0.0709490075707 0.200210650586 0.0223298754077 0.00314818458547 0.0 0 1.0 0 5.08694865497 0.920531487633 
0.0727408544719 0.24936631211 0.0229658045853 0.00431717959699 0.0 0 1.0 0 5.15302443033 0.933888123705 
0.0745327013731 0.302005810252 0.0236017337628 0.00634266600308 0.0 0 1.0 0 5.21910020569 0.944918343962 
0.0763245482743 0.357041169458 0.0242376629403 0.00944455375641 0.0 0 1.0 0 5.28517598105 0.954455491383 
0.0781163951755 0.413882105117 0.0248735921178 0.0145024826676 0.0 0 1.0 0 5.3512517564 0.962800495376 
0.0799082420766 0.470202201414 0.0255095212953 0.0220141436822 0.0 0 1.0 0 5.41732753176 0.969038993507 
0.0817000889778 0.523304667878 0.0261454504728 0.0324772277457 0.0 0 1.0 0 5.48340330712 0.974710355444 
0.083491935879 0.57582842394 0.0267813796503 0.046875542541 0.0 0 1.0 0 5.54947908248 0.979340038658 
0.0852837827802 0.623190083219 0.0274173088279 0.0665401219922 0.0 0 1.0 0 5.61555485783 0.983367863054 
0.0870756296813 0.667611893656 0.0280532380054 0.0903598421278 0.0 0 1.0 0 5.68163063319 0.986516047639 
0.0888674765825 0.708341531731 0.0286891671829 0.121181958125 0.0 0 1.0 0 5.74770640855 0.989131818655 
0.0906593234837 0.744881306497 0.0293250963604 0.156737925207 0.0 0 1.0 0 5.81378218391 0.991157305061 
0.0924511703849 0.778759013415 0.0299610255379 0.197803215315 0.0 0 1.0 0 5.87985795927 0.992916584683 
0.0942430172861 0.807451475133 0.0305969547154 0.243683375965 0.0 0 1.0 0 5.94593373462 0.994236044399 
0.0960348641872 0.832706397065 0.031232883893 0.293082095858 0.0 0 1.0 0 6.01200950998 0.995393465202 
0.0978267110884 0.85511406382 0.0318688130705 0.348059584023 0.0 0 1.0 0 6.07808528534 0.996192085557 
0.0996185579896 0.874442991238 0.032504742248 0.402712994363 0.0 0 1.0 0 6.1441610607 0.996932834871 
0.101410404891 0.891503373882 0.0331406714255 0.461209041771 0.0 0 1.0 0 6.21023683605 0.997418951608 
0.103202251792 0.905508165604 0.033776600603 0.517725899605 0.0 0 1.0 0 6.27631261141 0.997858771514 
0.104994098693 0.917996736073 0.0344125297805 0.570909385525 0.0 0 1.0 0 6.34238838677 0.998344888251 
0.106785945594 0.928783897962 0.035048458958 0.620342828042 0.0 0 1.0 0 6.40846416213 0.998680540284 
0.108577792495 0.938911329992 0.0356843881356 0.66552853621 0.0 0 1.0 0 6.47453993749 0.998923598653 
0.110369639397 0.947615134434 0.0363203173131 0.705714186507 0.0 0 1.0 0 6.54061571284 0.999131934397 
0.112161486298 0.955103647033 0.0369562464906 0.742265535481 0.0 0 1.0 0 6.6066914882 0.999340270142 
0.113953333199 0.961886132941 0.0375921756681 0.774383962777 0.0 0 1.0 0 6.67276726356 0.999421289598 
0.1157451801 0.967707959583 0.0382281048456 0.801421312747 0.0 0 1.0 0 6.73884303892 0.999502309055 
0.117537027001 0.972557552749 0.0388640340231 0.825923911156 0.0 0 1.0 0 6.80491881427 0.999548605887 
0.119328873903 0.976562228729 0.0394999632007 0.847394067061 0.0 0 1.0 0 6.87099458963 0.999629625343 
0.121120720804 0.98009236218 0.0401358923782 0.865218347435 0.0 0 1.0 0 6.93707036499 0.999687496383 
0.122912567705 0.983159527309 0.0407718215557 0.880993992986 0.0 0 1.0 0 7.00314614035 0.999733793215 
0.124704414606 0.985763724117 0.0414077507332 0.895392307781 0.0 0 1.0 0 7.06922191571 0.999756941631 
0.126496261507 0.988066991516 0.0420436799107 0.906735031655 0.0 0 1.0 0 7.13529769106 0.999803238463 
0.128288108408 0.989942013218 0.0426796090882 0.917082373639 0.0 0 1.0 0 7.20137346642 0.999814812671 
0.13007995531 0.991736015463 0.0433155382657 0.926607946851 0.0 0 1.0 0 7.26744924178 0.999826386879 
0.131871802211 0.993506869292 0.0439514674433 0.934987673468 0.0 0 1.0 0 7.33352501714 0.999837961088 
0.133663649112 0.994479102767 0.0445873966208 0.942094237202 0.0 0 1.0 0 7.39960079249 0.999861109504 
0.135455496013 0.995243000498 0.0452233257983 0.948552645285 0.0 0 1.0 0 7.46567656785 0.999895832128 
0.137247342914 0.99599532402 0.0458592549758 0.954154561974 0.0 0 1.0 0 7.53175234321 0.999895832128 
0.139039189816 0.996597182838 0.0464951841533 0.958946284101 0.0 0 1.0 0 7.59782811857 0.999907406336 
0.140831036717 0.997106447991 0.0471311133308 0.96336763157 0.0 0 1.0 0 7.66390389393 0.999918980544 
0.142622883618 0.997615713145 0.0477670425083 0.967453327006 0.0 0 1.0 0 7.72997966928 0.999930554752 
0.144414730519 0.997928216762 0.0484029716859 0.971573745066 0.0 0 1.0 0 7.79605544464 0.999930554752 
0.14620657742 0.998379610875 0.0490389008634 0.975300640054 0.0 0 1.0 0 7.86213122 0.99994212896 
0.147998424321 0.998622669244 0.0496748300409 0.978506695679 0.0 0 1.0 0 7.92820699536 0.999953703168 
0.149790271223 0.99881943078 0.0503107592184 0.981539138184 0.0 0 1.0 0 7.99428277071 0.999953703168 
0.151582118124 0.998993043901 0.0509466883959 0.984478987025 0.0 0 1.0 0 8.06035854607 0.999965277376 
0.153373965025 0.999131934397 0.0515826175734 0.987025312793 0.0 0 1.0 0 8.12643432143 0.999965277376 
0.155165811926 0.999282399102 0.052218546751 0.989235986528 0.0 0 1.0 0 8.19251009679 0.999965277376 
0.156957658827 0.999421289598 0.0528544759285 0.991446660262 0.0 0 1.0 0 8.25858587215 0.999965277376 
0.158749505728 0.999502309055 0.053490405106 0.993205939884 0.0 0 1.0 0 8.3246616475 0.999965277376 
0.16054135263 0.999571754303 0.0541263342835 0.994617993264 0.0 0 1.0 0 8.39073742286 0.999965277376 
0.162333199531 0.999629625343 0.054762263461 0.995972175604 0.0 0 1.0 0 8.45681319822 0.999965277376 
0.164125046432 0.999710644799 0.0553981926385 0.996979131703 0.0 0 1.0 0 8.52288897358 0.999965277376 
0.165916893333 0.999745367423 0.056034121816 0.997673584185 0.0 0 1.0 0 8.58896474893 0.999965277376 
0.167708740234 0.999756941631 0.0566700509936 0.998217571963 0.0 0 1.0 0 8.65504052429 0.999965277376 
0.169500587136 0.999791664255 0.0573059801711 0.998657391868 0.0 0 1.0 0 8.72111629965 0.999965277376 
0.171292434037 0.999803238463 0.0579419093486 0.999050914941 0.0 0 1.0 0 8.78719207501 0.999965277376 
0.173084280938 0.999837961088 0.0585778385261 0.999282399102 0.0 0 1.0 0 8.85326785037 0.999965277376 
0.174876127839 0.999895832128 0.0592137677036 0.999525457471 0.0 0 1.0 0 8.91934362572 0.999965277376 
0.17666797474 0.999918980544 0.0598496968811 0.999664347967 0.0 0 1.0 0 8.98541940108 0.999965277376 
0.178459821641 0.999930554752 0.0604856260587 0.999756941631 0.0 0 1.0 0 9.05149517644 0.999965277376 
0.180251668543 0.999953703168 0.0611215552362 0.999826386879 0.0 0 1.0 0 9.1175709518 0.999965277376 
0.182043515444 0.999953703168 0.0617574844137 0.999918980544 0.0 0 1.0 0 9.18364672715 0.999965277376 
0.183835362345 0.999953703168 0.0623934135912 0.99994212896 0.0 0 1.0 0 9.24972250251 0.999976851584 
0.185627209246 0.999953703168 0.0630293427687 0.999953703168 0.0 0 1.0 0 9.31579827787 0.999976851584 
0.187419056147 0.999976851584 0.0636652719462 0.999953703168 0.0 0 1.0 0 9.38187405323 0.999976851584 
0.189210903049 0.999976851584 0.0643012011237 0.999965277376 0.0 0 1.0 0 9.44794982859 0.999976851584 
0.19100274995 0.999976851584 0.0649371303013 0.999965277376 0.0 0 1.0 0 9.51402560394 0.999976851584 
0.192794596851 0.999976851584 0.0655730594788 0.999976851584 0.0 0 1.0 0 9.5801013793 0.999976851584 
0.194586443752 0.999976851584 0.0662089886563 0.999976851584 0.0 0 1.0 0 9.64617715466 0.999976851584 
0.196378290653 1.0 0.0668449178338 1.0 0.0 1.0 1.0 1.0 9.71225293002 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_static_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.0171936005354 0.999988425792 
0.0189854474366 0.999976851584 
0.0207772943377 0.999976851584 
0.0225691412389 0.99994212896 
0.0243609881401 0.999895832128 
0.0261528350413 0.999814812671 
0.0279446819425 0.999733793215 
0.0297365288436 0.999722219007 
0.0315283757448 0.999675922175 
0.033320222646 0.999594902719 
0.0351120695472 0.999513883263 
0.0369039164484 0.999444438014 
0.0386957633495 0.99940971539 
0.0404876102507 0.999305547518 
0.0422794571519 0.99923610227 
0.0440713040531 0.999097211773 
0.0458631509542 0.999016192317 
0.0476549978554 0.998831004988 
0.0494468447566 0.998576372412 
0.0512386916578 0.99793979097 
0.053030538559 0.99681709279 
0.0548223854601 0.994745309552 
0.0566142323613 0.991377215014 
0.0584060792625 0.985092420051 
0.0601979261637 0.975671014711 
0.0619897730649 0.960948622091 
0.063781619966 0.941584972048 
0.0655734668672 0.915647171842 
0.0673653137684 0.883447725089 
0.0691571606696 0.844720425005 
0.0709490075707 0.799789349414 
0.0727408544719 0.75063368789 
0.0745327013731 0.697994189748 
0.0763245482743 0.642958830542 
0.0781163951755 0.586117894883 
0.0799082420766 0.529797798586 
0.0817000889778 0.476695332122 
0.083491935879 0.42417157606 
0.0852837827802 0.376809916781 
0.0870756296813 0.332388106344 
0.0888674765825 0.291658468269 
0.0906593234837 0.255118693503 
0.0924511703849 0.221240986585 
0.0942430172861 0.192548524867 
0.0960348641872 0.167293602935 
0.0978267110884 0.14488593618 
0.0996185579896 0.125557008762 
0.101410404891 0.108496626118 
0.103202251792 0.0944918343962 
0.104994098693 0.0820032639267 
0.106785945594 0.0712161020382 
0.108577792495 0.0610886700078 
0.110369639397 0.0523848655656 
0.112161486298 0.044896352967 
0.113953333199 0.0381138670586 
0.1157451801 0.0322920404171 
0.117537027001 0.0274424472505 
0.119328873903 0.0234377712705 
0.121120720804 0.0199076378199 
0.122912567705 0.0168404726907 
0.124704414606 0.0142362758828 
0.126496261507 0.0119330084839 
0.128288108408 0.0100579867823 
0.13007995531 0.00826398453686 
0.131871802211 0.00649313070753 
0.133663649112 0.00552089723261 
0.135455496013 0.00475699950231 
0.137247342914 0.00400467598005 
0.139039189816 0.00340281716224 
0.140831036717 0.0028935520087 
0.142622883618 0.00238428685517 
0.144414730519 0.00207178323823 
0.14620657742 0.00162038912487 
0.147998424321 0.00137733075614 
0.149790271223 0.00118056921955 
0.151582118124 0.00100695609903 
0.153373965025 0.000868065602611 
0.155165811926 0.000717600898159 
0.156957658827 0.000578710401741 
0.158749505728 0.000497690945497 
0.16054135263 0.000428245697288 
0.162333199531 0.000370374657114 
0.164125046432 0.00028935520087 
0.165916893333 0.000254632576766 
0.167708740234 0.000243058368731 
0.169500587136 0.000208335744627 
0.171292434037 0.000196761536592 
0.173084280938 0.000162038912487 
0.174876127839 0.000104167872313 
0.17666797474 8.10194562437e-05 
0.178459821641 6.94452482088e-05 
0.180251668543 4.62968321393e-05 
0.182043515444 4.62968321393e-05 
0.183835362345 4.62968321393e-05 
0.185627209246 4.62968321393e-05 
0.187419056147 2.31484160697e-05 
0.189210903049 2.31484160697e-05 
0.19100274995 2.31484160697e-05 
0.192794596851 2.31484160697e-05 
0.194586443752 2.31484160697e-05 
0.196378290653 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/agg1_static_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.0171936005354 0.00325200008228 0.0 1.0 3.10467539424 
1 0.0588822849095 0.0249749720097 0.0 1.0 3.53080664064 
2 0.0612094849348 0.0259902849793 0.0 1.0 3.61104287819 
3 0.0627489164472 0.0266286861151 0.0 1.0 3.66602861931 
4 0.0638594254851 0.0271657146513 0.0 1.0 3.70478319842 
5 0.0648515447974 0.0275329146534 0.0 1.0 3.73951928193 
6 0.0656958892941 0.0278557706624 0.0 1.0 3.76962044729 
7 0.0664267465472 0.0281573720276 0.0 1.0 3.79545242356 
8 0.0670980587602 0.0284365713596 0.0 1.0 3.81960243791 
9 0.0676964595914 0.028680915013 0.0 1.0 3.84115096921 
10 0.0682732537389 0.0289002284408 0.0 1.0 3.86228603776 
11 0.0688241124153 0.0291018281132 0.0 1.0 3.88110324738 
12 0.0693227425218 0.0293017141521 0.0 1.0 3.89964106927 
13 0.0698292553425 0.0294911991805 0.0 1.0 3.91697970382 
14 0.0702803432941 0.0296724569052 0.0 1.0 3.93332426827 
15 0.0707212537527 0.0298496000469 0.0 1.0 3.94941004112 
16 0.071161031723 0.030017029494 0.0 1.0 3.96355059469 
17 0.0715661719441 0.030176114291 0.0 1.0 3.97772925228 
18 0.0719693750143 0.0303345136344 0.0 1.0 3.99195726496 
19 0.0723591968417 0.0304840002209 0.0 1.0 4.00603625322 
20 0.0727305114269 0.0306291431189 0.0 1.0 4.02032307587 
21 0.0731202289462 0.0307691432536 0.0 1.0 4.03328674492 
22 0.0734867453575 0.0309059433639 0.0 1.0 4.04567398836 
23 0.0738291442394 0.0310482289642 0.0 1.0 4.05824570085 
24 0.0742038860917 0.0311798863113 0.0 1.0 4.07085673088 
25 0.0745530277491 0.0313102863729 0.0 1.0 4.08355271103 
26 0.0749064013362 0.0314418300986 0.0 1.0 4.09657543704 
27 0.0752529129386 0.0315772555768 0.0 1.0 4.10899303853 
28 0.0755873173475 0.0316979438066 0.0 1.0 4.12113687715 
29 0.0759274289012 0.0318289138377 0.0 1.0 4.13274145385 
30 0.0762550830841 0.0319508574903 0.0 1.0 4.14384370073 
31 0.0765885710716 0.0320650301874 0.0 1.0 4.15542010927 
32 0.0769194290042 0.0321810282767 0.0 1.0 4.16723537721 
33 0.0772390887141 0.0322994291782 0.0 1.0 4.17905554325 
34 0.0775587409735 0.0324184000492 0.0 1.0 4.18972799305 
35 0.0778800025582 0.0325275436044 0.0 1.0 4.20043901067 
36 0.0782025158405 0.0326382853091 0.0 1.0 4.21184980841 
37 0.0785187408328 0.0327536016703 0.0 1.0 4.22354303306 
38 0.0788300558925 0.0328686870635 0.0 1.0 4.23448877654 
39 0.0791431963444 0.0329854860902 0.0 1.0 4.24536455628 
40 0.0794626250863 0.0331091433764 0.0 1.0 4.25670257143 
41 0.0797751992941 0.0332195423543 0.0 1.0 4.26756205025 
42 0.0801020562649 0.0333280004561 0.0 1.0 4.27850392515 
43 0.0804133713245 0.0334363430738 0.0 1.0 4.28996689907 
44 0.0807300582528 0.0335501730442 0.0 1.0 4.30124394418 
45 0.0810685679317 0.0336548574269 0.0 1.0 4.31245759537 
46 0.0813785120845 0.033763770014 0.0 1.0 4.32397040029 
47 0.0816947445273 0.0338705144823 0.0 1.0 4.33473005004 
48 0.0820226296782 0.0339836589992 0.0 1.0 4.34618497055 
49 0.0823594257236 0.0340967997909 0.0 1.0 4.35744944772 
50 0.0827058255672 0.034205943346 0.0 1.0 4.36887321141 
51 0.0830395445228 0.0343195423484 0.0 1.0 4.38047202551 
52 0.0833753123879 0.0344364568591 0.0 1.0 4.39162197741 
53 0.083719201386 0.0345546267927 0.0 1.0 4.40344005229 
54 0.0840533748269 0.0346728004515 0.0 1.0 4.41537524038 
55 0.0843718871474 0.0347946286201 0.0 1.0 4.4266012038 
56 0.0847222879529 0.0349173732102 0.0 1.0 4.43826232164 
57 0.0850500538945 0.0350378267467 0.0 1.0 4.45033645124 
58 0.0854424014688 0.0351598858833 0.0 1.0 4.46243911534 
59 0.0858092606068 0.0352867431939 0.0 1.0 4.47470243212 
60 0.0861825123429 0.0354186296463 0.0 1.0 4.48720752918 
61 0.0865545123816 0.0355497151613 0.0 1.0 4.49964893515 
62 0.0869499444962 0.0356798842549 0.0 1.0 4.51213844034 
63 0.0873610302806 0.0358154289424 0.0 1.0 4.52559810702 
64 0.0877631977201 0.0359554290771 0.0 1.0 4.53917999264 
65 0.0881547406316 0.0361017137766 0.0 1.0 4.55336776729 
66 0.0885453745723 0.0362412557006 0.0 1.0 4.56719949218 
67 0.0889720022678 0.0363864004612 0.0 1.0 4.58107893215 
68 0.089412689209 0.0365396589041 0.0 1.0 4.59586295517 
69 0.0898442268372 0.0367008000612 0.0 1.0 4.61144845713 
70 0.0902940556407 0.0368627421558 0.0 1.0 4.62683704534 
71 0.0907382890582 0.0370288006961 0.0 1.0 4.64156041145 
72 0.0912275463343 0.0371881127357 0.0 1.0 4.65664455685 
73 0.0917115435004 0.0373702868819 0.0 1.0 4.67284356462 
74 0.0922131463885 0.037550970912 0.0 1.0 4.6896290899 
75 0.092719770968 0.03774285689 0.0 1.0 4.70593656733 
76 0.0932400003076 0.0379366874695 0.0 1.0 4.72498806328 
77 0.0937629714608 0.0381438843906 0.0 1.0 4.74406541221 
78 0.0943153128028 0.0383588559926 0.0 1.0 4.76321019639 
79 0.0948969125748 0.0385945141315 0.0 1.0 4.783895331 
80 0.0955483391881 0.0388236567378 0.0 1.0 4.80308497939 
81 0.0961927995086 0.0390697158873 0.0 1.0 4.82413506889 
82 0.0969133749604 0.0393355414271 0.0 1.0 4.84622461149 
83 0.0976133719087 0.0396241135895 0.0 1.0 4.8681904812 
84 0.0983625128865 0.0399185158312 0.0 1.0 4.89252207904 
85 0.0991967990994 0.0402193143964 0.0 1.0 4.91652567069 
86 0.100027769804 0.0405907444656 0.0 1.0 4.9446468585 
87 0.100963771343 0.0409528017044 0.0 1.0 4.97115915726 
88 0.101976685226 0.0413594283164 0.0 1.0 5.00095351337 
89 0.10303645581 0.0417804569006 0.0 1.0 5.03413952205 
90 0.104258626699 0.042295884341 0.0 1.0 5.06879497766 
91 0.105627655983 0.0428486838937 0.0 1.0 5.10588647854 
92 0.107075542212 0.0434998869896 0.0 1.0 5.15079521596 
93 0.108777143061 0.0442114286125 0.0 1.0 5.19898190403 
94 0.110556684434 0.0450385138392 0.0 1.0 5.25306250074 
95 0.112742744386 0.0460046865046 0.0 1.0 5.31986152568 
96 0.115215316415 0.0472730286419 0.0 1.0 5.39318455331 
97 0.118361368775 0.0487473160028 0.0 1.0 5.49470851112 
98 0.122848801315 0.0506044588983 0.0 1.0 5.62370125773 
99 0.130118280649 0.0530697144568 0.0 1.0 5.83873337067 
100 0.196378290653 0.0668449178338 0.0 1.0 9.71225293002 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p100_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.0284564271569 2.31484160696e-05 0.0281012803316 3.47226241044e-05 0.0174773335457 2.31484160696e-05 2.0 0 9.9999990465 0.000682878274054 
0.0326486825198 6.94452482089e-05 0.0315639923513 6.94452482089e-05 0.0201482126117 8.10194562437e-05 2.0 0 9.99999906557 0.00186344749361 
0.0368409378827 0.000104167872313 0.035026704371 0.000104167872313 0.0228190916777 0.000127316288383 2.0 0 9.99999908464 0.00305559092119 
0.0410331932455 0.000138890496418 0.0384894163907 0.000162038912487 0.0254899707437 0.000173613120522 2.0 0 9.99999910371 0.00440977326126 
0.0452254486084 0.000173613120522 0.0419521284103 0.000185187328557 0.0281608498096 0.000196761536592 2.0 0 9.99999912278 0.00612275605042 
0.0494177039713 0.000243058368731 0.04541484043 0.000231484160696 0.0308317288756 0.000254632576766 2.0 0 9.99999914186 0.00778944200743 
0.0536099593341 0.000277780992836 0.0488775524497 0.00031250361694 0.0335026079416 0.000300929408905 2.0 0 9.99999916093 0.0094098311323 
0.057802214697 0.000358800449079 0.0523402644694 0.000347226241044 0.0361734870076 0.000393523073184 2.0 0 9.99999918 0.0111112397134 
0.0619944700599 0.000428245697288 0.0558029764891 0.000416671489253 0.0388443660736 0.000416671489253 2.0 0 9.99999919907 0.0129399645829 
0.0661867254227 0.000532413569601 0.0592656885087 0.000486116737462 0.0415152451396 0.000497690945497 2.0 0 9.99999921814 0.0147339668283 
0.0703789807856 0.000636581441915 0.0627284005284 0.000543987777636 0.0441861242056 0.000555561985671 2.0 0 9.99999923721 0.0164932464496 
0.0745712361485 0.000706026690124 0.0661911125481 0.000671304066019 0.0468570032716 0.000590284609776 2.0 0 9.99999925628 0.0185187328557 
0.0787634915113 0.000798620354402 0.0696538245678 0.000729175106193 0.0495278823376 0.000671304066019 2.0 0 9.99999927536 0.0218405305617 
0.0829557468742 0.000868065602611 0.0731165365875 0.000763897730298 0.0521987614036 0.000798620354402 2.0 0 9.99999929443 0.0268290142247 
0.0871480022371 0.00096065926689 0.0765792486072 0.000868065602611 0.0548696404696 0.000856491394576 2.0 0 9.9999993135 0.0322688920011 
0.0913402575999 0.00104167872313 0.0800419606268 0.000925936642785 0.0575405195355 0.00093751085082 2.0 0 9.99999933257 0.0386347064202 
0.0955325129628 0.00109954976331 0.0835046726465 0.000983807682959 0.0602113986015 0.000995381890994 2.0 0 9.99999935164 0.0461116448107 
0.0997247683257 0.00122686605169 0.0869673846662 0.00107640134724 0.0628822776675 0.00107640134724 2.0 0 9.99999937071 0.0540168288985 
0.103917023689 0.00131945971597 0.0904300966859 0.00115742080348 0.0655531567335 0.00114584659545 2.0 0 9.99999938978 0.0623618328916 
0.108109279051 0.0015277954606 0.0938928087056 0.00118056921955 0.0682240357995 0.00118056921955 2.0 0 9.99999940886 0.0693642287526 
0.112301534414 0.00188659590967 0.0973555207253 0.0012963112999 0.0708949148655 0.00122686605169 2.0 0 9.99999942793 0.0760772694128 
0.116493789777 0.00241900947928 0.100818232745 0.00140047917221 0.0735657939315 0.0012963112999 2.0 0 9.999999447 0.0822347480874 
0.12068604514 0.00349541082651 0.104280944765 0.00165511174898 0.0762366729975 0.00136575654811 2.0 0 9.99999946607 0.0878598131923 
0.124878300503 0.00552089723261 0.107743656784 0.00201391219806 0.0789075520635 0.00146992442042 2.0 0 9.99999948514 0.0937279366659 
0.129070555866 0.00883112073056 0.111206368804 0.00245373210338 0.0815784311295 0.00166668595701 2.0 0 9.99999950421 0.0994571696432 
0.133262811229 0.0150580446533 0.114669080824 0.00321762983368 0.0842493101954 0.00186344749361 2.0 0 9.99999952328 0.110221183116 
0.137455066592 0.0247225083624 0.118131792843 0.00484959316659 0.0869201892614 0.00216437690251 2.0 0 9.99999954235 0.12291808933 
0.141647321954 0.0395027720228 0.121594504863 0.00744221576639 0.0895910683274 0.00290512621674 2.0 0 9.99999956143 0.13834650864 
0.145839577317 0.0603710691096 0.125057216883 0.0115510596187 0.0922619473934 0.00390050810773 2.0 0 9.9999995805 0.15625180847 
0.15003183268 0.0879292584405 0.128519928902 0.0181946550307 0.0949328264594 0.00550932302457 2.0 0 9.99999959957 0.174261276172 
0.154224088043 0.124121806965 0.131982640922 0.0282063449808 0.0976037055254 0.00828713295293 2.0 0 9.99999961864 0.193636500422 
0.158416343406 0.168474172155 0.135445352942 0.0425352145279 0.100274584591 0.0128242225026 2.0 0 9.99999963771 0.20625238718 
0.162608598769 0.218972441811 0.138908064961 0.0603016238614 0.102945463657 0.0192594821699 2.0 0 9.99999965678 0.21479415271 
0.166800854132 0.273892058936 0.142370776981 0.0841560666211 0.105616342723 0.0282294933969 2.0 0 9.99999967585 0.220812740888 
0.170993109494 0.331844118566 0.145833489001 0.114792995289 0.108287221789 0.0408569543629 2.0 0 9.99999969493 0.22469010058 
0.175185364857 0.392863343326 0.14929620102 0.151587402632 0.110958100855 0.0580330790866 2.0 0 9.999999714 0.22857903448 
0.17937762022 0.452065417424 0.15275891304 0.195025405387 0.113628979921 0.080105093809 2.0 0 9.99999973307 0.235211055684 
0.183569875583 0.510110070718 0.15622162506 0.242907904027 0.116299858987 0.107802173636 2.0 0 9.99999975214 0.253220523386 
0.187762130946 0.565122281508 0.15968433708 0.294505723446 0.118970738053 0.139897452517 2.0 0 9.99999977121 0.286658410398 
0.191954386309 0.616604358847 0.163147049099 0.348939223834 0.121641617119 0.17816178428 2.0 0 9.99999979028 0.328638062941 
0.196146641672 0.665632704082 0.166609761119 0.404391254528 0.124312496185 0.220870611928 2.0 0 9.99999980935 0.363846803782 
0.200338897035 0.708017453906 0.170072473139 0.457574740448 0.126983375251 0.269019317353 2.0 0 9.99999982843 0.382932672832 
0.204531152397 0.745876688388 0.173535185158 0.509323024572 0.129654254317 0.31986481325 2.0 0 9.9999998475 0.392377226588 
0.20872340776 0.77872429079 0.176997897178 0.559115267538 0.132325133383 0.372515885601 2.0 0 9.99999986657 0.405861178949 
0.212915663123 0.807625088253 0.180460609198 0.605655158046 0.134996012449 0.425143809535 2.0 0 9.99999988564 0.405861178949 
0.217107918486 0.832625377609 0.183923321217 0.649544554914 0.137666891515 0.477644417181 2.0 0 9.99999990471 0.405861178949 
0.221300173849 0.853470526279 0.187386033237 0.689926966747 0.140337770581 0.527112582322 2.0 0 9.99999992378 0.405861178949 
0.225492429212 0.87172305235 0.190848745257 0.725471359622 0.143008649647 0.573525156541 2.0 0 9.99999994285 0.405861178949 
0.229684684575 0.888077408303 0.194311457276 0.758399981481 0.145679528713 0.615979351613 2.0 0 9.99999996193 0.405861178949 
0.233876939937 0.901734973784 0.197774169296 0.787080868992 0.148350407779 0.655204342643 2.0 0 9.999999981 0.594289285756 
0.2380691953 0.91365640806 0.201236881316 0.813169133902 0.151021286845 0.692241808354 2.0 0 10.0000000001 0.594289285756 
0.242261450663 0.923344020185 0.204699593335 0.835970323731 0.153692165911 0.726732948298 2.0 0 10.0000000191 0.594289285756 
0.246453706026 0.93167744997 0.208162305355 0.855553883726 0.156363044977 0.756987928101 2.0 0 10.0000000382 0.594289285756 
0.250645961389 0.938957626824 0.211625017375 0.872672137409 0.159033924043 0.783608606581 2.0 0 10.0000000573 0.594289285756 
0.254838216752 0.945381312284 0.215087729394 0.887579717358 0.161704803109 0.80776397875 2.0 0 10.0000000764 0.594289285756 
0.259030472115 0.95146934571 0.218550441414 0.90034606882 0.164375682175 0.829511915647 2.0 0 10.0000000954 0.594289285756 
0.263222727478 0.956909223486 0.222013153434 0.910496649267 0.167046561241 0.848701952569 2.0 0 10.0000001145 0.608039444901 
0.26741498284 0.96218706235 0.225475865453 0.920276855056 0.169717440307 0.865519276843 2.0 0 10.0000001336 0.617507147073 
0.271607238203 0.966573687195 0.228938577473 0.928309355432 0.172388319373 0.879709255894 2.0 0 10.0000001526 0.637194874941 
0.275799493566 0.970971886249 0.232401289493 0.935809442239 0.175059198439 0.892035787451 2.0 0 10.0000001717 0.672079537958 
0.279991748929 0.974513593907 0.235864001513 0.94269609602 0.177730077505 0.903609995486 2.0 0 10.0000001908 0.713387886434 
0.284184004292 0.977823817405 0.239326713532 0.947811895971 0.180400956571 0.913262884987 2.0 0 10.0000002099 0.749071169805 
0.288376259655 0.980786814662 0.242789425552 0.952869824882 0.183071835637 0.922059283094 2.0 0 10.0000002289 0.766490352898 
0.292568515018 0.983645644047 0.246252137572 0.957383766016 0.185742714703 0.929721408813 2.0 0 10.000000248 0.772983483605 
0.29676077038 0.986076227734 0.249714849591 0.96212919131 0.188413593769 0.936515468929 2.0 0 10.0000002671 0.776802972257 
0.300953025743 0.988298475677 0.253177561611 0.966006551002 0.191084472835 0.942649799187 2.0 0 10.0000002861 0.780390976747 
0.305145281106 0.990486000995 0.256640273631 0.969826039653 0.193755351901 0.947892915427 2.0 0 10.0000003052 0.786247526013 
0.309337536469 0.992268429033 0.26010298565 0.973333024688 0.196426230967 0.952927695922 2.0 0 10.0000003243 0.794164284309 
0.313529791832 0.993599462957 0.26356569767 0.976654822394 0.199097110033 0.957430062848 2.0 0 10.0000003434 0.806976932603 
0.317722047195 0.994675864304 0.26702840969 0.979675690691 0.201767989099 0.961631500365 2.0 0 10.0000003624 0.825368349171 
0.321914302558 0.995659671987 0.270491121709 0.982488223243 0.204438868165 0.96548571164 2.0 0 10.0000003815 0.843817636778 
0.326106557921 0.996469866549 0.273953833729 0.985254458964 0.207109747231 0.969166309795 2.0 0 10.0000004006 0.861364136159 
0.330298813283 0.99723376428 0.277416545749 0.987696616859 0.209780626297 0.972603849582 2.0 0 10.0000004196 0.876352735564 
0.334491068646 0.997835623097 0.280879257768 0.989675806433 0.212451505363 0.975809905207 2.0 0 10.0000004387 0.889836687925 
0.338683324009 0.998287017211 0.284341969788 0.991701292839 0.215122384429 0.978726605632 2.0 0 10.0000004578 0.900670146645 
0.342875579372 0.99876155974 0.287804681808 0.993078623595 0.217793263495 0.981423396104 2.0 0 10.0000004769 0.906434102247 
0.347067834735 0.998969895485 0.291267393827 0.994224470191 0.220464142561 0.984062315536 2.0 0 10.0000004959 0.912117038392 
0.351260090098 0.999131934397 0.294730105847 0.995428187826 0.223135021627 0.986724383384 2.0 0 10.000000515 0.917962013449 
0.355452345461 0.999363418558 0.298192817867 0.996504589173 0.225805900693 0.98922441232 2.0 0 10.0000005341 0.924223659996 
0.359644600824 0.999513883263 0.301655529886 0.997210615864 0.228476779759 0.991261472934 2.0 0 10.0000005531 0.930751513328 
0.363836856186 0.999618051135 0.305118241906 0.99793979097 0.231147658825 0.992893436267 2.0 0 10.0000005722 0.937742334981 
0.368029111549 0.999699070591 0.308580953926 0.998495352955 0.233818537891 0.994374934895 2.0 0 10.0000005913 0.945358163868 
0.372221366912 0.999780090047 0.312043665946 0.998877301821 0.236489416957 0.995613375155 2.0 0 10.0000006104 0.95276565701 
0.376413622275 0.999803238463 0.315506377965 0.999259250686 0.239160296023 0.99670135071 2.0 0 10.0000006294 0.960358337481 
0.380605877638 0.999803238463 0.318969089985 0.99940971539 0.241831175089 0.997569416313 2.0 0 10.0000006485 0.967244991261 
0.384798133001 0.999849535296 0.322431802005 0.999502309055 0.244502054155 0.998252294587 2.0 0 10.0000006676 0.973078392111 
0.388990388364 0.999895832128 0.325894514024 0.999537031679 0.247172933221 0.998622669244 2.0 0 10.0000006866 0.978263637311 
0.393182643726 0.999930554752 0.329357226044 0.999629625343 0.249843812287 0.999027766525 2.0 0 10.0000007057 0.981886364426 
0.397374899089 0.999930554752 0.332819938064 0.999780090047 0.252514691353 0.999305547518 2.0 0 10.0000007248 0.984062315536 
0.401567154452 0.99994212896 0.336282650083 0.999872683712 0.255185570419 0.999386566974 2.0 0 10.0000007439 0.985914188822 
0.405759409815 0.99994212896 0.339745362103 0.999907406336 0.257856449485 0.999560180095 2.0 0 10.0000007629 0.987638745819 
0.409951665178 0.99994212896 0.343208074123 0.999930554752 0.260527328551 0.999722219007 2.0 0 10.000000782 0.989305431776 
0.414143920541 0.999953703168 0.346670786142 0.99994212896 0.263198207617 0.999849535296 2.0 0 10.0000008011 0.991111008229 
0.418336175904 0.999976851584 0.350133498162 0.999965277376 0.265869086683 0.99988425792 2.0 0 10.0000008201 0.992569358442 
0.422528431267 0.999976851584 0.353596210182 0.999965277376 0.268539965749 0.999907406336 2.0 0 10.0000008392 0.994155024942 
0.426720686629 0.999976851584 0.357058922201 0.999965277376 0.271210844815 0.999930554752 2.0 0 10.0000008583 0.995763839859 
0.430912941992 0.999976851584 0.360521634221 0.999976851584 0.273881723881 0.999953703168 2.0 0 10.0000008774 0.997048576951 
0.435105197355 0.999976851584 0.363984346241 0.999976851584 0.276552602947 0.999965277376 2.0 0 10.0000008964 0.997974513594 
0.439297452718 0.999976851584 0.36744705826 0.999976851584 0.279223482013 0.999965277376 2.0 0 10.0000009155 0.999027766525 
0.443489708081 0.999976851584 0.37090977028 0.999976851584 0.281894361079 0.999976851584 2.0 0 10.0000009346 0.999976851584 
0.447681963444 1.0 0.3743724823 1.0 0.284565240145 1.0 2.0 1.0 10.0000009536 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p100_decayrate.txt <==
mlu_x mlu_y 
0.0284564271569 0.999976851584 
0.0326486825198 0.999930554752 
0.0368409378827 0.999895832128 
0.0410331932455 0.999861109504 
0.0452254486084 0.999826386879 
0.0494177039713 0.999756941631 
0.0536099593341 0.999722219007 
0.057802214697 0.999641199551 
0.0619944700599 0.999571754303 
0.0661867254227 0.99946758643 
0.0703789807856 0.999363418558 
0.0745712361485 0.99929397331 
0.0787634915113 0.999201379646 
0.0829557468742 0.999131934397 
0.0871480022371 0.999039340733 
0.0913402575999 0.998958321277 
0.0955325129628 0.998900450237 
0.0997247683257 0.998773133948 
0.103917023689 0.998680540284 
0.108109279051 0.998472204539 
0.112301534414 0.99811340409 
0.116493789777 0.997580990521 
0.12068604514 0.996504589173 
0.124878300503 0.994479102767 
0.129070555866 0.991168879269 
0.133262811229 0.984941955347 
0.137455066592 0.975277491638 
0.141647321954 0.960497227977 
0.145839577317 0.93962893089 
0.15003183268 0.91207074156 
0.154224088043 0.875878193035 
0.158416343406 0.831525827845 
0.162608598769 0.781027558189 
0.166800854132 0.726107941064 
0.170993109494 0.668155881434 
0.175185364857 0.607136656674 
0.17937762022 0.547934582576 
0.183569875583 0.489889929282 
0.187762130946 0.434877718492 
0.191954386309 0.383395641153 
0.196146641672 0.334367295918 
0.200338897035 0.291982546094 
0.204531152397 0.254123311612 
0.20872340776 0.22127570921 
0.212915663123 0.192374911747 
0.217107918486 0.167374622391 
0.221300173849 0.146529473721 
0.225492429212 0.12827694765 
0.229684684575 0.111922591697 
0.233876939937 0.0982650262156 
0.2380691953 0.0863435919397 
0.242261450663 0.0766559798146 
0.246453706026 0.0683225500295 
0.250645961389 0.0610423731756 
0.254838216752 0.0546186877163 
0.259030472115 0.04853065429 
0.263222727478 0.0430907765136 
0.26741498284 0.0378129376497 
0.271607238203 0.0334263128045 
0.275799493566 0.0290281137513 
0.279991748929 0.0254864060927 
0.284184004292 0.0221761825947 
0.288376259655 0.0192131853378 
0.292568515018 0.0163543559532 
0.29676077038 0.0139237722659 
0.300953025743 0.0117015243232 
0.305145281106 0.00951399900462 
0.309337536469 0.00773157096726 
0.313529791832 0.00640053704325 
0.317722047195 0.00532413569601 
0.321914302558 0.00434032801306 
0.326106557921 0.00353013345062 
0.330298813283 0.00276623572032 
0.334491068646 0.00216437690251 
0.338683324009 0.00171298278915 
0.342875579372 0.00123844025973 
0.347067834735 0.0010301045151 
0.351260090098 0.000868065602611 
0.355452345461 0.000636581441915 
0.359644600824 0.000486116737462 
0.363836856186 0.000381948865149 
0.368029111549 0.000300929408905 
0.372221366912 0.000219909952662 
0.376413622275 0.000196761536592 
0.380605877638 0.000196761536592 
0.384798133001 0.000150464704453 
0.388990388364 0.000104167872313 
0.393182643726 6.94452482088e-05 
0.397374899089 6.94452482088e-05 
0.401567154452 5.78710401741e-05 
0.405759409815 5.78710401741e-05 
0.409951665178 5.78710401741e-05 
0.414143920541 4.62968321393e-05 
0.418336175904 2.31484160697e-05 
0.422528431267 2.31484160697e-05 
0.426720686629 2.31484160697e-05 
0.430912941992 2.31484160697e-05 
0.435105197355 2.31484160697e-05 
0.439297452718 2.31484160697e-05 
0.443489708081 2.31484160697e-05 
0.447681963444 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p100_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.0284564271569 0.0281012803316 0.0174773335457 2.0 9.9999990465 
1 0.134251624346 0.127555206418 0.10136821121 2.0 9.99999918703 
2 0.140015259385 0.132707893848 0.10585898906 2.0 9.99999928604 
3 0.143509060144 0.135945007205 0.108770772815 2.0 9.9999993257 
4 0.145948052406 0.13835529983 0.11078864336 2.0 9.99999935471 
5 0.148198455572 0.140540421009 0.112407892942 2.0 9.99999938042 
6 0.149984806776 0.142320856452 0.113900959492 2.0 9.99999940316 
7 0.151614189148 0.143937766552 0.115178026259 2.0 9.99999942972 
8 0.153125435114 0.14535087347 0.116292476654 2.0 9.99999945899 
9 0.15448820591 0.146597385406 0.1173440516 2.0 9.9999994915 
10 0.155740633607 0.147704213858 0.118269011378 2.0 9.99999952441 
11 0.156870126724 0.148791089654 0.119176961482 2.0 9.99999954193 
12 0.157951891422 0.149837970734 0.120110400021 2.0 9.99999955715 
13 0.159013018012 0.150843247771 0.120904482901 2.0 9.99999957056 
14 0.160041809082 0.151744320989 0.121649496257 2.0 9.99999958241 
15 0.161001220345 0.152636691928 0.122386828065 2.0 9.99999959312 
16 0.16187466681 0.153477594256 0.123115308583 2.0 9.99999960354 
17 0.16271610558 0.154242619872 0.123813122511 2.0 9.99999961413 
18 0.163612693548 0.155066236854 0.124423786998 2.0 9.99999962426 
19 0.164457708597 0.155828952789 0.125079095364 2.0 9.99999963442 
20 0.165315046906 0.156595140696 0.125725656748 2.0 9.99999964576 
21 0.166112482548 0.157335579395 0.126329913735 2.0 9.99999966442 
22 0.166886031628 0.158040687442 0.126932159066 2.0 9.99999969062 
23 0.167702659965 0.158785223961 0.127475097775 2.0 9.99999973804 
24 0.16844458878 0.159500539303 0.128052860498 2.0 9.99999976021 
25 0.169219791889 0.160151466727 0.128589600325 2.0 9.99999976913 
26 0.169994607568 0.160870403051 0.129163950682 2.0 9.99999977561 
27 0.170691996813 0.16150778532 0.129702180624 2.0 9.9999997816 
28 0.171440109611 0.162197381258 0.130246937275 2.0 9.99999978715 
29 0.172139033675 0.162862882018 0.13077493012 2.0 9.9999997918 
30 0.172900378704 0.16348336637 0.131278768182 2.0 9.99999979641 
31 0.173627525568 0.164155781269 0.131802886724 2.0 9.99999980097 
32 0.174345597625 0.164826452732 0.132329657674 2.0 9.99999980555 
33 0.175066873431 0.165429651737 0.132833436131 2.0 9.99999981001 
34 0.175754979253 0.16605861485 0.133347779512 2.0 9.99999981446 
35 0.176473543048 0.166674777865 0.133855894208 2.0 9.99999982002 
36 0.17719386518 0.167304322124 0.13437306881 2.0 9.99999982584 
37 0.177815258503 0.167935520411 0.134870290756 2.0 9.99999983321 
38 0.178519949317 0.168551042676 0.135372847319 2.0 9.99999984343 
39 0.179186671972 0.169196903706 0.135889708996 2.0 9.99999986169 
40 0.179862454534 0.169783994555 0.136422723532 2.0 9.99999987617 
41 0.180577859282 0.170455098152 0.136920854449 2.0 10.0 
42 0.181270182133 0.171065285802 0.137423619628 2.0 10.0 
43 0.181948959827 0.171723097563 0.137911885977 2.0 10.0 
44 0.182709172368 0.172373339534 0.138418450952 2.0 10.0 
45 0.183445066214 0.173048049212 0.138920903206 2.0 10.0 
46 0.184152424335 0.173687681556 0.139423891902 2.0 10.0 
47 0.18483248353 0.174336954951 0.13995167613 2.0 10.0 
48 0.185554876924 0.174983307719 0.14046394825 2.0 10.0 
49 0.186264961958 0.175640538335 0.141002714634 2.0 10.0 
50 0.186987683177 0.176335096359 0.141537174582 2.0 10.0 
51 0.187749490142 0.177051469684 0.142066076398 2.0 10.0 
52 0.188532531261 0.177748695016 0.142604589462 2.0 10.0 
53 0.189273491502 0.178425699472 0.143184646964 2.0 10.0 
54 0.19004842639 0.179110988975 0.14373844862 2.0 10.0 
55 0.190816476941 0.179822027683 0.144317120314 2.0 10.0 
56 0.191561490297 0.180524587631 0.14490224421 2.0 10.0 
57 0.192353338003 0.181227833033 0.145478457212 2.0 10.0 
58 0.193127840757 0.181950822473 0.146075308323 2.0 10.0 
59 0.193966820836 0.182690769434 0.146688058972 2.0 10.0 
60 0.194781541824 0.183486670256 0.147345975041 2.0 10.0000001235 
61 0.195597171783 0.184240162373 0.147961705923 2.0 10.0000001373 
62 0.19642148912 0.185073167086 0.14859674871 2.0 10.0000001559 
63 0.197278082371 0.185846179724 0.149288579822 2.0 10.0000001661 
64 0.198184207082 0.186628580093 0.149964213371 2.0 10.0000001737 
65 0.198983356357 0.187420219183 0.150645926595 2.0 10.0000001796 
66 0.19985024631 0.18827290833 0.151346936822 2.0 10.000000185 
67 0.200767040253 0.189132213593 0.152046769857 2.0 10.0000001898 
68 0.201737597585 0.189974024892 0.152777388692 2.0 10.0000001946 
69 0.202676907182 0.190855950117 0.15350869298 2.0 10.0000001993 
70 0.203719735146 0.19183973968 0.154281124473 2.0 10.0000002038 
71 0.204745069146 0.192803353071 0.155052796006 2.0 10.0000002084 
72 0.205808848143 0.193743467331 0.155827045441 2.0 10.0000002131 
73 0.206954449415 0.194756105542 0.156637862325 2.0 10.0000002181 
74 0.208054512739 0.195744901896 0.157531633973 2.0 10.0000002235 
75 0.209188953042 0.196797445416 0.158424377441 2.0 10.0000002296 
76 0.21043792367 0.197958722711 0.159339353442 2.0 10.0000002372 
77 0.211694449186 0.199121177197 0.160342618823 2.0 10.0000002564 
78 0.213069170713 0.200325071812 0.161356419325 2.0 10.0000003031 
79 0.214432269335 0.20157957077 0.162425816059 2.0 10.000000334 
80 0.215936377645 0.202872484922 0.163452580571 2.0 10.0000003545 
81 0.217502191663 0.204232960939 0.164622992277 2.0 10.0000003657 
82 0.219199687243 0.205697596073 0.16581851244 2.0 10.0000003757 
83 0.220853284001 0.207209870219 0.167096376419 2.0 10.0000003862 
84 0.222669810057 0.208854407072 0.168469652534 2.0 10.0000003966 
85 0.224666297436 0.210629492998 0.169906720519 2.0 10.0000004075 
86 0.226932421327 0.212463200092 0.171527460217 2.0 10.0000004182 
87 0.229275465012 0.214523524046 0.173201173544 2.0 10.0000004305 
88 0.231792211533 0.216838717461 0.17513397336 2.0 10.0000004435 
89 0.234478935599 0.219157859683 0.177231997252 2.0 10.0000004581 
90 0.237531095743 0.22188949585 0.179562240839 2.0 10.0000004755 
91 0.240836217999 0.225327417254 0.182146340609 2.0 10.000000508 
92 0.244929015636 0.228853657842 0.185082137585 2.0 10.0000005403 
93 0.249825596809 0.233095675707 0.188509166241 2.0 10.0000005703 
94 0.255435407162 0.237854450941 0.19252474606 2.0 10.0000005971 
95 0.262092590332 0.244229018688 0.197562232614 2.0 10.0000006215 
96 0.270018279552 0.251528799534 0.203339993954 2.0 10.0000006477 
97 0.278950572014 0.260192543268 0.210405811667 2.0 10.0000006753 
98 0.291599422693 0.270826458931 0.218992158771 2.0 10.0000007122 
99 0.308208584785 0.284808576107 0.229459837079 2.0 10.0000008075 
100 0.447681963444 0.3743724823 0.284565240145 2.0 10.0000009536 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p200_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.0142282135785 2.31484160696e-05 0.0140506401658 3.47226241044e-05 0.00873866677284 2.31484160696e-05 2.0 0 4.99999952325 0.000682878274054 
0.0163243412599 6.94452482089e-05 0.0157819961756 6.94452482089e-05 0.0100741063058 8.10194562437e-05 2.0 0 4.99999953279 0.00186344749361 
0.0184204689413 0.000104167872313 0.0175133521855 0.000104167872313 0.0114095458388 0.000127316288383 2.0 0 4.99999954232 0.00305559092119 
0.0205165966228 0.000138890496418 0.0192447081953 0.000162038912487 0.0127449853718 0.000173613120522 2.0 0 4.99999955186 0.00440977326126 
0.0226127243042 0.000173613120522 0.0209760642052 0.000185187328557 0.0140804249048 0.000196761536592 2.0 0 4.99999956139 0.00612275605042 
0.0247088519856 0.000243058368731 0.022707420215 0.000231484160696 0.0154158644378 0.000254632576766 2.0 0 4.99999957093 0.00778944200743 
0.0268049796671 0.000277780992836 0.0244387762249 0.00031250361694 0.0167513039708 0.000300929408905 2.0 0 4.99999958046 0.0094098311323 
0.0289011073485 0.000358800449079 0.0261701322347 0.000347226241044 0.0180867435038 0.000393523073184 2.0 0 4.99999959 0.0111112397134 
0.0309972350299 0.000428245697288 0.0279014882445 0.000416671489253 0.0194221830368 0.000416671489253 2.0 0 4.99999959954 0.0129399645829 
0.0330933627114 0.000532413569601 0.0296328442544 0.000486116737462 0.0207576225698 0.000497690945497 2.0 0 4.99999960907 0.0147339668283 
0.0351894903928 0.000636581441915 0.0313642002642 0.000543987777636 0.0220930621028 0.000555561985671 2.0 0 4.99999961861 0.0164932464496 
0.0372856180742 0.000706026690124 0.0330955562741 0.000671304066019 0.0234285016358 0.000590284609776 2.0 0 4.99999962814 0.0185187328557 
0.0393817457557 0.000798620354402 0.0348269122839 0.000729175106193 0.0247639411688 0.000671304066019 2.0 0 4.99999963768 0.0218405305617 
0.0414778734371 0.000868065602611 0.0365582682937 0.000763897730298 0.0260993807018 0.000798620354402 2.0 0 4.99999964721 0.0268290142247 
0.0435740011185 0.00096065926689 0.0382896243036 0.000868065602611 0.0274348202348 0.000856491394576 2.0 0 4.99999965675 0.0322688920011 
0.0456701288 0.00104167872313 0.0400209803134 0.000925936642785 0.0287702597678 0.00093751085082 2.0 0 4.99999966628 0.0386347064202 
0.0477662564814 0.00109954976331 0.0417523363233 0.000983807682959 0.0301056993008 0.000995381890994 2.0 0 4.99999967582 0.0461116448107 
0.0498623841628 0.00122686605169 0.0434836923331 0.00107640134724 0.0314411388338 0.00107640134724 2.0 0 4.99999968536 0.0540168288985 
0.0519585118443 0.00131945971597 0.0452150483429 0.00115742080348 0.0327765783668 0.00114584659545 2.0 0 4.99999969489 0.0623618328916 
0.0540546395257 0.0015277954606 0.0469464043528 0.00118056921955 0.0341120178998 0.00118056921955 2.0 0 4.99999970443 0.0693642287526 
0.0561507672071 0.00188659590967 0.0486777603626 0.0012963112999 0.0354474574327 0.00122686605169 2.0 0 4.99999971396 0.0760772694128 
0.0582468948886 0.00241900947928 0.0504091163725 0.00140047917221 0.0367828969657 0.0012963112999 2.0 0 4.9999997235 0.0822347480874 
0.06034302257 0.00349541082651 0.0521404723823 0.00165511174898 0.0381183364987 0.00136575654811 2.0 0 4.99999973303 0.0878598131923 
0.0624391502514 0.00552089723261 0.0538718283921 0.00201391219806 0.0394537760317 0.00146992442042 2.0 0 4.99999974257 0.0937279366659 
0.0645352779329 0.00883112073056 0.055603184402 0.00245373210338 0.0407892155647 0.00166668595701 2.0 0 4.99999975211 0.0994571696432 
0.0666314056143 0.0150580446533 0.0573345404118 0.00321762983368 0.0421246550977 0.00186344749361 2.0 0 4.99999976164 0.110221183116 
0.0687275332958 0.0247225083624 0.0590658964217 0.00484959316659 0.0434600946307 0.00216437690251 2.0 0 4.99999977118 0.12291808933 
0.0708236609772 0.0395027720228 0.0607972524315 0.00744221576639 0.0447955341637 0.00290512621674 2.0 0 4.99999978071 0.13834650864 
0.0729197886586 0.0603710691096 0.0625286084414 0.0115510596187 0.0461309736967 0.00390050810773 2.0 0 4.99999979025 0.15625180847 
0.0750159163401 0.0879292584405 0.0642599644512 0.0181946550307 0.0474664132297 0.00550932302457 2.0 0 4.99999979978 0.174261276172 
0.0771120440215 0.124121806965 0.065991320461 0.0282063449808 0.0488018527627 0.00828713295293 2.0 0 4.99999980932 0.193636500422 
0.0792081717029 0.168474172155 0.0677226764709 0.0425352145279 0.0501372922957 0.0128242225026 2.0 0 4.99999981886 0.20625238718 
0.0813042993844 0.218972441811 0.0694540324807 0.0603016238614 0.0514727318287 0.0192594821699 2.0 0 4.99999982839 0.21479415271 
0.0834004270658 0.273892058936 0.0711853884906 0.0841560666211 0.0528081713617 0.0282294933969 2.0 0 4.99999983793 0.220812740888 
0.0854965547472 0.331844118566 0.0729167445004 0.114792995289 0.0541436108947 0.0408569543629 2.0 0 4.99999984746 0.22469010058 
0.0875926824287 0.392863343326 0.0746481005102 0.151587402632 0.0554790504277 0.0580330790866 2.0 0 4.999999857 0.22857903448 
0.0896888101101 0.452065417424 0.0763794565201 0.195025405387 0.0568144899607 0.080105093809 2.0 0 4.99999986653 0.235211055684 
0.0917849377915 0.510110070718 0.0781108125299 0.242907904027 0.0581499294937 0.107802173636 2.0 0 4.99999987607 0.253220523386 
0.093881065473 0.565122281508 0.0798421685398 0.294505723446 0.0594853690267 0.139897452517 2.0 0 4.99999988561 0.286658410398 
0.0959771931544 0.616604358847 0.0815735245496 0.348939223834 0.0608208085597 0.17816178428 2.0 0 4.99999989514 0.328638062941 
0.0980733208358 0.665632704082 0.0833048805594 0.404391254528 0.0621562480927 0.220870611928 2.0 0 4.99999990468 0.363846803782 
0.100169448517 0.708017453906 0.0850362365693 0.457574740448 0.0634916876256 0.269019317353 2.0 0 4.99999991421 0.382932672832 
0.102265576199 0.745876688388 0.0867675925791 0.509323024572 0.0648271271586 0.31986481325 2.0 0 4.99999992375 0.392377226588 
0.10436170388 0.77872429079 0.088498948589 0.559115267538 0.0661625666916 0.372515885601 2.0 0 4.99999993328 0.405861178949 
0.106457831562 0.807625088253 0.0902303045988 0.605655158046 0.0674980062246 0.425143809535 2.0 0 4.99999994282 0.405861178949 
0.108553959243 0.832625377609 0.0919616606086 0.649544554914 0.0688334457576 0.477644417181 2.0 0 4.99999995236 0.405861178949 
0.110650086924 0.853470526279 0.0936930166185 0.689926966747 0.0701688852906 0.527112582322 2.0 0 4.99999996189 0.405861178949 
0.112746214606 0.87172305235 0.0954243726283 0.725471359622 0.0715043248236 0.573525156541 2.0 0 4.99999997143 0.405861178949 
0.114842342287 0.888077408303 0.0971557286382 0.758399981481 0.0728397643566 0.615979351613 2.0 0 4.99999998096 0.405861178949 
0.116938469969 0.901734973784 0.098887084648 0.787080868992 0.0741752038896 0.655204342643 2.0 0 4.9999999905 0.594289285756 
0.11903459765 0.91365640806 0.100618440658 0.813169133902 0.0755106434226 0.692241808354 2.0 0 5.00000000003 0.594289285756 
0.121130725332 0.923344020185 0.102349796668 0.835970323731 0.0768460829556 0.726732948298 2.0 0 5.00000000957 0.594289285756 
0.123226853013 0.93167744997 0.104081152678 0.855553883726 0.0781815224886 0.756987928101 2.0 0 5.00000001911 0.594289285756 
0.125322980694 0.938957626824 0.105812508687 0.872672137409 0.0795169620216 0.783608606581 2.0 0 5.00000002864 0.594289285756 
0.127419108376 0.945381312284 0.107543864697 0.887579717358 0.0808524015546 0.80776397875 2.0 0 5.00000003818 0.594289285756 
0.129515236057 0.95146934571 0.109275220707 0.90034606882 0.0821878410876 0.829511915647 2.0 0 5.00000004771 0.594289285756 
0.131611363739 0.956909223486 0.111006576717 0.910496649267 0.0835232806206 0.848701952569 2.0 0 5.00000005725 0.608039444901 
0.13370749142 0.96218706235 0.112737932727 0.920276855056 0.0848587201536 0.865519276843 2.0 0 5.00000006678 0.617507147073 
0.135803619102 0.966573687195 0.114469288737 0.928309355432 0.0861941596866 0.879709255894 2.0 0 5.00000007632 0.637194874941 
0.137899746783 0.970971886249 0.116200644746 0.935809442239 0.0875295992196 0.892035787451 2.0 0 5.00000008586 0.672079537958 
0.139995874465 0.974513593907 0.117932000756 0.94269609602 0.0888650387526 0.903609995486 2.0 0 5.00000009539 0.713387886434 
0.142092002146 0.977823817405 0.119663356766 0.947811895971 0.0902004782856 0.913262884987 2.0 0 5.00000010493 0.749071169805 
0.144188129827 0.980786814662 0.121394712776 0.952869824882 0.0915359178185 0.922059283094 2.0 0 5.00000011446 0.766490352898 
0.146284257509 0.983645644047 0.123126068786 0.957383766016 0.0928713573515 0.929721408813 2.0 0 5.000000124 0.772983483605 
0.14838038519 0.986076227734 0.124857424796 0.96212919131 0.0942067968845 0.936515468929 2.0 0 5.00000013353 0.776802972257 
0.150476512872 0.988298475677 0.126588780805 0.966006551002 0.0955422364175 0.942649799187 2.0 0 5.00000014307 0.780390976747 
0.152572640553 0.990486000995 0.128320136815 0.969826039653 0.0968776759505 0.947892915427 2.0 0 5.0000001526 0.786247526013 
0.154668768235 0.992268429033 0.130051492825 0.973333024688 0.0982131154835 0.952927695922 2.0 0 5.00000016214 0.794164284309 
0.156764895916 0.993599462957 0.131782848835 0.976654822394 0.0995485550165 0.957430062848 2.0 0 5.00000017168 0.806976932603 
0.158861023597 0.994675864304 0.133514204845 0.979675690691 0.10088399455 0.961631500365 2.0 0 5.00000018121 0.825368349171 
0.160957151279 0.995659671987 0.135245560855 0.982488223243 0.102219434083 0.96548571164 2.0 0 5.00000019075 0.843817636778 
0.16305327896 0.996469866549 0.136976916865 0.985254458964 0.103554873616 0.969166309795 2.0 0 5.00000020028 0.861364136159 
0.165149406642 0.99723376428 0.138708272874 0.987696616859 0.104890313148 0.972603849582 2.0 0 5.00000020982 0.876352735564 
0.167245534323 0.997835623097 0.140439628884 0.989675806433 0.106225752681 0.975809905207 2.0 0 5.00000021935 0.889836687925 
0.169341662005 0.998287017211 0.142170984894 0.991701292839 0.107561192214 0.978726605632 2.0 0 5.00000022889 0.900670146645 
0.171437789686 0.99876155974 0.143902340904 0.993078623595 0.108896631747 0.981423396104 2.0 0 5.00000023843 0.906434102247 
0.173533917367 0.998969895485 0.145633696914 0.994224470191 0.11023207128 0.984062315536 2.0 0 5.00000024796 0.912117038392 
0.175630045049 0.999131934397 0.147365052924 0.995428187826 0.111567510813 0.986724383384 2.0 0 5.0000002575 0.917962013449 
0.17772617273 0.999363418558 0.149096408933 0.996504589173 0.112902950346 0.98922441232 2.0 0 5.00000026703 0.924223659996 
0.179822300412 0.999513883263 0.150827764943 0.997210615864 0.114238389879 0.991261472934 2.0 0 5.00000027657 0.930751513328 
0.181918428093 0.999618051135 0.152559120953 0.99793979097 0.115573829412 0.992893436267 2.0 0 5.0000002861 0.937742334981 
0.184014555775 0.999699070591 0.154290476963 0.998495352955 0.116909268945 0.994374934895 2.0 0 5.00000029564 0.945358163868 
0.186110683456 0.999780090047 0.156021832973 0.998877301821 0.118244708478 0.995613375155 2.0 0 5.00000030518 0.95276565701 
0.188206811137 0.999803238463 0.157753188983 0.999259250686 0.119580148011 0.99670135071 2.0 0 5.00000031471 0.960358337481 
0.190302938819 0.999803238463 0.159484544992 0.99940971539 0.120915587544 0.997569416313 2.0 0 5.00000032425 0.967244991261 
0.1923990665 0.999849535296 0.161215901002 0.999502309055 0.122251027077 0.998252294587 2.0 0 5.00000033378 0.973078392111 
0.194495194182 0.999895832128 0.162947257012 0.999537031679 0.12358646661 0.998622669244 2.0 0 5.00000034332 0.978263637311 
0.196591321863 0.999930554752 0.164678613022 0.999629625343 0.124921906143 0.999027766525 2.0 0 5.00000035285 0.981886364426 
0.198687449545 0.999930554752 0.166409969032 0.999780090047 0.126257345676 0.999305547518 2.0 0 5.00000036239 0.984062315536 
0.200783577226 0.99994212896 0.168141325042 0.999872683712 0.127592785209 0.999386566974 2.0 0 5.00000037193 0.985914188822 
0.202879704908 0.99994212896 0.169872681051 0.999907406336 0.128928224742 0.999560180095 2.0 0 5.00000038146 0.987638745819 
0.204975832589 0.99994212896 0.171604037061 0.999930554752 0.130263664275 0.999722219007 2.0 0 5.000000391 0.989305431776 
0.20707196027 0.999953703168 0.173335393071 0.99994212896 0.131599103808 0.999849535296 2.0 0 5.00000040053 0.991111008229 
0.209168087952 0.999976851584 0.175066749081 0.999965277376 0.132934543341 0.99988425792 2.0 0 5.00000041007 0.992569358442 
0.211264215633 0.999976851584 0.176798105091 0.999965277376 0.134269982874 0.999907406336 2.0 0 5.0000004196 0.994155024942 
0.213360343315 0.999976851584 0.178529461101 0.999965277376 0.135605422407 0.999930554752 2.0 0 5.00000042914 0.995763839859 
0.215456470996 0.999976851584 0.180260817111 0.999976851584 0.13694086194 0.999953703168 2.0 0 5.00000043868 0.997048576951 
0.217552598678 0.999976851584 0.18199217312 0.999976851584 0.138276301473 0.999965277376 2.0 0 5.00000044821 0.997974513594 
0.219648726359 0.999976851584 0.18372352913 0.999976851584 0.139611741006 0.999965277376 2.0 0 5.00000045775 0.999027766525 
0.22174485404 0.999976851584 0.18545488514 0.999976851584 0.140947180539 0.999976851584 2.0 0 5.00000046728 0.999976851584 
0.223840981722 1.0 0.18718624115 1.0 0.142282620072 1.0 2.0 1.0 5.00000047682 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p200_decayrate.txt <==
mlu_x mlu_y 
0.0142282135785 0.999976851584 
0.0163243412599 0.999930554752 
0.0184204689413 0.999895832128 
0.0205165966228 0.999861109504 
0.0226127243042 0.999826386879 
0.0247088519856 0.999756941631 
0.0268049796671 0.999722219007 
0.0289011073485 0.999641199551 
0.0309972350299 0.999571754303 
0.0330933627114 0.99946758643 
0.0351894903928 0.999363418558 
0.0372856180742 0.99929397331 
0.0393817457557 0.999201379646 
0.0414778734371 0.999131934397 
0.0435740011185 0.999039340733 
0.0456701288 0.998958321277 
0.0477662564814 0.998900450237 
0.0498623841628 0.998773133948 
0.0519585118443 0.998680540284 
0.0540546395257 0.998472204539 
0.0561507672071 0.99811340409 
0.0582468948886 0.997580990521 
0.06034302257 0.996504589173 
0.0624391502514 0.994479102767 
0.0645352779329 0.991168879269 
0.0666314056143 0.984941955347 
0.0687275332958 0.975277491638 
0.0708236609772 0.960497227977 
0.0729197886586 0.93962893089 
0.0750159163401 0.91207074156 
0.0771120440215 0.875878193035 
0.0792081717029 0.831525827845 
0.0813042993844 0.781027558189 
0.0834004270658 0.726107941064 
0.0854965547472 0.668155881434 
0.0875926824287 0.607136656674 
0.0896888101101 0.547934582576 
0.0917849377915 0.489889929282 
0.093881065473 0.434877718492 
0.0959771931544 0.383395641153 
0.0980733208358 0.334367295918 
0.100169448517 0.291982546094 
0.102265576199 0.254123311612 
0.10436170388 0.22127570921 
0.106457831562 0.192374911747 
0.108553959243 0.167374622391 
0.110650086924 0.146529473721 
0.112746214606 0.12827694765 
0.114842342287 0.111922591697 
0.116938469969 0.0982650262156 
0.11903459765 0.0863435919397 
0.121130725332 0.0766559798146 
0.123226853013 0.0683225500295 
0.125322980694 0.0610423731756 
0.127419108376 0.0546186877163 
0.129515236057 0.04853065429 
0.131611363739 0.0430907765136 
0.13370749142 0.0378129376497 
0.135803619102 0.0334263128045 
0.137899746783 0.0290281137513 
0.139995874465 0.0254864060927 
0.142092002146 0.0221761825947 
0.144188129827 0.0192131853378 
0.146284257509 0.0163543559532 
0.14838038519 0.0139237722659 
0.150476512872 0.0117015243232 
0.152572640553 0.00951399900462 
0.154668768235 0.00773157096726 
0.156764895916 0.00640053704325 
0.158861023597 0.00532413569601 
0.160957151279 0.00434032801306 
0.16305327896 0.00353013345062 
0.165149406642 0.00276623572032 
0.167245534323 0.00216437690251 
0.169341662005 0.00171298278915 
0.171437789686 0.00123844025973 
0.173533917367 0.0010301045151 
0.175630045049 0.000868065602611 
0.17772617273 0.000636581441915 
0.179822300412 0.000486116737462 
0.181918428093 0.000381948865149 
0.184014555775 0.000300929408905 
0.186110683456 0.000219909952662 
0.188206811137 0.000196761536592 
0.190302938819 0.000196761536592 
0.1923990665 0.000150464704453 
0.194495194182 0.000104167872313 
0.196591321863 6.94452482088e-05 
0.198687449545 6.94452482088e-05 
0.200783577226 5.78710401741e-05 
0.202879704908 5.78710401741e-05 
0.204975832589 5.78710401741e-05 
0.20707196027 4.62968321393e-05 
0.209168087952 2.31484160697e-05 
0.211264215633 2.31484160697e-05 
0.213360343315 2.31484160697e-05 
0.215456470996 2.31484160697e-05 
0.217552598678 2.31484160697e-05 
0.219648726359 2.31484160697e-05 
0.22174485404 2.31484160697e-05 
0.223840981722 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p200_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.0142282135785 0.0140506401658 0.00873866677284 2.0 4.99999952325 
1 0.0671258121729 0.063777603209 0.0506841056049 2.0 4.99999959352 
2 0.0700076296926 0.0663539469242 0.05292949453 2.0 4.99999964302 
3 0.0717545300722 0.0679725036025 0.0543853864074 2.0 4.99999966285 
4 0.0729740262032 0.0691776499152 0.0553943216801 2.0 4.99999967736 
5 0.0740992277861 0.0702702105045 0.0562039464712 2.0 4.99999969021 
6 0.074992403388 0.071160428226 0.0569504797459 2.0 4.99999970158 
7 0.075807094574 0.071968883276 0.0575890131295 2.0 4.99999971486 
8 0.076562717557 0.0726754367352 0.058146238327 2.0 4.9999997295 
9 0.0772441029549 0.0732986927032 0.0586720257998 2.0 4.99999974575 
10 0.0778703168035 0.0738521069288 0.0591345056891 2.0 4.99999976221 
11 0.0784350633621 0.074395544827 0.0595884807408 2.0 4.99999977096 
12 0.0789759457111 0.0749189853668 0.0600552000105 2.0 4.99999977857 
13 0.079506509006 0.0754216238856 0.0604522414505 2.0 4.99999978528 
14 0.080020904541 0.0758721604943 0.0608247481287 2.0 4.9999997912 
15 0.0805006101727 0.076318345964 0.0611934140325 2.0 4.99999979656 
16 0.080937333405 0.0767387971282 0.0615576542914 2.0 4.99999980177 
17 0.0813580527902 0.077121309936 0.0619065612555 2.0 4.99999980707 
18 0.0818063467741 0.0775331184268 0.0622118934989 2.0 4.99999981213 
19 0.0822288542986 0.0779144763947 0.0625395476818 2.0 4.99999981721 
20 0.0826575234532 0.0782975703478 0.0628628283739 2.0 4.99999982288 
21 0.0830562412739 0.0786677896976 0.0631649568677 2.0 4.99999983221 
22 0.0834430158138 0.0790203437209 0.0634660795331 2.0 4.99999984531 
23 0.0838513299823 0.0793926119804 0.0637375488877 2.0 4.99999986902 
24 0.0842222943902 0.0797502696514 0.0640264302492 2.0 4.9999998801 
25 0.0846098959446 0.0800757333636 0.0642948001623 2.0 4.99999988456 
26 0.0849973037839 0.0804352015257 0.0645819753408 2.0 4.99999988781 
27 0.0853459984064 0.0807538926601 0.064851090312 2.0 4.9999998908 
28 0.0857200548053 0.081098690629 0.0651234686375 2.0 4.99999989357 
29 0.0860695168376 0.081431441009 0.0653874650598 2.0 4.9999998959 
30 0.086450189352 0.0817416831851 0.0656393840909 2.0 4.9999998982 
31 0.086813762784 0.0820778906345 0.0659014433622 2.0 4.99999990048 
32 0.0871727988124 0.082413226366 0.0661648288369 2.0 4.99999990278 
33 0.0875334367156 0.0827148258686 0.0664167180657 2.0 4.999999905 
34 0.0878774896264 0.083029307425 0.0666738897562 2.0 4.99999990723 
35 0.088236771524 0.0833373889327 0.066927947104 2.0 4.99999991001 
36 0.08859693259 0.0836521610618 0.0671865344048 2.0 4.99999991292 
37 0.0889076292515 0.0839677602053 0.0674351453781 2.0 4.99999991661 
38 0.0892599746585 0.084275521338 0.0676864236593 2.0 4.99999992172 
39 0.0895933359861 0.0845984518528 0.0679448544979 2.0 4.99999993085 
40 0.0899312272668 0.0848919972777 0.0682113617659 2.0 4.99999993808 
41 0.0902889296412 0.0852275490761 0.0684604272246 2.0 5.0 
42 0.0906350910664 0.0855326429009 0.068711809814 2.0 5.0 
43 0.0909744799137 0.0858615487814 0.0689559429884 2.0 5.0 
44 0.091354586184 0.0861866697669 0.0692092254758 2.0 5.0 
45 0.0917225331068 0.0865240246058 0.0694604516029 2.0 5.0 
46 0.0920762121677 0.0868438407779 0.069711945951 2.0 5.0 
47 0.092416241765 0.0871684774756 0.0699758380651 2.0 5.0 
48 0.0927774384618 0.0874916538596 0.0702319741249 2.0 5.0 
49 0.093132480979 0.0878202691674 0.070501357317 2.0 5.0 
50 0.0934938415885 0.0881675481796 0.0707685872912 2.0 5.0 
51 0.0938747450709 0.0885257348418 0.0710330381989 2.0 5.0 
52 0.0942662656307 0.088874347508 0.0713022947311 2.0 5.0 
53 0.0946367457509 0.0892128497362 0.071592323482 2.0 5.0 
54 0.0950242131948 0.0895554944873 0.0718692243099 2.0 5.0 
55 0.0954082384706 0.0899110138416 0.0721585601568 2.0 5.0 
56 0.0957807451487 0.0902622938156 0.0724511221051 2.0 5.0 
57 0.0961766690016 0.0906139165163 0.0727392286062 2.0 5.0 
58 0.0965639203787 0.0909754112363 0.0730376541615 2.0 5.0 
59 0.096983410418 0.091345384717 0.0733440294862 2.0 5.0 
60 0.0973907709122 0.0917433351278 0.0736729875207 2.0 5.00000006173 
61 0.0977985858917 0.0921200811863 0.0739808529615 2.0 5.00000006863 
62 0.0982107445598 0.0925365835428 0.0742983743548 2.0 5.00000007793 
63 0.0986390411854 0.0929230898619 0.0746442899108 2.0 5.00000008307 
64 0.0990921035409 0.0933142900467 0.0749821066856 2.0 5.00000008685 
65 0.0994916781783 0.0937101095915 0.0753229632974 2.0 5.0000000898 
66 0.0999251231551 0.094136454165 0.075673468411 2.0 5.0000000925 
67 0.100383520126 0.0945661067963 0.0760233849287 2.0 5.0000000949 
68 0.100868798792 0.0949870124459 0.076388694346 2.0 5.00000009729 
69 0.101338453591 0.0954279750586 0.0767543464899 2.0 5.00000009966 
70 0.101859867573 0.0959198698401 0.0771405622363 2.0 5.00000010189 
71 0.102372534573 0.0964016765356 0.0775263980031 2.0 5.00000010418 
72 0.102904424071 0.0968717336655 0.0779135227203 2.0 5.00000010656 
73 0.103477224708 0.0973780527711 0.0783189311624 2.0 5.00000010905 
74 0.10402725637 0.0978724509478 0.0787658169866 2.0 5.00000011177 
75 0.104594476521 0.0983987227082 0.0792121887207 2.0 5.00000011479 
76 0.105218961835 0.0989793613553 0.0796696767211 2.0 5.0000001186 
77 0.105847224593 0.0995605885983 0.0801713094115 2.0 5.00000012818 
78 0.106534585357 0.100162535906 0.0806782096624 2.0 5.00000015156 
79 0.107216134667 0.100789785385 0.0812129080296 2.0 5.000000167 
80 0.107968188822 0.101436242461 0.0817262902856 2.0 5.00000017727 
81 0.108751095831 0.10211648047 0.0823114961386 2.0 5.00000018283 
82 0.109599843621 0.102848798037 0.0829092562199 2.0 5.00000018785 
83 0.110426642001 0.10360493511 0.0835481882095 2.0 5.00000019311 
84 0.111334905028 0.104427203536 0.0842348262668 2.0 5.0000001983 
85 0.112333148718 0.105314746499 0.0849533602595 2.0 5.00000020373 
86 0.113466210663 0.106231600046 0.0857637301087 2.0 5.00000020911 
87 0.114637732506 0.107261762023 0.086600586772 2.0 5.00000021524 
88 0.115896105766 0.10841935873 0.08756698668 2.0 5.00000022176 
89 0.1172394678 0.109578929842 0.0886159986258 2.0 5.00000022905 
90 0.118765547872 0.110944747925 0.0897811204195 2.0 5.00000023777 
91 0.120418109 0.112663708627 0.0910731703043 2.0 5.00000025399 
92 0.122464507818 0.114426828921 0.0925410687923 2.0 5.00000027016 
93 0.124912798405 0.116547837853 0.0942545831203 2.0 5.00000028513 
94 0.127717703581 0.118927225471 0.0962623730302 2.0 5.00000029853 
95 0.131046295166 0.122114509344 0.0987811163068 2.0 5.00000031077 
96 0.135009139776 0.125764399767 0.101669996977 2.0 5.00000032386 
97 0.139475286007 0.130096271634 0.105202905834 2.0 5.00000033764 
98 0.145799711347 0.135413229465 0.109496079385 2.0 5.00000035609 
99 0.154104292393 0.142404288054 0.11472991854 2.0 5.00000040376 
100 0.223840981722 0.18718624115 0.142282620072 2.0 5.00000047682 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p250_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.0113825704902 2.31484160696e-05 0.0112405121326 3.47226241044e-05 0.00699093332514 2.31484160696e-05 2.0 0 4.0 0 
0.0130594726093 6.94452482089e-05 0.0126255969703 6.94452482089e-05 0.00805928487796 8.10194562437e-05 2.0 0 4.0 0 
0.0147363747284 0.000104167872313 0.014010681808 0.000104167872313 0.00912763643079 0.000127316288383 2.0 0 4.0 0 
0.0164132768475 0.000138890496418 0.0153957666457 0.000162038912487 0.0101959879836 0.000173613120522 2.0 0 4.0 0 
0.0180901789665 0.000173613120522 0.0167808514833 0.000185187328557 0.0112643395364 0.000196761536592 2.0 0 4.0 0 
0.0197670810856 0.000243058368731 0.018165936321 0.000231484160696 0.0123326910893 0.000254632576766 2.0 0 4.0 0 
0.0214439832047 0.000277780992836 0.0195510211587 0.00031250361694 0.0134010426421 0.000300929408905 2.0 0 4.0 0 
0.0231208853237 0.000358800449079 0.0209361059964 0.000347226241044 0.0144693941949 0.000393523073184 2.0 0 4.0 0 
0.0247977874428 0.000428245697288 0.022321190834 0.000416671489253 0.0155377457477 0.000416671489253 2.0 0 4.0 0 
0.0264746895619 0.000532413569601 0.0237062756717 0.000486116737462 0.0166060973005 0.000497690945497 2.0 0 4.0 0 
0.0281515916809 0.000636581441915 0.0250913605094 0.000543987777636 0.0176744488534 0.000555561985671 2.0 0 4.0 0 
0.0298284938 0.000706026690124 0.0264764453471 0.000671304066019 0.0187428004062 0.000590284609776 2.0 0 4.0 0 
0.0315053959191 0.000798620354402 0.0278615301847 0.000729175106193 0.019811151959 0.000671304066019 2.0 0 4.0 0 
0.0331822980382 0.000868065602611 0.0292466150224 0.000763897730298 0.0208795035118 0.000798620354402 2.0 0 4.0 0 
0.0348592001572 0.00096065926689 0.0306316998601 0.000868065602611 0.0219478550646 0.000856491394576 2.0 0 4.0 0 
0.0365361022763 0.00104167872313 0.0320167846978 0.000925936642785 0.0230162066175 0.00093751085082 2.0 0 4.0 0 
0.0382130043954 0.00109954976331 0.0334018695354 0.000983807682959 0.0240845581703 0.000995381890994 2.0 0 4.0 0 
0.0398899065144 0.00122686605169 0.0347869543731 0.00107640134724 0.0251529097231 0.00107640134724 2.0 0 4.0 0 
0.0415668086335 0.00131945971597 0.0361720392108 0.00115742080348 0.0262212612759 0.00114584659545 2.0 0 4.0 0 
0.0432437107526 0.0015277954606 0.0375571240485 0.00118056921955 0.0272896128288 0.00118056921955 2.0 0 4.0 0 
0.0449206128716 0.00188659590967 0.0389422088861 0.0012963112999 0.0283579643816 0.00122686605169 2.0 0 4.0 0 
0.0465975149907 0.00241900947928 0.0403272937238 0.00140047917221 0.0294263159344 0.0012963112999 2.0 0 4.0 0 
0.0482744171098 0.00349541082651 0.0417123785615 0.00165511174898 0.0304946674872 0.00136575654811 2.0 0 4.0 0 
0.0499513192289 0.00552089723261 0.0430974633992 0.00201391219806 0.03156301904 0.00146992442042 2.0 0 4.0 0 
0.0516282213479 0.00883112073056 0.0444825482368 0.00245373210338 0.0326313705929 0.00166668595701 2.0 0 4.0 0 
0.053305123467 0.0150580446533 0.0458676330745 0.00321762983368 0.0336997221457 0.00186344749361 2.0 0 4.0 0 
0.0549820255861 0.0247225083624 0.0472527179122 0.00484959316659 0.0347680736985 0.00216437690251 2.0 0 4.0 0 
0.0566589277051 0.0395027720228 0.0486378027499 0.00744221576639 0.0358364252513 0.00290512621674 2.0 0 4.0 0 
0.0583358298242 0.0603710691096 0.0500228875875 0.0115510596187 0.0369047768041 0.00390050810773 2.0 0 4.0 0 
0.0600127319433 0.0879292584405 0.0514079724252 0.0181946550307 0.037973128357 0.00550932302457 2.0 0 4.0 0 
0.0616896340623 0.124121806965 0.0527930572629 0.0282063449808 0.0390414799098 0.00828713295293 2.0 0 4.0 0 
0.0633665361814 0.168474172155 0.0541781421006 0.0425352145279 0.0401098314626 0.0128242225026 2.0 0 4.0 0 
0.0650434383005 0.218972441811 0.0555632269382 0.0603016238614 0.0411781830154 0.0192594821699 2.0 0 4.0 0 
0.0667203404196 0.273892058936 0.0569483117759 0.0841560666211 0.0422465345683 0.0282294933969 2.0 0 4.0 0 
0.0683972425386 0.331844118566 0.0583333966136 0.114792995289 0.0433148861211 0.0408569543629 2.0 0 4.0 0 
0.0700741446577 0.392863343326 0.0597184814513 0.151587402632 0.0443832376739 0.0580330790866 2.0 0 4.0 0 
0.0717510467768 0.452065417424 0.0611035662889 0.195025405387 0.0454515892267 0.080105093809 2.0 0 4.0 0 
0.0734279488958 0.51009849651 0.0624886511266 0.242907904027 0.0465199407795 0.107802173636 2.0 0 4.0 0 
0.0751048510149 0.565122281508 0.0638737359643 0.294505723446 0.0475882923324 0.139897452517 2.0 0 4.0 0 
0.076781753134 0.616604358847 0.065258820802 0.348939223834 0.0486566438852 0.17816178428 2.0 0 4.0 0 
0.0784586552531 0.665632704082 0.0666439056396 0.404391254528 0.049724995438 0.220870611928 2.0 0 4.0 0 
0.0801355573721 0.708017453906 0.0680289904773 0.457574740448 0.0507933469908 0.269019317353 2.0 0 4.0 0 
0.0818124594912 0.745876688388 0.069414075315 0.509323024572 0.0518616985437 0.31986481325 2.0 0 4.0 0 
0.0834893616103 0.77872429079 0.0707991601527 0.559115267538 0.0529300500965 0.372515885601 2.0 0 4.0 0 
0.0851662637293 0.807625088253 0.0721842449903 0.605655158046 0.0539984016493 0.425143809535 2.0 0 4.0 0 
0.0868431658484 0.832625377609 0.073569329828 0.649544554914 0.0550667532021 0.477644417181 2.0 0 4.0 0 
0.0885200679675 0.853470526279 0.0749544146657 0.689926966747 0.0561351047549 0.527112582322 2.0 0 4.0 0 
0.0901969700865 0.87172305235 0.0763394995034 0.725471359622 0.0572034563078 0.573525156541 2.0 0 4.0 0 
0.0918738722056 0.888077408303 0.077724584341 0.758399981481 0.0582718078606 0.615979351613 2.0 0 4.0 0 
0.0935507743247 0.901734973784 0.0791096691787 0.787080868992 0.0593401594134 0.655204342643 2.0 0 4.0 0 
0.0952276764438 0.91365640806 0.0804947540164 0.813169133902 0.0604085109662 0.692241808354 2.0 0 4.0 0 
0.0969045785628 0.923332445977 0.0818798388541 0.835970323731 0.061476862519 0.726732948298 2.0 0 4.0 0 
0.0985814806819 0.93167744997 0.0832649236917 0.855553883726 0.0625452140719 0.756987928101 2.0 0 4.0 0 
0.100258382801 0.938957626824 0.0846500085294 0.872672137409 0.0636135656247 0.783608606581 2.0 0 4.0 0 
0.10193528492 0.945381312284 0.0860350933671 0.887579717358 0.0646819171775 0.80776397875 2.0 0 4.0 0 
0.103612187039 0.95146934571 0.0874201782048 0.90034606882 0.0657502687303 0.829511915647 2.0 0 4.0 0 
0.105289089158 0.956909223486 0.0888052630424 0.910496649267 0.0668186202832 0.848701952569 2.0 0 4.0 0 
0.106965991277 0.96218706235 0.0901903478801 0.920276855056 0.067886971836 0.865519276843 2.0 0 4.0 0 
0.108642893396 0.966573687195 0.0915754327178 0.928309355432 0.0689553233888 0.879709255894 2.0 0 4.0 0 
0.110319795515 0.970971886249 0.0929605175555 0.935809442239 0.0700236749416 0.892035787451 2.0 0 4.0 0 
0.111996697634 0.974513593907 0.0943456023932 0.94269609602 0.0710920264944 0.903609995486 2.0 0 4.0 0 
0.113673599754 0.977823817405 0.0957306872308 0.947811895971 0.0721603780473 0.913262884987 2.0 0 4.0 0 
0.115350501873 0.980786814662 0.0971157720685 0.952869824882 0.0732287296001 0.922059283094 2.0 0 4.0 0 
0.117027403992 0.983645644047 0.0985008569062 0.957383766016 0.0742970811529 0.929721408813 2.0 0 4.0 0 
0.118704306111 0.986076227734 0.0998859417439 0.96212919131 0.0753654327057 0.936515468929 2.0 0 4.0 0 
0.12038120823 0.988298475677 0.101271026582 0.966006551002 0.0764337842586 0.942649799187 2.0 0 4.0 0 
0.122058110349 0.990486000995 0.102656111419 0.969826039653 0.0775021358114 0.947892915427 2.0 0 4.0 0 
0.123735012468 0.992268429033 0.104041196257 0.973333024688 0.0785704873642 0.952927695922 2.0 0 4.0 0 
0.125411914587 0.993599462957 0.105426281095 0.976654822394 0.079638838917 0.957430062848 2.0 0 4.0 0 
0.127088816706 0.994675864304 0.106811365932 0.979675690691 0.0807071904698 0.961631500365 2.0 0 4.0 0 
0.128765718825 0.995659671987 0.10819645077 0.982488223243 0.0817755420227 0.96548571164 2.0 0 4.0 0 
0.130442620944 0.996469866549 0.109581535608 0.985254458964 0.0828438935755 0.969166309795 2.0 0 4.0 0 
0.132119523063 0.99723376428 0.110966620445 0.987696616859 0.0839122451283 0.972603849582 2.0 0 4.0 0 
0.133796425182 0.997835623097 0.112351705283 0.989675806433 0.0849805966811 0.975809905207 2.0 0 4.0 0 
0.135473327301 0.998287017211 0.113736790121 0.991701292839 0.0860489482339 0.978726605632 2.0 0 4.0 0 
0.137150229421 0.99876155974 0.115121874958 0.993078623595 0.0871172997868 0.981423396104 2.0 0 4.0 0 
0.13882713154 0.998969895485 0.116506959796 0.994224470191 0.0881856513396 0.984062315536 2.0 0 4.0 0 
0.140504033659 0.999131934397 0.117892044634 0.995428187826 0.0892540028924 0.986724383384 2.0 0 4.0 0 
0.142180935778 0.999363418558 0.119277129471 0.996504589173 0.0903223544452 0.98922441232 2.0 0 4.0 0 
0.143857837897 0.999513883263 0.120662214309 0.997210615864 0.0913907059981 0.991261472934 2.0 0 4.0 0 
0.145534740016 0.999618051135 0.122047299147 0.99793979097 0.0924590575509 0.992893436267 2.0 0 4.0 0 
0.147211642135 0.999699070591 0.123432383984 0.998495352955 0.0935274091037 0.994374934895 2.0 0 4.0 0 
0.148888544254 0.999780090047 0.124817468822 0.998877301821 0.0945957606565 0.995613375155 2.0 0 4.0 0 
0.150565446373 0.999803238463 0.12620255366 0.999259250686 0.0956641122093 0.99670135071 2.0 0 4.0 0 
0.152242348492 0.999803238463 0.127587638497 0.99940971539 0.0967324637622 0.997569416313 2.0 0 4.0 0 
0.153919250611 0.999849535296 0.128972723335 0.999502309055 0.097800815315 0.998252294587 2.0 0 4.0 0 
0.15559615273 0.999895832128 0.130357808173 0.999537031679 0.0988691668678 0.998622669244 2.0 0 4.0 0 
0.157273054849 0.999930554752 0.13174289301 0.999629625343 0.0999375184206 0.999027766525 2.0 0 4.0 0 
0.158949956968 0.999930554752 0.133127977848 0.999780090047 0.101005869973 0.999305547518 2.0 0 4.0 0 
0.160626859087 0.99994212896 0.134513062686 0.999872683712 0.102074221526 0.999386566974 2.0 0 4.0 0 
0.162303761207 0.99994212896 0.135898147523 0.999907406336 0.103142573079 0.999560180095 2.0 0 4.0 0 
0.163980663326 0.99994212896 0.137283232361 0.999930554752 0.104210924632 0.999722219007 2.0 0 4.0 0 
0.165657565445 0.999953703168 0.138668317199 0.99994212896 0.105279276185 0.999849535296 2.0 0 4.0 0 
0.167334467564 0.999976851584 0.140053402036 0.999965277376 0.106347627738 0.99988425792 2.0 0 4.0 0 
0.169011369683 0.999976851584 0.141438486874 0.999965277376 0.10741597929 0.999907406336 2.0 0 4.0 0 
0.170688271802 0.999976851584 0.142823571712 0.999965277376 0.108484330843 0.999930554752 2.0 0 4.0 0 
0.172365173921 0.999976851584 0.144208656549 0.999976851584 0.109552682396 0.999953703168 2.0 0 4.0 0 
0.17404207604 0.999976851584 0.145593741387 0.999976851584 0.110621033949 0.999965277376 2.0 0 4.0 0 
0.175718978159 0.999976851584 0.146978826225 0.999976851584 0.111689385502 0.999965277376 2.0 0 4.0 0 
0.177395880278 0.999976851584 0.148363911062 0.999976851584 0.112757737054 0.999976851584 2.0 0 4.0 0 
0.179072782397 1.0 0.1497489959 1.0 0.113826088607 1.0 2.0 1.0 4.0 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p250_decayrate.txt <==
mlu_x mlu_y 
0.0113825704902 0.999976851584 
0.0130594726093 0.999930554752 
0.0147363747284 0.999895832128 
0.0164132768475 0.999861109504 
0.0180901789665 0.999826386879 
0.0197670810856 0.999756941631 
0.0214439832047 0.999722219007 
0.0231208853237 0.999641199551 
0.0247977874428 0.999571754303 
0.0264746895619 0.99946758643 
0.0281515916809 0.999363418558 
0.0298284938 0.99929397331 
0.0315053959191 0.999201379646 
0.0331822980382 0.999131934397 
0.0348592001572 0.999039340733 
0.0365361022763 0.998958321277 
0.0382130043954 0.998900450237 
0.0398899065144 0.998773133948 
0.0415668086335 0.998680540284 
0.0432437107526 0.998472204539 
0.0449206128716 0.99811340409 
0.0465975149907 0.997580990521 
0.0482744171098 0.996504589173 
0.0499513192289 0.994479102767 
0.0516282213479 0.991168879269 
0.053305123467 0.984941955347 
0.0549820255861 0.975277491638 
0.0566589277051 0.960497227977 
0.0583358298242 0.93962893089 
0.0600127319433 0.91207074156 
0.0616896340623 0.875878193035 
0.0633665361814 0.831525827845 
0.0650434383005 0.781027558189 
0.0667203404196 0.726107941064 
0.0683972425386 0.668155881434 
0.0700741446577 0.607136656674 
0.0717510467768 0.547934582576 
0.0734279488958 0.48990150349 
0.0751048510149 0.434877718492 
0.076781753134 0.383395641153 
0.0784586552531 0.334367295918 
0.0801355573721 0.291982546094 
0.0818124594912 0.254123311612 
0.0834893616103 0.22127570921 
0.0851662637293 0.192374911747 
0.0868431658484 0.167374622391 
0.0885200679675 0.146529473721 
0.0901969700865 0.12827694765 
0.0918738722056 0.111922591697 
0.0935507743247 0.0982650262156 
0.0952276764438 0.0863435919397 
0.0969045785628 0.0766675540226 
0.0985814806819 0.0683225500295 
0.100258382801 0.0610423731756 
0.10193528492 0.0546186877163 
0.103612187039 0.04853065429 
0.105289089158 0.0430907765136 
0.106965991277 0.0378129376497 
0.108642893396 0.0334263128045 
0.110319795515 0.0290281137513 
0.111996697634 0.0254864060927 
0.113673599754 0.0221761825947 
0.115350501873 0.0192131853378 
0.117027403992 0.0163543559532 
0.118704306111 0.0139237722659 
0.12038120823 0.0117015243232 
0.122058110349 0.00951399900462 
0.123735012468 0.00773157096726 
0.125411914587 0.00640053704325 
0.127088816706 0.00532413569601 
0.128765718825 0.00434032801306 
0.130442620944 0.00353013345062 
0.132119523063 0.00276623572032 
0.133796425182 0.00216437690251 
0.135473327301 0.00171298278915 
0.137150229421 0.00123844025973 
0.13882713154 0.0010301045151 
0.140504033659 0.000868065602611 
0.142180935778 0.000636581441915 
0.143857837897 0.000486116737462 
0.145534740016 0.000381948865149 
0.147211642135 0.000300929408905 
0.148888544254 0.000219909952662 
0.150565446373 0.000196761536592 
0.152242348492 0.000196761536592 
0.153919250611 0.000150464704453 
0.15559615273 0.000104167872313 
0.157273054849 6.94452482088e-05 
0.158949956968 6.94452482088e-05 
0.160626859087 5.78710401741e-05 
0.162303761207 5.78710401741e-05 
0.163980663326 5.78710401741e-05 
0.165657565445 4.62968321393e-05 
0.167334467564 2.31484160697e-05 
0.169011369683 2.31484160697e-05 
0.170688271802 2.31484160697e-05 
0.172365173921 2.31484160697e-05 
0.17404207604 2.31484160697e-05 
0.175718978159 2.31484160697e-05 
0.177395880278 2.31484160697e-05 
0.179072782397 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p250_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.0113825704902 0.0112405121326 0.00699093332514 2.0 4.0 
1 0.0537006519735 0.0510220788419 0.040547285229 2.0 4.0 
2 0.0560061000288 0.0530831590295 0.0423435941339 2.0 4.0 
3 0.0574036277831 0.0543780066073 0.043508309871 2.0 4.0 
4 0.0583792217076 0.0553421229124 0.0443154573441 2.0 4.0 
5 0.0592793822289 0.0562161691487 0.0449631586671 2.0 4.0 
6 0.0599939189851 0.0569283403456 0.0455603823066 2.0 4.0 
7 0.060645673424 0.0575751028955 0.0460712090135 2.0 4.0 
8 0.0612501762807 0.0581403523684 0.0465169921517 2.0 4.0 
9 0.0617952868342 0.0586389563978 0.0469376221299 2.0 4.0 
10 0.062296256423 0.059081684798 0.0473076067865 2.0 4.0 
11 0.0627480521798 0.0595164373517 0.0476707853377 2.0 4.0 
12 0.0631807595491 0.0599351897836 0.0480441600084 2.0 4.0 
13 0.0636052042246 0.0603373013437 0.0483617931604 2.0 4.0 
14 0.0640167221427 0.0606977269053 0.0486597977579 2.0 4.0 
15 0.0644004940987 0.0610546767712 0.0489547289908 2.0 4.0 
16 0.064749866724 0.0613910406828 0.0492461211979 2.0 4.0 
17 0.0650864392519 0.0616970434785 0.0495252497494 2.0 4.0 
18 0.0654450803995 0.0620264969766 0.049769513309 2.0 4.0 
19 0.0657830834389 0.0623315833509 0.0500316359103 2.0 4.0 
20 0.0661260187626 0.0626380592585 0.050290260464 2.0 4.0 
21 0.0664449930191 0.0629342272878 0.0505319684744 2.0 4.0 
22 0.0667544081807 0.0632162764668 0.0507728643715 2.0 4.0 
23 0.0670810639858 0.0635140910745 0.0509900376201 2.0 4.0 
24 0.0673778355122 0.0638002157211 0.051221139729 2.0 4.0 
25 0.0676879137754 0.0640605837107 0.0514358393848 2.0 4.0 
26 0.0679978430271 0.0643481612206 0.0516655780375 2.0 4.0 
27 0.0682768002152 0.064603112638 0.0518808737397 2.0 4.0 
28 0.0685760453343 0.0648789554834 0.0520987734199 2.0 4.0 
29 0.0688556134701 0.065145149827 0.052309975028 2.0 4.0 
30 0.0691601485014 0.0653933435678 0.0525115095079 2.0 4.0 
31 0.0694510117173 0.065662316978 0.0527211502194 2.0 4.0 
32 0.0697382390499 0.065930582583 0.0529318600893 2.0 4.0 
33 0.0700267553329 0.066171862185 0.0531333759427 2.0 4.0 
34 0.0703019946814 0.06642344594 0.0533391162753 2.0 4.0 
35 0.070589415729 0.0666699111462 0.0535423569381 2.0 4.0 
36 0.0708775445819 0.0669217258692 0.0537492260337 2.0 4.0 
37 0.0711261034012 0.0671742111444 0.0539481155574 2.0 4.0 
38 0.0714079812169 0.0674204155803 0.0541491396725 2.0 4.0 
39 0.0716746672988 0.0676787644625 0.0543558821082 2.0 4.0 
40 0.0719449818134 0.0679135993123 0.0545690879226 2.0 4.0 
41 0.072231143713 0.0681820362806 0.0547683425248 2.0 4.0 
42 0.0725080743432 0.0684261098504 0.0549694523215 2.0 4.0 
43 0.0727795809507 0.0686892345548 0.055164758116 2.0 4.0 
44 0.0730836689472 0.0689493343234 0.0553673803806 2.0 4.0 
45 0.0733780264854 0.0692192241549 0.0555683635175 2.0 4.0 
46 0.0736609697342 0.0694750696421 0.055769558996 2.0 4.0 
47 0.0739329904318 0.0697347819805 0.0559806711972 2.0 4.0 
48 0.0742219537497 0.0699933245778 0.0561855770648 2.0 4.0 
49 0.0745059847832 0.0702562108636 0.0564010888338 2.0 4.0 
50 0.0747950747609 0.0705340355635 0.0566148683429 2.0 4.0 
51 0.0750997960567 0.0708205848932 0.0568264313042 2.0 4.0 
52 0.0754130110145 0.0710994750261 0.0570418350399 2.0 4.0 
53 0.0757093951106 0.0713702812791 0.0572738572955 2.0 4.0 
54 0.0760193690658 0.0716443955898 0.0574953816831 2.0 4.0 
55 0.0763265937567 0.0719288140535 0.0577268488705 2.0 4.0 
56 0.0766245946288 0.0722098350525 0.0579608976841 2.0 4.0 
57 0.0769413337111 0.0724911391735 0.0581913813949 2.0 4.0 
58 0.0772511363029 0.0727803334594 0.0584301240742 2.0 4.0 
59 0.0775867328048 0.0730763077736 0.0586752220988 2.0 4.0 
60 0.0779126212001 0.0733946636319 0.0589383877814 2.0 4.0 
61 0.0782388672233 0.0736960619688 0.0591846816242 2.0 4.0 
62 0.0785686001182 0.0740292668343 0.0594386979938 2.0 4.0 
63 0.0789112299681 0.0743384733796 0.0597154349089 2.0 4.0 
64 0.079273685813 0.0746514350176 0.0599856860936 2.0 4.0 
65 0.0795933455229 0.074968084693 0.0602583661675 2.0 4.0 
66 0.0799400955439 0.0753091648221 0.0605387724936 2.0 4.0 
67 0.0803068131208 0.0756528824568 0.0608187094331 2.0 4.0 
68 0.080695040524 0.0759896114469 0.0611109547317 2.0 4.0 
69 0.0810707658529 0.076342381537 0.0614034757018 2.0 4.0 
70 0.0814878940582 0.0767358914018 0.0617124475539 2.0 4.0 
71 0.0818980261683 0.0771213471889 0.0620211213827 2.0 4.0 
72 0.0823235437274 0.0774973854423 0.0623308159411 2.0 4.0 
73 0.0827817842364 0.077902443707 0.0626551434398 2.0 4.0 
74 0.0832218006253 0.0782979652286 0.0630126520991 2.0 4.0 
75 0.0836755856872 0.0787189751863 0.0633697509766 2.0 4.0 
76 0.0841751694679 0.0791834890842 0.0637357458472 2.0 4.0 
77 0.0846777781844 0.0796484723687 0.0641370490193 2.0 4.0 
78 0.0852276682854 0.0801300257444 0.0645425692201 2.0 4.0 
79 0.085772909224 0.0806318297982 0.0649703219533 2.0 4.0 
80 0.0863745510578 0.0811489894986 0.0653810352087 2.0 4.0 
81 0.0870008766651 0.081693187356 0.0658491924405 2.0 4.0 
82 0.0876798704267 0.0822790414095 0.0663274005055 2.0 4.0 
83 0.0883413106203 0.0828839465976 0.0668385475874 2.0 4.0 
84 0.089067928493 0.0835417583585 0.0673878639936 2.0 4.0 
85 0.0898665189743 0.0842517986894 0.0679626911879 2.0 4.0 
86 0.0907729715109 0.0849852785468 0.0686109885573 2.0 4.0 
87 0.0917101874948 0.0858094096184 0.0692804679275 2.0 4.0 
88 0.0927168875933 0.0867354869843 0.0700535923243 2.0 4.0 
89 0.0937915742397 0.0876631438732 0.070892803371 2.0 4.0 
90 0.0950124338269 0.0887557938695 0.0718248933554 2.0 4.0 
91 0.0963344871998 0.0901309624314 0.0728585422039 2.0 4.0 
92 0.0979716032743 0.0915414616466 0.0740328505635 2.0 4.0 
93 0.099930241704 0.0932382717729 0.0754036679864 2.0 4.0 
94 0.102174162865 0.0951417833567 0.0770099014044 2.0 4.0 
95 0.104837037623 0.0976916030049 0.0790248960257 2.0 4.0 
96 0.108007319272 0.100611522794 0.0813359990716 2.0 4.0 
97 0.111580222845 0.104077011347 0.084162324667 2.0 4.0 
98 0.116639763117 0.108330577612 0.0875968635082 2.0 4.0 
99 0.123283438385 0.113923437893 0.0917839333415 2.0 4.0 
100 0.179072782397 0.1497489959 0.113826088607 2.0 4.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p500_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00569128524512 2.31484160696e-05 0.00562025606632 3.47226241044e-05 0.00349546666257 2.31484160696e-05 2.0 0 2.0 0 
0.00652973630466 6.94452482089e-05 0.00631279848516 6.94452482089e-05 0.00402964243898 8.10194562437e-05 2.0 0 2.0 0 
0.00736818736419 0.000104167872313 0.007005340904 0.000104167872313 0.00456381821539 0.000127316288383 2.0 0 2.0 0 
0.00820663842373 0.000138890496418 0.00769788332283 0.000162038912487 0.0050979939918 0.000173613120522 2.0 0 2.0 0 
0.00904508948326 0.000173613120522 0.00839042574167 0.000185187328557 0.00563216976821 0.000196761536592 2.0 0 2.0 0 
0.0098835405428 0.000243058368731 0.00908296816051 0.000231484160696 0.00616634554463 0.000254632576766 2.0 0 2.0 0 
0.0107219916023 0.000277780992836 0.00977551057935 0.00031250361694 0.00670052132104 0.000300929408905 2.0 0 2.0 0 
0.0115604426619 0.000358800449079 0.0104680529982 0.000347226241044 0.00723469709745 0.000393523073184 2.0 0 2.0 0 
0.0123988937214 0.000428245697288 0.011160595417 0.000416671489253 0.00776887287386 0.000416671489253 2.0 0 2.0 0 
0.0132373447809 0.000532413569601 0.0118531378359 0.000486116737462 0.00830304865027 0.000497690945497 2.0 0 2.0 0 
0.0140757958405 0.000636581441915 0.0125456802547 0.000543987777636 0.00883722442668 0.000555561985671 2.0 0 2.0 0 
0.0149142469 0.000706026690124 0.0132382226735 0.000671304066019 0.00937140020309 0.000590284609776 2.0 0 2.0 0 
0.0157526979595 0.000798620354402 0.0139307650924 0.000729175106193 0.0099055759795 0.000671304066019 2.0 0 2.0 0 
0.0165911490191 0.000868065602611 0.0146233075112 0.000763897730298 0.0104397517559 0.000798620354402 2.0 0 2.0 0 
0.0174296000786 0.00096065926689 0.01531584993 0.000868065602611 0.0109739275323 0.000856491394576 2.0 0 2.0 0 
0.0182680511381 0.00104167872313 0.0160083923489 0.000925936642785 0.0115081033087 0.00093751085082 2.0 0 2.0 0 
0.0191065021977 0.00109954976331 0.0167009347677 0.000983807682959 0.0120422790851 0.000995381890994 2.0 0 2.0 0 
0.0199449532572 0.00122686605169 0.0173934771866 0.00107640134724 0.0125764548616 0.00107640134724 2.0 0 2.0 0 
0.0207834043168 0.00131945971597 0.0180860196054 0.00115742080348 0.013110630638 0.00114584659545 2.0 0 2.0 0 
0.0216218553763 0.0015277954606 0.0187785620242 0.00118056921955 0.0136448064144 0.00118056921955 2.0 0 2.0 0 
0.0224603064358 0.00188659590967 0.0194711044431 0.0012963112999 0.0141789821908 0.00122686605169 2.0 0 2.0 0 
0.0232987574954 0.00241900947928 0.0201636468619 0.00140047917221 0.0147131579672 0.0012963112999 2.0 0 2.0 0 
0.0241372085549 0.00349541082651 0.0208561892807 0.00165511174898 0.0152473337436 0.00136575654811 2.0 0 2.0 0 
0.0249756596144 0.00552089723261 0.0215487316996 0.00201391219806 0.01578150952 0.00146992442042 2.0 0 2.0 0 
0.025814110674 0.00883112073056 0.0222412741184 0.00245373210338 0.0163156852964 0.00166668595701 2.0 0 2.0 0 
0.0266525617335 0.0150580446533 0.0229338165373 0.00321762983368 0.0168498610728 0.00186344749361 2.0 0 2.0 0 
0.027491012793 0.0247225083624 0.0236263589561 0.00484959316659 0.0173840368493 0.00216437690251 2.0 0 2.0 0 
0.0283294638526 0.0395027720228 0.0243189013749 0.00744221576639 0.0179182126257 0.00290512621674 2.0 0 2.0 0 
0.0291679149121 0.0603710691096 0.0250114437938 0.0115510596187 0.0184523884021 0.00390050810773 2.0 0 2.0 0 
0.0300063659716 0.0879292584405 0.0257039862126 0.0181946550307 0.0189865641785 0.00550932302457 2.0 0 2.0 0 
0.0308448170312 0.124121806965 0.0263965286314 0.0282063449808 0.0195207399549 0.00828713295293 2.0 0 2.0 0 
0.0316832680907 0.168474172155 0.0270890710503 0.0425352145279 0.0200549157313 0.0128242225026 2.0 0 2.0 0 
0.0325217191502 0.218972441811 0.0277816134691 0.0603016238614 0.0205890915077 0.0192594821699 2.0 0 2.0 0 
0.0333601702098 0.273892058936 0.028474155888 0.0841560666211 0.0211232672841 0.0282294933969 2.0 0 2.0 0 
0.0341986212693 0.331844118566 0.0291666983068 0.114792995289 0.0216574430605 0.0408569543629 2.0 0 2.0 0 
0.0350370723289 0.392863343326 0.0298592407256 0.151587402632 0.022191618837 0.0580330790866 2.0 0 2.0 0 
0.0358755233884 0.452065417424 0.0305517831445 0.195025405387 0.0227257946134 0.080105093809 2.0 0 2.0 0 
0.0367139744479 0.51009849651 0.0312443255633 0.242907904027 0.0232599703898 0.107802173636 2.0 0 2.0 0 
0.0375524255075 0.565122281508 0.0319368679821 0.294505723446 0.0237941461662 0.139897452517 2.0 0 2.0 0 
0.038390876567 0.616604358847 0.032629410401 0.348939223834 0.0243283219426 0.17816178428 2.0 0 2.0 0 
0.0392293276265 0.665632704082 0.0333219528198 0.404391254528 0.024862497719 0.220870611928 2.0 0 2.0 0 
0.0400677786861 0.708017453906 0.0340144952387 0.457574740448 0.0253966734954 0.269019317353 2.0 0 2.0 0 
0.0409062297456 0.745876688388 0.0347070376575 0.509323024572 0.0259308492718 0.31986481325 2.0 0 2.0 0 
0.0417446808051 0.77872429079 0.0353995800763 0.559115267538 0.0264650250482 0.372515885601 2.0 0 2.0 0 
0.0425831318647 0.807625088253 0.0360921224952 0.605655158046 0.0269992008246 0.425143809535 2.0 0 2.0 0 
0.0434215829242 0.832625377609 0.036784664914 0.649544554914 0.0275333766011 0.477644417181 2.0 0 2.0 0 
0.0442600339837 0.853470526279 0.0374772073328 0.689926966747 0.0280675523775 0.527112582322 2.0 0 2.0 0 
0.0450984850433 0.87172305235 0.0381697497517 0.725471359622 0.0286017281539 0.573525156541 2.0 0 2.0 0 
0.0459369361028 0.888077408303 0.0388622921705 0.758399981481 0.0291359039303 0.615979351613 2.0 0 2.0 0 
0.0467753871623 0.901734973784 0.0395548345894 0.787080868992 0.0296700797067 0.655204342643 2.0 0 2.0 0 
0.0476138382219 0.91365640806 0.0402473770082 0.813169133902 0.0302042554831 0.692241808354 2.0 0 2.0 0 
0.0484522892814 0.923332445977 0.040939919427 0.835970323731 0.0307384312595 0.726732948298 2.0 0 2.0 0 
0.0492907403409 0.93167744997 0.0416324618459 0.855553883726 0.0312726070359 0.756987928101 2.0 0 2.0 0 
0.0501291914005 0.938957626824 0.0423250042647 0.872672137409 0.0318067828123 0.783608606581 2.0 0 2.0 0 
0.05096764246 0.945381312284 0.0430175466835 0.887579717358 0.0323409585888 0.80776397875 2.0 0 2.0 0 
0.0518060935196 0.95146934571 0.0437100891024 0.90034606882 0.0328751343652 0.829511915647 2.0 0 2.0 0 
0.0526445445791 0.956909223486 0.0444026315212 0.910496649267 0.0334093101416 0.848701952569 2.0 0 2.0 0 
0.0534829956386 0.96218706235 0.0450951739401 0.920276855056 0.033943485918 0.865519276843 2.0 0 2.0 0 
0.0543214466982 0.966573687195 0.0457877163589 0.928309355432 0.0344776616944 0.879709255894 2.0 0 2.0 0 
0.0551598977577 0.970971886249 0.0464802587777 0.935809442239 0.0350118374708 0.892035787451 2.0 0 2.0 0 
0.0559983488172 0.974513593907 0.0471728011966 0.94269609602 0.0355460132472 0.903609995486 2.0 0 2.0 0 
0.0568367998768 0.977823817405 0.0478653436154 0.947811895971 0.0360801890236 0.913262884987 2.0 0 2.0 0 
0.0576752509363 0.980786814662 0.0485578860343 0.952869824882 0.0366143648 0.922059283094 2.0 0 2.0 0 
0.0585137019958 0.983645644047 0.0492504284531 0.957383766016 0.0371485405765 0.929721408813 2.0 0 2.0 0 
0.0593521530554 0.986076227734 0.0499429708719 0.96212919131 0.0376827163529 0.936515468929 2.0 0 2.0 0 
0.0601906041149 0.988298475677 0.0506355132908 0.966006551002 0.0382168921293 0.942649799187 2.0 0 2.0 0 
0.0610290551744 0.990486000995 0.0513280557096 0.969826039653 0.0387510679057 0.947892915427 2.0 0 2.0 0 
0.061867506234 0.992268429033 0.0520205981284 0.973333024688 0.0392852436821 0.952927695922 2.0 0 2.0 0 
0.0627059572935 0.993599462957 0.0527131405473 0.976654822394 0.0398194194585 0.957430062848 2.0 0 2.0 0 
0.063544408353 0.994675864304 0.0534056829661 0.979675690691 0.0403535952349 0.961631500365 2.0 0 2.0 0 
0.0643828594126 0.995659671987 0.054098225385 0.982488223243 0.0408877710113 0.96548571164 2.0 0 2.0 0 
0.0652213104721 0.996469866549 0.0547907678038 0.985254458964 0.0414219467877 0.969166309795 2.0 0 2.0 0 
0.0660597615317 0.99723376428 0.0554833102226 0.987696616859 0.0419561225642 0.972603849582 2.0 0 2.0 0 
0.0668982125912 0.997835623097 0.0561758526415 0.989675806433 0.0424902983406 0.975809905207 2.0 0 2.0 0 
0.0677366636507 0.998287017211 0.0568683950603 0.991701292839 0.043024474117 0.978726605632 2.0 0 2.0 0 
0.0685751147103 0.99876155974 0.0575609374791 0.993078623595 0.0435586498934 0.981423396104 2.0 0 2.0 0 
0.0694135657698 0.998969895485 0.058253479898 0.994224470191 0.0440928256698 0.984062315536 2.0 0 2.0 0 
0.0702520168293 0.999131934397 0.0589460223168 0.995428187826 0.0446270014462 0.986724383384 2.0 0 2.0 0 
0.0710904678889 0.999363418558 0.0596385647357 0.996504589173 0.0451611772226 0.98922441232 2.0 0 2.0 0 
0.0719289189484 0.999513883263 0.0603311071545 0.997210615864 0.045695352999 0.991261472934 2.0 0 2.0 0 
0.0727673700079 0.999618051135 0.0610236495733 0.99793979097 0.0462295287754 0.992893436267 2.0 0 2.0 0 
0.0736058210675 0.999699070591 0.0617161919922 0.998495352955 0.0467637045518 0.994374934895 2.0 0 2.0 0 
0.074444272127 0.999780090047 0.062408734411 0.998877301821 0.0472978803283 0.995613375155 2.0 0 2.0 0 
0.0752827231865 0.999803238463 0.0631012768298 0.999259250686 0.0478320561047 0.99670135071 2.0 0 2.0 0 
0.0761211742461 0.999803238463 0.0637938192487 0.99940971539 0.0483662318811 0.997569416313 2.0 0 2.0 0 
0.0769596253056 0.999849535296 0.0644863616675 0.999502309055 0.0489004076575 0.998252294587 2.0 0 2.0 0 
0.0777980763651 0.999895832128 0.0651789040864 0.999537031679 0.0494345834339 0.998622669244 2.0 0 2.0 0 
0.0786365274247 0.999930554752 0.0658714465052 0.999629625343 0.0499687592103 0.999027766525 2.0 0 2.0 0 
0.0794749784842 0.999930554752 0.066563988924 0.999780090047 0.0505029349867 0.999305547518 2.0 0 2.0 0 
0.0803134295437 0.99994212896 0.0672565313429 0.999872683712 0.0510371107631 0.999386566974 2.0 0 2.0 0 
0.0811518806033 0.99994212896 0.0679490737617 0.999907406336 0.0515712865395 0.999560180095 2.0 0 2.0 0 
0.0819903316628 0.99994212896 0.0686416161805 0.999930554752 0.052105462316 0.999722219007 2.0 0 2.0 0 
0.0828287827224 0.999953703168 0.0693341585994 0.99994212896 0.0526396380924 0.999849535296 2.0 0 2.0 0 
0.0836672337819 0.999976851584 0.0700267010182 0.999965277376 0.0531738138688 0.99988425792 2.0 0 2.0 0 
0.0845056848414 0.999976851584 0.0707192434371 0.999965277376 0.0537079896452 0.999907406336 2.0 0 2.0 0 
0.085344135901 0.999976851584 0.0714117858559 0.999965277376 0.0542421654216 0.999930554752 2.0 0 2.0 0 
0.0861825869605 0.999976851584 0.0721043282747 0.999976851584 0.054776341198 0.999953703168 2.0 0 2.0 0 
0.08702103802 0.999976851584 0.0727968706936 0.999976851584 0.0553105169744 0.999965277376 2.0 0 2.0 0 
0.0878594890796 0.999976851584 0.0734894131124 0.999976851584 0.0558446927508 0.999965277376 2.0 0 2.0 0 
0.0886979401391 0.999976851584 0.0741819555312 0.999976851584 0.0563788685272 0.999976851584 2.0 0 2.0 0 
0.0895363911986 1.0 0.0748744979501 1.0 0.0569130443037 1.0 2.0 1.0 2.0 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p500_decayrate.txt <==
mlu_x mlu_y 
0.00569128524512 0.999976851584 
0.00652973630466 0.999930554752 
0.00736818736419 0.999895832128 
0.00820663842373 0.999861109504 
0.00904508948326 0.999826386879 
0.0098835405428 0.999756941631 
0.0107219916023 0.999722219007 
0.0115604426619 0.999641199551 
0.0123988937214 0.999571754303 
0.0132373447809 0.99946758643 
0.0140757958405 0.999363418558 
0.0149142469 0.99929397331 
0.0157526979595 0.999201379646 
0.0165911490191 0.999131934397 
0.0174296000786 0.999039340733 
0.0182680511381 0.998958321277 
0.0191065021977 0.998900450237 
0.0199449532572 0.998773133948 
0.0207834043168 0.998680540284 
0.0216218553763 0.998472204539 
0.0224603064358 0.99811340409 
0.0232987574954 0.997580990521 
0.0241372085549 0.996504589173 
0.0249756596144 0.994479102767 
0.025814110674 0.991168879269 
0.0266525617335 0.984941955347 
0.027491012793 0.975277491638 
0.0283294638526 0.960497227977 
0.0291679149121 0.93962893089 
0.0300063659716 0.91207074156 
0.0308448170312 0.875878193035 
0.0316832680907 0.831525827845 
0.0325217191502 0.781027558189 
0.0333601702098 0.726107941064 
0.0341986212693 0.668155881434 
0.0350370723289 0.607136656674 
0.0358755233884 0.547934582576 
0.0367139744479 0.48990150349 
0.0375524255075 0.434877718492 
0.038390876567 0.383395641153 
0.0392293276265 0.334367295918 
0.0400677786861 0.291982546094 
0.0409062297456 0.254123311612 
0.0417446808051 0.22127570921 
0.0425831318647 0.192374911747 
0.0434215829242 0.167374622391 
0.0442600339837 0.146529473721 
0.0450984850433 0.12827694765 
0.0459369361028 0.111922591697 
0.0467753871623 0.0982650262156 
0.0476138382219 0.0863435919397 
0.0484522892814 0.0766675540226 
0.0492907403409 0.0683225500295 
0.0501291914005 0.0610423731756 
0.05096764246 0.0546186877163 
0.0518060935196 0.04853065429 
0.0526445445791 0.0430907765136 
0.0534829956386 0.0378129376497 
0.0543214466982 0.0334263128045 
0.0551598977577 0.0290281137513 
0.0559983488172 0.0254864060927 
0.0568367998768 0.0221761825947 
0.0576752509363 0.0192131853378 
0.0585137019958 0.0163543559532 
0.0593521530554 0.0139237722659 
0.0601906041149 0.0117015243232 
0.0610290551744 0.00951399900462 
0.061867506234 0.00773157096726 
0.0627059572935 0.00640053704325 
0.063544408353 0.00532413569601 
0.0643828594126 0.00434032801306 
0.0652213104721 0.00353013345062 
0.0660597615317 0.00276623572032 
0.0668982125912 0.00216437690251 
0.0677366636507 0.00171298278915 
0.0685751147103 0.00123844025973 
0.0694135657698 0.0010301045151 
0.0702520168293 0.000868065602611 
0.0710904678889 0.000636581441915 
0.0719289189484 0.000486116737462 
0.0727673700079 0.000381948865149 
0.0736058210675 0.000300929408905 
0.074444272127 0.000219909952662 
0.0752827231865 0.000196761536592 
0.0761211742461 0.000196761536592 
0.0769596253056 0.000150464704453 
0.0777980763651 0.000104167872313 
0.0786365274247 6.94452482088e-05 
0.0794749784842 6.94452482088e-05 
0.0803134295437 5.78710401741e-05 
0.0811518806033 5.78710401741e-05 
0.0819903316628 5.78710401741e-05 
0.0828287827224 4.62968321393e-05 
0.0836672337819 2.31484160697e-05 
0.0845056848414 2.31484160697e-05 
0.085344135901 2.31484160697e-05 
0.0861825869605 2.31484160697e-05 
0.08702103802 2.31484160697e-05 
0.0878594890796 2.31484160697e-05 
0.0886979401391 2.31484160697e-05 
0.0895363911986 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper0p500_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00569128524512 0.00562025606632 0.00349546666257 2.0 2.0 
1 0.0268503259867 0.025511039421 0.0202736426145 2.0 2.0 
2 0.0280030500144 0.0265415795147 0.0211717970669 2.0 2.0 
3 0.0287018138915 0.0271890033036 0.0217541549355 2.0 2.0 
4 0.0291896108538 0.0276710614562 0.022157728672 2.0 2.0 
5 0.0296396911144 0.0281080845743 0.0224815793335 2.0 2.0 
6 0.0299969594926 0.0284641701728 0.0227801911533 2.0 2.0 
7 0.030322836712 0.0287875514477 0.0230356045067 2.0 2.0 
8 0.0306250881404 0.0290701761842 0.0232584960759 2.0 2.0 
9 0.0308976434171 0.0293194781989 0.023468811065 2.0 2.0 
10 0.0311481282115 0.029540842399 0.0236538033932 2.0 2.0 
11 0.0313740260899 0.0297582186759 0.0238353926688 2.0 2.0 
12 0.0315903797746 0.0299675948918 0.0240220800042 2.0 2.0 
13 0.0318026021123 0.0301686506718 0.0241808965802 2.0 2.0 
14 0.0320083610713 0.0303488634527 0.0243298988789 2.0 2.0 
15 0.0322002470493 0.0305273383856 0.0244773644954 2.0 2.0 
16 0.032374933362 0.0306955203414 0.024623060599 2.0 2.0 
17 0.0325432196259 0.0308485217392 0.0247626248747 2.0 2.0 
18 0.0327225401998 0.0310132484883 0.0248847566545 2.0 2.0 
19 0.0328915417194 0.0311657916754 0.0250158179551 2.0 2.0 
20 0.0330630093813 0.0313190296292 0.025145130232 2.0 2.0 
21 0.0332224965096 0.0314671136439 0.0252659842372 2.0 2.0 
22 0.0333772040904 0.0316081382334 0.0253864321858 2.0 2.0 
23 0.0335405319929 0.0317570455372 0.02549501881 2.0 2.0 
24 0.0336889177561 0.0319001078606 0.0256105698645 2.0 2.0 
25 0.0338439568877 0.0320302918553 0.0257179196924 2.0 2.0 
26 0.0339989215136 0.0321740806103 0.0258327890188 2.0 2.0 
27 0.0341384001076 0.032301556319 0.0259404368699 2.0 2.0 
28 0.0342880226672 0.0324394777417 0.0260493867099 2.0 2.0 
29 0.034427806735 0.0325725749135 0.026154987514 2.0 2.0 
30 0.0345800742507 0.0326966717839 0.0262557547539 2.0 2.0 
31 0.0347255058587 0.032831158489 0.0263605751097 2.0 2.0 
32 0.034869119525 0.0329652912915 0.0264659300447 2.0 2.0 
33 0.0350133776665 0.0330859310925 0.0265666879714 2.0 2.0 
34 0.0351509973407 0.03321172297 0.0266695581377 2.0 2.0 
35 0.0352947078645 0.0333349555731 0.0267711784691 2.0 2.0 
36 0.0354387722909 0.0334608629346 0.0268746130168 2.0 2.0 
37 0.0355630517006 0.0335871055722 0.0269740577787 2.0 2.0 
38 0.0357039906085 0.0337102077901 0.0270745698363 2.0 2.0 
39 0.0358373336494 0.0338393822312 0.0271779410541 2.0 2.0 
40 0.0359724909067 0.0339567996562 0.0272845439613 2.0 2.0 
41 0.0361155718565 0.0340910181403 0.0273841712624 2.0 2.0 
42 0.0362540371716 0.0342130549252 0.0274847261608 2.0 2.0 
43 0.0363897904754 0.0343446172774 0.027582379058 2.0 2.0 
44 0.0365418344736 0.0344746671617 0.0276836901903 2.0 2.0 
45 0.0366890132427 0.0346096120775 0.0277841817588 2.0 2.0 
46 0.0368304848671 0.034737534821 0.027884779498 2.0 2.0 
47 0.0369664952159 0.0348673909903 0.0279903355986 2.0 2.0 
48 0.0371109768748 0.0349966622889 0.0280927885324 2.0 2.0 
49 0.0372529923916 0.0351281054318 0.0282005444169 2.0 2.0 
50 0.0373975373805 0.0352670177817 0.0283074341714 2.0 2.0 
51 0.0375498980284 0.0354102924466 0.0284132156521 2.0 2.0 
52 0.0377065055072 0.0355497375131 0.0285209175199 2.0 2.0 
53 0.0378546975553 0.0356851406395 0.0286369286478 2.0 2.0 
54 0.0380096845329 0.0358221977949 0.0287476908416 2.0 2.0 
55 0.0381632968783 0.0359644070268 0.0288634244353 2.0 2.0 
56 0.0383122973144 0.0361049175262 0.028980448842 2.0 2.0 
57 0.0384706668556 0.0362455695868 0.0290956906974 2.0 2.0 
58 0.0386255681515 0.0363901667297 0.0292150620371 2.0 2.0 
59 0.0387933664024 0.0365381538868 0.0293376110494 2.0 2.0 
60 0.0389563106 0.036697331816 0.0294691938907 2.0 2.0 
61 0.0391194336116 0.0368480309844 0.0295923408121 2.0 2.0 
62 0.0392843000591 0.0370146334171 0.0297193489969 2.0 2.0 
63 0.039455614984 0.0371692366898 0.0298577174544 2.0 2.0 
64 0.0396368429065 0.0373257175088 0.0299928430468 2.0 2.0 
65 0.0397966727614 0.0374840423465 0.0301291830838 2.0 2.0 
66 0.0399700477719 0.0376545824111 0.0302693862468 2.0 2.0 
67 0.0401534065604 0.0378264412284 0.0304093547165 2.0 2.0 
68 0.040347520262 0.0379948057234 0.0305554773659 2.0 2.0 
69 0.0405353829265 0.0381711907685 0.0307017378509 2.0 2.0 
70 0.0407439470291 0.0383679457009 0.0308562237769 2.0 2.0 
71 0.0409490130842 0.0385606735945 0.0310105606914 2.0 2.0 
72 0.0411617718637 0.0387486927211 0.0311654079705 2.0 2.0 
73 0.0413908921182 0.0389512218535 0.0313275717199 2.0 2.0 
74 0.0416109003127 0.0391489826143 0.0315063260496 2.0 2.0 
75 0.0418377928436 0.0393594875932 0.0316848754883 2.0 2.0 
76 0.042087584734 0.0395917445421 0.0318678729236 2.0 2.0 
77 0.0423388890922 0.0398242361844 0.0320685245097 2.0 2.0 
78 0.0426138341427 0.0400650128722 0.03227128461 2.0 2.0 
79 0.042886454612 0.0403159148991 0.0324851609766 2.0 2.0 
80 0.0431872755289 0.0405744947493 0.0326905176044 2.0 2.0 
81 0.0435004383326 0.040846593678 0.0329245962203 2.0 2.0 
82 0.0438399352133 0.0411395207047 0.0331637002528 2.0 2.0 
83 0.0441706553102 0.0414419732988 0.0334192737937 2.0 2.0 
84 0.0445339642465 0.0417708791792 0.0336939319968 2.0 2.0 
85 0.0449332594872 0.0421258993447 0.0339813455939 2.0 2.0 
86 0.0453864857554 0.0424926392734 0.0343054942787 2.0 2.0 
87 0.0458550937474 0.0429047048092 0.0346402339637 2.0 2.0 
88 0.0463584437966 0.0433677434921 0.0350267961621 2.0 2.0 
89 0.0468957871199 0.0438315719366 0.0354464016855 2.0 2.0 
90 0.0475062169135 0.0443778969347 0.0359124466777 2.0 2.0 
91 0.0481672435999 0.0450654812157 0.036429271102 2.0 2.0 
92 0.0489858016372 0.0457707308233 0.0370164252818 2.0 2.0 
93 0.049965120852 0.0466191358864 0.0377018339932 2.0 2.0 
94 0.0510870814323 0.0475708916783 0.0385049507022 2.0 2.0 
95 0.0524185188115 0.0488458015025 0.0395124480128 2.0 2.0 
96 0.0540036596358 0.0503057613969 0.0406679995358 2.0 2.0 
97 0.0557901114225 0.0520385056734 0.0420811623335 2.0 2.0 
98 0.0583198815584 0.054165288806 0.0437984317541 2.0 2.0 
99 0.0616417191923 0.0569617189467 0.0458919666708 2.0 2.0 
100 0.0895363911986 0.0748744979501 0.0569130443037 2.0 2.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper1p000_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00284564262256 2.31484160696e-05 0.00281012803316 3.47226241044e-05 0.00174773333129 2.31484160696e-05 2.0 0 1.0 0 
0.00326486815233 6.94452482089e-05 0.00315639924258 6.94452482089e-05 0.00201482121949 8.10194562437e-05 2.0 0 1.0 0 
0.0036840936821 0.000104167872313 0.003502670452 0.000104167872313 0.0022819091077 0.000127316288383 2.0 0 1.0 0 
0.00410331921186 0.000138890496418 0.00384894166142 0.000162038912487 0.0025489969959 0.000173613120522 2.0 0 1.0 0 
0.00452254474163 0.000173613120522 0.00419521287084 0.000185187328557 0.00281608488411 0.000196761536592 2.0 0 1.0 0 
0.0049417702714 0.000243058368731 0.00454148408026 0.000231484160696 0.00308317277231 0.000254632576766 2.0 0 1.0 0 
0.00536099580117 0.000277780992836 0.00488775528967 0.00031250361694 0.00335026066052 0.000300929408905 2.0 0 1.0 0 
0.00578022133093 0.000358800449079 0.00523402649909 0.000347226241044 0.00361734854872 0.000393523073184 2.0 0 1.0 0 
0.0061994468607 0.000428245697288 0.00558029770851 0.000416671489253 0.00388443643693 0.000416671489253 2.0 0 1.0 0 
0.00661867239047 0.000532413569601 0.00592656891793 0.000486116737462 0.00415152432513 0.000497690945497 2.0 0 1.0 0 
0.00703789792024 0.000636581441915 0.00627284012735 0.000543987777636 0.00441861221334 0.000555561985671 2.0 0 1.0 0 
0.00745712345 0.000706026690124 0.00661911133677 0.000671304066019 0.00468570010155 0.000590284609776 2.0 0 1.0 0 
0.00787634897977 0.000798620354402 0.00696538254619 0.000729175106193 0.00495278798975 0.000671304066019 2.0 0 1.0 0 
0.00829557450954 0.000868065602611 0.00731165375561 0.000763897730298 0.00521987587796 0.000798620354402 2.0 0 1.0 0 
0.00871480003931 0.00096065926689 0.00765792496502 0.000868065602611 0.00548696376616 0.000856491394576 2.0 0 1.0 0 
0.00913402556907 0.00104167872313 0.00800419617444 0.000925936642785 0.00575405165437 0.00093751085082 2.0 0 1.0 0 
0.00955325109884 0.00109954976331 0.00835046738386 0.000983807682959 0.00602113954257 0.000995381890994 2.0 0 1.0 0 
0.00997247662861 0.00122686605169 0.00869673859328 0.00107640134724 0.00628822743078 0.00107640134724 2.0 0 1.0 0 
0.0103917021584 0.00131945971597 0.0090430098027 0.00115742080348 0.00655531531898 0.00114584659545 2.0 0 1.0 0 
0.0108109276881 0.0015277954606 0.00938928101212 0.00118056921955 0.00682240320719 0.00118056921955 2.0 0 1.0 0 
0.0112301532179 0.00188659590967 0.00973555222154 0.0012963112999 0.00708949109539 0.00122686605169 2.0 0 1.0 0 
0.0116493787477 0.00241900947928 0.010081823431 0.00140047917221 0.0073565789836 0.0012963112999 2.0 0 1.0 0 
0.0120686042774 0.00349541082651 0.0104280946404 0.00165511174898 0.0076236668718 0.00136575654811 2.0 0 1.0 0 
0.0124878298072 0.00552089723261 0.0107743658498 0.00201391219806 0.00789075476001 0.00146992442042 2.0 0 1.0 0 
0.012907055337 0.00883112073056 0.0111206370592 0.00245373210338 0.00815784264822 0.00166668595701 2.0 0 1.0 0 
0.0133262808667 0.0150580446533 0.0114669082686 0.00321762983368 0.00842493053642 0.00186344749361 2.0 0 1.0 0 
0.0137455063965 0.0247225083624 0.011813179478 0.00484959316659 0.00869201842463 0.00216437690251 2.0 0 1.0 0 
0.0141647319263 0.0395027720228 0.0121594506875 0.00744221576639 0.00895910631283 0.00290512621674 2.0 0 1.0 0 
0.0145839574561 0.0603710691096 0.0125057218969 0.0115510596187 0.00922619420104 0.00390050810773 2.0 0 1.0 0 
0.0150031829858 0.0879292584405 0.0128519931063 0.0181946550307 0.00949328208924 0.00550932302457 2.0 0 1.0 0 
0.0154224085156 0.124121806965 0.0131982643157 0.0282063449808 0.00976036997745 0.00828713295293 2.0 0 1.0 0 
0.0158416340454 0.168474172155 0.0135445355251 0.0425352145279 0.0100274578657 0.0128242225026 2.0 0 1.0 0 
0.0162608595751 0.218972441811 0.0138908067346 0.0603016238614 0.0102945457539 0.0192594821699 2.0 0 1.0 0 
0.0166800851049 0.273892058936 0.014237077944 0.0841560666211 0.0105616336421 0.0282294933969 2.0 0 1.0 0 
0.0170993106347 0.331844118566 0.0145833491534 0.114792995289 0.0108287215303 0.0408569543629 2.0 0 1.0 0 
0.0175185361644 0.392863343326 0.0149296203628 0.151587402632 0.0110958094185 0.0580330790866 2.0 0 1.0 0 
0.0179377616942 0.452065417424 0.0152758915722 0.195025405387 0.0113628973067 0.080105093809 2.0 0 1.0 0 
0.018356987224 0.51009849651 0.0156221627817 0.242907904027 0.0116299851949 0.107802173636 2.0 0 1.0 0 
0.0187762127537 0.565122281508 0.0159684339911 0.294505723446 0.0118970730831 0.139897452517 2.0 0 1.0 0 
0.0191954382835 0.616604358847 0.0163147052005 0.348939223834 0.0121641609713 0.17816178428 2.0 0 1.0 0 
0.0196146638133 0.665632704082 0.0166609764099 0.404391254528 0.0124312488595 0.220870611928 2.0 0 1.0 0 
0.020033889343 0.708017453906 0.0170072476193 0.457574740448 0.0126983367477 0.269019317353 2.0 0 1.0 0 
0.0204531148728 0.745876688388 0.0173535188287 0.509323024572 0.0129654246359 0.31986481325 2.0 0 1.0 0 
0.0208723404026 0.77872429079 0.0176997900382 0.559115267538 0.0132325125241 0.372515885601 2.0 0 1.0 0 
0.0212915659323 0.807625088253 0.0180460612476 0.605655158046 0.0134996004123 0.425143809535 2.0 0 1.0 0 
0.0217107914621 0.832625377609 0.018392332457 0.649544554914 0.0137666883005 0.477644417181 2.0 0 1.0 0 
0.0221300169919 0.853470526279 0.0187386036664 0.689926966747 0.0140337761887 0.527112582322 2.0 0 1.0 0 
0.0225492425216 0.87172305235 0.0190848748758 0.725471359622 0.0143008640769 0.573525156541 2.0 0 1.0 0 
0.0229684680514 0.888077408303 0.0194311460853 0.758399981481 0.0145679519651 0.615979351613 2.0 0 1.0 0 
0.0233876935812 0.901734973784 0.0197774172947 0.787080868992 0.0148350398534 0.655204342643 2.0 0 1.0 0 
0.0238069191109 0.91365640806 0.0201236885041 0.813169133902 0.0151021277416 0.692241808354 2.0 0 1.0 0 
0.0242261446407 0.923332445977 0.0204699597135 0.835970323731 0.0153692156298 0.726732948298 2.0 0 1.0 0 
0.0246453701705 0.93167744997 0.0208162309229 0.855553883726 0.015636303518 0.756987928101 2.0 0 1.0 0 
0.0250645957002 0.938957626824 0.0211625021324 0.872672137409 0.0159033914062 0.783608606581 2.0 0 1.0 0 
0.02548382123 0.945381312284 0.0215087733418 0.887579717358 0.0161704792944 0.80776397875 2.0 0 1.0 0 
0.0259030467598 0.95146934571 0.0218550445512 0.90034606882 0.0164375671826 0.829511915647 2.0 0 1.0 0 
0.0263222722895 0.956909223486 0.0222013157606 0.910496649267 0.0167046550708 0.848701952569 2.0 0 1.0 0 
0.0267414978193 0.96218706235 0.02254758697 0.920276855056 0.016971742959 0.865519276843 2.0 0 1.0 0 
0.0271607233491 0.966573687195 0.0228938581795 0.928309355432 0.0172388308472 0.879709255894 2.0 0 1.0 0 
0.0275799488788 0.970971886249 0.0232401293889 0.935809442239 0.0175059187354 0.892035787451 2.0 0 1.0 0 
0.0279991744086 0.974513593907 0.0235864005983 0.94269609602 0.0177730066236 0.903609995486 2.0 0 1.0 0 
0.0284183999384 0.977823817405 0.0239326718077 0.947811895971 0.0180400945118 0.913262884987 2.0 0 1.0 0 
0.0288376254681 0.980786814662 0.0242789430171 0.952869824882 0.0183071824 0.922059283094 2.0 0 1.0 0 
0.0292568509979 0.983645644047 0.0246252142265 0.957383766016 0.0185742702882 0.929721408813 2.0 0 1.0 0 
0.0296760765277 0.986076227734 0.024971485436 0.96212919131 0.0188413581764 0.936515468929 2.0 0 1.0 0 
0.0300953020575 0.988298475677 0.0253177566454 0.966006551002 0.0191084460646 0.942649799187 2.0 0 1.0 0 
0.0305145275872 0.990486000995 0.0256640278548 0.969826039653 0.0193755339528 0.947892915427 2.0 0 1.0 0 
0.030933753117 0.992268429033 0.0260102990642 0.973333024688 0.019642621841 0.952927695922 2.0 0 1.0 0 
0.0313529786468 0.993599462957 0.0263565702736 0.976654822394 0.0199097097293 0.957430062848 2.0 0 1.0 0 
0.0317722041765 0.994675864304 0.0267028414831 0.979675690691 0.0201767976175 0.961631500365 2.0 0 1.0 0 
0.0321914297063 0.995659671987 0.0270491126925 0.982488223243 0.0204438855057 0.96548571164 2.0 0 1.0 0 
0.0326106552361 0.996469866549 0.0273953839019 0.985254458964 0.0207109733939 0.969166309795 2.0 0 1.0 0 
0.0330298807658 0.99723376428 0.0277416551113 0.987696616859 0.0209780612821 0.972603849582 2.0 0 1.0 0 
0.0334491062956 0.997835623097 0.0280879263207 0.989675806433 0.0212451491703 0.975809905207 2.0 0 1.0 0 
0.0338683318254 0.998287017211 0.0284341975302 0.991701292839 0.0215122370585 0.978726605632 2.0 0 1.0 0 
0.0342875573551 0.99876155974 0.0287804687396 0.993078623595 0.0217793249467 0.981423396104 2.0 0 1.0 0 
0.0347067828849 0.998969895485 0.029126739949 0.994224470191 0.0220464128349 0.984062315536 2.0 0 1.0 0 
0.0351260084147 0.999131934397 0.0294730111584 0.995428187826 0.0223135007231 0.986724383384 2.0 0 1.0 0 
0.0355452339444 0.999363418558 0.0298192823678 0.996504589173 0.0225805886113 0.98922441232 2.0 0 1.0 0 
0.0359644594742 0.999513883263 0.0301655535772 0.997210615864 0.0228476764995 0.991261472934 2.0 0 1.0 0 
0.036383685004 0.999618051135 0.0305118247867 0.99793979097 0.0231147643877 0.992893436267 2.0 0 1.0 0 
0.0368029105337 0.999699070591 0.0308580959961 0.998495352955 0.0233818522759 0.994374934895 2.0 0 1.0 0 
0.0372221360635 0.999780090047 0.0312043672055 0.998877301821 0.0236489401641 0.995613375155 2.0 0 1.0 0 
0.0376413615933 0.999803238463 0.0315506384149 0.999259250686 0.0239160280523 0.99670135071 2.0 0 1.0 0 
0.038060587123 0.999803238463 0.0318969096243 0.99940971539 0.0241831159405 0.997569416313 2.0 0 1.0 0 
0.0384798126528 0.999849535296 0.0322431808338 0.999502309055 0.0244502038287 0.998252294587 2.0 0 1.0 0 
0.0388990381826 0.999895832128 0.0325894520432 0.999537031679 0.024717291717 0.998622669244 2.0 0 1.0 0 
0.0393182637123 0.999930554752 0.0329357232526 0.999629625343 0.0249843796052 0.999027766525 2.0 0 1.0 0 
0.0397374892421 0.999930554752 0.033281994462 0.999780090047 0.0252514674934 0.999305547518 2.0 0 1.0 0 
0.0401567147719 0.99994212896 0.0336282656714 0.999872683712 0.0255185553816 0.999386566974 2.0 0 1.0 0 
0.0405759403016 0.99994212896 0.0339745368809 0.999907406336 0.0257856432698 0.999560180095 2.0 0 1.0 0 
0.0409951658314 0.99994212896 0.0343208080903 0.999930554752 0.026052731158 0.999722219007 2.0 0 1.0 0 
0.0414143913612 0.999953703168 0.0346670792997 0.99994212896 0.0263198190462 0.999849535296 2.0 0 1.0 0 
0.0418336168909 0.999976851584 0.0350133505091 0.999965277376 0.0265869069344 0.99988425792 2.0 0 1.0 0 
0.0422528424207 0.999976851584 0.0353596217185 0.999965277376 0.0268539948226 0.999907406336 2.0 0 1.0 0 
0.0426720679505 0.999976851584 0.0357058929279 0.999965277376 0.0271210827108 0.999930554752 2.0 0 1.0 0 
0.0430912934802 0.999976851584 0.0360521641374 0.999976851584 0.027388170599 0.999953703168 2.0 0 1.0 0 
0.04351051901 0.999976851584 0.0363984353468 0.999976851584 0.0276552584872 0.999965277376 2.0 0 1.0 0 
0.0439297445398 0.999976851584 0.0367447065562 0.999976851584 0.0279223463754 0.999965277376 2.0 0 1.0 0 
0.0443489700695 0.999976851584 0.0370909777656 0.999976851584 0.0281894342636 0.999976851584 2.0 0 1.0 0 
0.0447681955993 1.0 0.037437248975 1.0 0.0284565221518 1.0 2.0 1.0 1.0 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper1p000_decayrate.txt <==
mlu_x mlu_y 
0.00284564262256 0.999976851584 
0.00326486815233 0.999930554752 
0.0036840936821 0.999895832128 
0.00410331921186 0.999861109504 
0.00452254474163 0.999826386879 
0.0049417702714 0.999756941631 
0.00536099580117 0.999722219007 
0.00578022133093 0.999641199551 
0.0061994468607 0.999571754303 
0.00661867239047 0.99946758643 
0.00703789792024 0.999363418558 
0.00745712345 0.99929397331 
0.00787634897977 0.999201379646 
0.00829557450954 0.999131934397 
0.00871480003931 0.999039340733 
0.00913402556907 0.998958321277 
0.00955325109884 0.998900450237 
0.00997247662861 0.998773133948 
0.0103917021584 0.998680540284 
0.0108109276881 0.998472204539 
0.0112301532179 0.99811340409 
0.0116493787477 0.997580990521 
0.0120686042774 0.996504589173 
0.0124878298072 0.994479102767 
0.012907055337 0.991168879269 
0.0133262808667 0.984941955347 
0.0137455063965 0.975277491638 
0.0141647319263 0.960497227977 
0.0145839574561 0.93962893089 
0.0150031829858 0.91207074156 
0.0154224085156 0.875878193035 
0.0158416340454 0.831525827845 
0.0162608595751 0.781027558189 
0.0166800851049 0.726107941064 
0.0170993106347 0.668155881434 
0.0175185361644 0.607136656674 
0.0179377616942 0.547934582576 
0.018356987224 0.48990150349 
0.0187762127537 0.434877718492 
0.0191954382835 0.383395641153 
0.0196146638133 0.334367295918 
0.020033889343 0.291982546094 
0.0204531148728 0.254123311612 
0.0208723404026 0.22127570921 
0.0212915659323 0.192374911747 
0.0217107914621 0.167374622391 
0.0221300169919 0.146529473721 
0.0225492425216 0.12827694765 
0.0229684680514 0.111922591697 
0.0233876935812 0.0982650262156 
0.0238069191109 0.0863435919397 
0.0242261446407 0.0766675540226 
0.0246453701705 0.0683225500295 
0.0250645957002 0.0610423731756 
0.02548382123 0.0546186877163 
0.0259030467598 0.04853065429 
0.0263222722895 0.0430907765136 
0.0267414978193 0.0378129376497 
0.0271607233491 0.0334263128045 
0.0275799488788 0.0290281137513 
0.0279991744086 0.0254864060927 
0.0284183999384 0.0221761825947 
0.0288376254681 0.0192131853378 
0.0292568509979 0.0163543559532 
0.0296760765277 0.0139237722659 
0.0300953020575 0.0117015243232 
0.0305145275872 0.00951399900462 
0.030933753117 0.00773157096726 
0.0313529786468 0.00640053704325 
0.0317722041765 0.00532413569601 
0.0321914297063 0.00434032801306 
0.0326106552361 0.00353013345062 
0.0330298807658 0.00276623572032 
0.0334491062956 0.00216437690251 
0.0338683318254 0.00171298278915 
0.0342875573551 0.00123844025973 
0.0347067828849 0.0010301045151 
0.0351260084147 0.000868065602611 
0.0355452339444 0.000636581441915 
0.0359644594742 0.000486116737462 
0.036383685004 0.000381948865149 
0.0368029105337 0.000300929408905 
0.0372221360635 0.000219909952662 
0.0376413615933 0.000196761536592 
0.038060587123 0.000196761536592 
0.0384798126528 0.000150464704453 
0.0388990381826 0.000104167872313 
0.0393182637123 6.94452482088e-05 
0.0397374892421 6.94452482088e-05 
0.0401567147719 5.78710401741e-05 
0.0405759403016 5.78710401741e-05 
0.0409951658314 5.78710401741e-05 
0.0414143913612 4.62968321393e-05 
0.0418336168909 2.31484160697e-05 
0.0422528424207 2.31484160697e-05 
0.0426720679505 2.31484160697e-05 
0.0430912934802 2.31484160697e-05 
0.04351051901 2.31484160697e-05 
0.0439297445398 2.31484160697e-05 
0.0443489700695 2.31484160697e-05 
0.0447681955993 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/fattree_ecmp_taper1p000_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00284564262256 0.00281012803316 0.00174773333129 2.0 1.0 
1 0.0134251629934 0.0127555197105 0.0101368213072 2.0 1.0 
2 0.0140015250072 0.0132707897574 0.0105858985335 2.0 1.0 
3 0.0143509069458 0.0135945016518 0.0108770774677 2.0 1.0 
4 0.0145948054269 0.0138355307281 0.011078864336 2.0 1.0 
5 0.0148198455572 0.0140540422872 0.0112407896668 2.0 1.0 
6 0.0149984797463 0.0142320850864 0.0113900955766 2.0 1.0 
7 0.015161418356 0.0143937757239 0.0115178022534 2.0 1.0 
8 0.0153125440702 0.0145350880921 0.0116292480379 2.0 1.0 
9 0.0154488217086 0.0146597390994 0.0117344055325 2.0 1.0 
10 0.0155740641057 0.0147704211995 0.0118269016966 2.0 1.0 
11 0.015687013045 0.0148791093379 0.0119176963344 2.0 1.0 
12 0.0157951898873 0.0149837974459 0.0120110400021 2.0 1.0 
13 0.0159013010561 0.0150843253359 0.0120904482901 2.0 1.0 
14 0.0160041805357 0.0151744317263 0.0121649494395 2.0 1.0 
15 0.0161001235247 0.0152636691928 0.0122386822477 2.0 1.0 
16 0.016187466681 0.0153477601707 0.0123115302995 2.0 1.0 
17 0.016271609813 0.0154242608696 0.0123813124374 2.0 1.0 
18 0.0163612700999 0.0155066242442 0.0124423783273 2.0 1.0 
19 0.0164457708597 0.0155828958377 0.0125079089776 2.0 1.0 
20 0.0165315046906 0.0156595148146 0.012572565116 2.0 1.0 
21 0.0166112482548 0.0157335568219 0.0126329921186 2.0 1.0 
22 0.0166886020452 0.0158040691167 0.0126932160929 2.0 1.0 
23 0.0167702659965 0.0158785227686 0.012747509405 2.0 1.0 
24 0.016844458878 0.0159500539303 0.0128052849323 2.0 1.0 
25 0.0169219784439 0.0160151459277 0.0128589598462 2.0 1.0 
26 0.0169994607568 0.0160870403051 0.0129163945094 2.0 1.0 
27 0.0170692000538 0.0161507781595 0.0129702184349 2.0 1.0 
28 0.0171440113336 0.0162197388709 0.013024693355 2.0 1.0 
29 0.0172139033675 0.0162862874568 0.013077493757 2.0 1.0 
30 0.0172900371253 0.016348335892 0.013127877377 2.0 1.0 
31 0.0173627529293 0.0164155792445 0.0131802875549 2.0 1.0 
32 0.0174345597625 0.0164826456457 0.0132329650223 2.0 1.0 
33 0.0175066888332 0.0165429655463 0.0132833439857 2.0 1.0 
34 0.0175754986703 0.016605861485 0.0133347790688 2.0 1.0 
35 0.0176473539323 0.0166674777865 0.0133855892345 2.0 1.0 
36 0.0177193861455 0.0167304314673 0.0134373065084 2.0 1.0 
37 0.0177815258503 0.0167935527861 0.0134870288894 2.0 1.0 
38 0.0178519953042 0.0168551038951 0.0135372849181 2.0 1.0 
39 0.0179186668247 0.0169196911156 0.0135889705271 2.0 1.0 
40 0.0179862454534 0.0169783998281 0.0136422719806 2.0 1.0 
41 0.0180577859282 0.0170455090702 0.0136920856312 2.0 1.0 
42 0.0181270185858 0.0171065274626 0.0137423630804 2.0 1.0 
43 0.0181948952377 0.0171723086387 0.013791189529 2.0 1.0 
44 0.0182709172368 0.0172373335809 0.0138418450952 2.0 1.0 
45 0.0183445066214 0.0173048060387 0.0138920908794 2.0 1.0 
46 0.0184152424335 0.0173687674105 0.013942389749 2.0 1.0 
47 0.0184832476079 0.0174336954951 0.0139951677993 2.0 1.0 
48 0.0185554884374 0.0174983311445 0.0140463942662 2.0 1.0 
49 0.0186264961958 0.0175640527159 0.0141002722085 2.0 1.0 
50 0.0186987686902 0.0176335088909 0.0141537170857 2.0 1.0 
51 0.0187749490142 0.0177051462233 0.0142066078261 2.0 1.0 
52 0.0188532527536 0.0177748687565 0.01426045876 2.0 1.0 
53 0.0189273487777 0.0178425703198 0.0143184643239 2.0 1.0 
54 0.0190048422664 0.0179110988975 0.0143738454208 2.0 1.0 
55 0.0190816484392 0.0179822035134 0.0144317122176 2.0 1.0 
56 0.0191561486572 0.0180524587631 0.014490224421 2.0 1.0 
57 0.0192353334278 0.0181227847934 0.0145478453487 2.0 1.0 
58 0.0193127840757 0.0181950833648 0.0146075310186 2.0 1.0 
59 0.0193966832012 0.0182690769434 0.0146688055247 2.0 1.0 
60 0.0194781553 0.018348665908 0.0147345969453 2.0 1.0 
61 0.0195597168058 0.0184240154922 0.014796170406 2.0 1.0 
62 0.0196421500295 0.0185073167086 0.0148596744984 2.0 1.0 
63 0.019727807492 0.0185846183449 0.0149288587272 2.0 1.0 
64 0.0198184214532 0.0186628587544 0.0149964215234 2.0 1.0 
65 0.0198983363807 0.0187420211732 0.0150645915419 2.0 1.0 
66 0.019985023886 0.0188272912055 0.0151346931234 2.0 1.0 
67 0.0200767032802 0.0189132206142 0.0152046773583 2.0 1.0 
68 0.020173760131 0.0189974028617 0.0152777386829 2.0 1.0 
69 0.0202676914632 0.0190855953842 0.0153508689255 2.0 1.0 
70 0.0203719735146 0.0191839728504 0.0154281118885 2.0 1.0 
71 0.0204745065421 0.0192803367972 0.0155052803457 2.0 1.0 
72 0.0205808859318 0.0193743463606 0.0155827039853 2.0 1.0 
73 0.0206954460591 0.0194756109267 0.0156637858599 2.0 1.0 
74 0.0208054501563 0.0195744913071 0.0157531630248 2.0 1.0 
75 0.0209188964218 0.0196797437966 0.0158424377441 2.0 1.0 
76 0.021043792367 0.0197958722711 0.0159339364618 2.0 1.0 
77 0.0211694445461 0.0199121180922 0.0160342622548 2.0 1.0 
78 0.0213069170713 0.0200325064361 0.016135642305 2.0 1.0 
79 0.021443227306 0.0201579574496 0.0162425804883 2.0 1.0 
80 0.0215936377645 0.0202872473747 0.0163452588022 2.0 1.0 
81 0.0217502191663 0.020423296839 0.0164622981101 2.0 1.0 
82 0.0219199676067 0.0205697603524 0.0165818501264 2.0 1.0 
83 0.0220853276551 0.0207209866494 0.0167096368968 2.0 1.0 
84 0.0222669821233 0.0208854395896 0.0168469659984 2.0 1.0 
85 0.0224666297436 0.0210629496723 0.016990672797 2.0 1.0 
86 0.0226932428777 0.0212463196367 0.0171527471393 2.0 1.0 
87 0.0229275468737 0.0214523524046 0.0173201169819 2.0 1.0 
88 0.0231792218983 0.0216838717461 0.0175133980811 2.0 1.0 
89 0.0234478935599 0.0219157859683 0.0177232008427 2.0 1.0 
90 0.0237531084567 0.0221889484674 0.0179562233388 2.0 1.0 
91 0.0240836217999 0.0225327406079 0.018214635551 2.0 1.0 
92 0.0244929008186 0.0228853654116 0.0185082126409 2.0 1.0 
93 0.024982560426 0.0233095679432 0.0188509169966 2.0 1.0 
94 0.0255435407162 0.0237854458392 0.0192524753511 2.0 1.0 
95 0.0262092594057 0.0244229007512 0.0197562240064 2.0 1.0 
96 0.0270018298179 0.0251528806984 0.0203339997679 2.0 1.0 
97 0.0278950557113 0.0260192528367 0.0210405811667 2.0 1.0 
98 0.0291599407792 0.027082644403 0.0218992158771 2.0 1.0 
99 0.0308208595961 0.0284808594733 0.0229459833354 2.0 1.0 
100 0.0447681955993 0.037437248975 0.0284565221518 2.0 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/ideal_performance_direct_hop_agg1_cdf.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.00284564262256 2.31484160696e-05 0.00284564262256 2.31484160696e-05 0.0 0.992870287851 1.0 0 1.0 0 
0.00326486815233 6.94452482089e-05 0.00326486815233 6.94452482089e-05 0.000185457281768 0.992870287851 1.0 0 1.0 0 
0.0036840936821 0.000104167872313 0.0036840936821 0.000104167872313 0.000370914563537 0.992870287851 1.0 0 1.0 0 
0.00410331921186 0.000138890496418 0.00410331921186 0.000138890496418 0.000556371845305 0.992870287851 1.0 0 1.0 0 
0.00452254474163 0.000173613120522 0.00452254474163 0.000173613120522 0.000741829127073 0.992870287851 1.0 0 1.0 0 
0.0049417702714 0.000243058368731 0.0049417702714 0.000243058368731 0.000927286408842 0.992870287851 1.0 0 1.0 0 
0.00536099580117 0.000277780992836 0.00536099580117 0.000277780992836 0.00111274369061 0.992870287851 1.0 0 1.0 0 
0.00578022133093 0.000358800449079 0.00578022133093 0.000358800449079 0.00129820097238 0.992870287851 1.0 0 1.0 0 
0.0061994468607 0.000428245697288 0.0061994468607 0.000428245697288 0.00148365825415 0.992870287851 1.0 0 1.0 0 
0.00661867239047 0.000532413569601 0.00661867239047 0.000532413569601 0.00166911553591 0.992870287851 1.0 0 1.0 0 
0.00703789792024 0.000636581441915 0.00703789792024 0.000636581441915 0.00185457281768 0.992870287851 1.0 0 1.0 0 
0.00745712345 0.000706026690124 0.00745712345 0.000706026690124 0.00204003009945 0.992870287851 1.0 0 1.0 0 
0.00787634897977 0.000798620354402 0.00787634897977 0.000798620354402 0.00222548738122 0.992870287851 1.0 0 1.0 0 
0.00829557450954 0.000868065602611 0.00829557450954 0.000868065602611 0.00241094466299 0.992870287851 1.0 0 1.0 0 
0.00871480003931 0.00096065926689 0.00871480003931 0.00096065926689 0.00259640194476 0.992870287851 1.0 0 1.0 0 
0.00913402556907 0.00104167872313 0.00913402556907 0.00104167872313 0.00278185922652 0.992870287851 1.0 0 1.0 0 
0.00955325109884 0.00109954976331 0.00955325109884 0.00109954976331 0.00296731650829 0.992870287851 1.0 0 1.0 0 
0.00997247662861 0.00122686605169 0.00997247662861 0.00122686605169 0.00315277379006 0.992870287851 1.0 0 1.0 0 
0.0103917021584 0.00131945971597 0.0103917021584 0.00131945971597 0.00333823107183 0.992870287851 1.0 0 1.0 0 
0.0108109276881 0.0015277954606 0.0108109276881 0.0015277954606 0.0035236883536 0.992870287851 1.0 0 1.0 0 
0.0112301532179 0.00188659590967 0.0112301532179 0.00188659590967 0.00370914563537 0.992870287851 1.0 0 1.0 0 
0.0116493787477 0.00241900947928 0.0116493787477 0.00241900947928 0.00389460291713 0.992870287851 1.0 0 1.0 0 
0.0120686042774 0.00349541082651 0.0120686042774 0.00349541082651 0.0040800601989 0.992870287851 1.0 0 1.0 0 
0.0124878298072 0.00552089723261 0.0124878298072 0.00552089723261 0.00426551748067 0.992870287851 1.0 0 1.0 0 
0.012907055337 0.00883112073056 0.012907055337 0.00883112073056 0.00445097476244 0.992870287851 1.0 0 1.0 0 
0.0133262808667 0.0150580446533 0.0133262808667 0.0150580446533 0.00463643204421 0.992870287851 1.0 0 1.0 0 
0.0137455063965 0.0247225083624 0.0137455063965 0.0247225083624 0.00482188932598 0.992870287851 1.0 0 1.0 0 
0.0141647319263 0.0395027720228 0.0141647319263 0.0395027720228 0.00500734660774 0.992870287851 1.0 0 1.0 0 
0.0145839574561 0.0603710691096 0.0145839574561 0.0603710691096 0.00519280388951 0.992870287851 1.0 0 1.0 0 
0.0150031829858 0.0879292584405 0.0150031829858 0.0879292584405 0.00537826117128 0.992870287851 1.0 0 1.0 0 
0.0154224085156 0.124121806965 0.0154224085156 0.124121806965 0.00556371845305 0.992870287851 1.0 0 1.0 0 
0.0158416340454 0.168474172155 0.0158416340454 0.168474172155 0.00574917573482 0.992870287851 1.0 0 1.0 0 
0.0162608595751 0.218972441811 0.0162608595751 0.218972441811 0.00593463301659 0.992870287851 1.0 0 1.0 0 
0.0166800851049 0.273892058936 0.0166800851049 0.273892058936 0.00612009029835 0.992870287851 1.0 0 1.0 0 
0.0170993106347 0.331844118566 0.0170993106347 0.331844118566 0.00630554758012 0.992870287851 1.0 0 1.0 0 
0.0175185361644 0.392863343326 0.0175185361644 0.392863343326 0.00649100486189 0.992870287851 1.0 0 1.0 0 
0.0179377616942 0.452065417424 0.0179377616942 0.452065417424 0.00667646214366 0.992870287851 1.0 0 1.0 0 
0.018356987224 0.51009849651 0.018356987224 0.51009849651 0.00686191942543 0.992870287851 1.0 0 1.0 0 
0.0187762127537 0.565122281508 0.0187762127537 0.565122281508 0.0070473767072 0.992870287851 1.0 0 1.0 0 
0.0191954382835 0.616604358847 0.0191954382835 0.616604358847 0.00723283398896 0.992870287851 1.0 0 1.0 0 
0.0196146638133 0.665632704082 0.0196146638133 0.665632704082 0.00741829127073 0.992870287851 1.0 0 1.0 0 
0.020033889343 0.708017453906 0.020033889343 0.708017453906 0.0076037485525 0.992870287851 1.0 0 1.0 0 
0.0204531148728 0.745876688388 0.0204531148728 0.745876688388 0.00778920583427 0.992870287851 1.0 0 1.0 0 
0.0208723404026 0.77872429079 0.0208723404026 0.77872429079 0.00797466311604 0.992870287851 1.0 0 1.0 0 
0.0212915659323 0.807625088253 0.0212915659323 0.807625088253 0.00816012039781 0.992870287851 1.0 0 1.0 0 
0.0217107914621 0.832625377609 0.0217107914621 0.832625377609 0.00834557767957 0.992870287851 1.0 0 1.0 0 
0.0221300169919 0.853470526279 0.0221300169919 0.853470526279 0.00853103496134 0.992870287851 1.0 0 1.0 0 
0.0225492425216 0.87172305235 0.0225492425216 0.87172305235 0.00871649224311 0.992870287851 1.0 0 1.0 0 
0.0229684680514 0.888077408303 0.0229684680514 0.888077408303 0.00890194952488 0.992870287851 1.0 0 1.0 0 
0.0233876935812 0.901734973784 0.0233876935812 0.901734973784 0.00908740680665 0.992870287851 1.0 0 1.0 0 
0.0238069191109 0.91365640806 0.0238069191109 0.91365640806 0.00927286408842 0.992870287851 1.0 0 1.0 0 
0.0242261446407 0.923332445977 0.0242261446407 0.923332445977 0.00945832137018 0.992870287851 1.0 0 1.0 0 
0.0246453701705 0.93167744997 0.0246453701705 0.93167744997 0.00964377865195 0.992870287851 1.0 0 1.0 0 
0.0250645957002 0.938957626824 0.0250645957002 0.938957626824 0.00982923593372 0.992870287851 1.0 0 1.0 0 
0.02548382123 0.945381312284 0.02548382123 0.945381312284 0.0100146932155 0.992881862059 1.0 0 1.0 0 
0.0259030467598 0.95146934571 0.0259030467598 0.95146934571 0.0102001504973 0.992881862059 1.0 0 1.0 0 
0.0263222722895 0.956909223486 0.0263222722895 0.956909223486 0.010385607779 0.992881862059 1.0 0 1.0 0 
0.0267414978193 0.96218706235 0.0267414978193 0.96218706235 0.0105710650608 0.992881862059 1.0 0 1.0 0 
0.0271607233491 0.966573687195 0.0271607233491 0.966573687195 0.0107565223426 0.992893436267 1.0 0 1.0 0 
0.0275799488788 0.970971886249 0.0275799488788 0.970971886249 0.0109419796243 0.992939733099 1.0 0 1.0 0 
0.0279991744086 0.974513593907 0.0279991744086 0.974513593907 0.0111274369061 0.992951307307 1.0 0 1.0 0 
0.0284183999384 0.977823817405 0.0284183999384 0.977823817405 0.0113128941879 0.992962881515 1.0 0 1.0 0 
0.0288376254681 0.980786814662 0.0288376254681 0.980786814662 0.0114983514696 0.992974455723 1.0 0 1.0 0 
0.0292568509979 0.983645644047 0.0292568509979 0.983645644047 0.0116838087514 0.992997604139 1.0 0 1.0 0 
0.0296760765277 0.986076227734 0.0296760765277 0.986076227734 0.0118692660332 0.993032326763 1.0 0 1.0 0 
0.0300953020575 0.988298475677 0.0300953020575 0.988298475677 0.0120547233149 0.993124920427 1.0 0 1.0 0 
0.0305145275872 0.990486000995 0.0305145275872 0.990486000995 0.0122401805967 0.993182791467 1.0 0 1.0 0 
0.030933753117 0.992268429033 0.030933753117 0.992268429033 0.0124256378785 0.993240662508 1.0 0 1.0 0 
0.0313529786468 0.993599462957 0.0313529786468 0.993599462957 0.0126110951602 0.993310107756 1.0 0 1.0 0 
0.0317722041765 0.994675864304 0.0317722041765 0.994675864304 0.012796552442 0.993391127212 1.0 0 1.0 0 
0.0321914297063 0.995659671987 0.0321914297063 0.995659671987 0.0129820097238 0.993437424044 1.0 0 1.0 0 
0.0326106552361 0.996469866549 0.0326106552361 0.996469866549 0.0131674670056 0.993634185581 1.0 0 1.0 0 
0.0330298807658 0.99723376428 0.0330298807658 0.99723376428 0.0133529242873 0.993761501869 1.0 0 1.0 0 
0.0334491062956 0.997835623097 0.0334491062956 0.997835623097 0.0135383815691 0.99405085707 1.0 0 1.0 0 
0.0338683318254 0.998287017211 0.0338683318254 0.998287017211 0.0137238388509 0.994259192815 1.0 0 1.0 0 
0.0342875573551 0.99876155974 0.0342875573551 0.99876155974 0.0139092961326 0.994467528559 1.0 0 1.0 0 
0.0347067828849 0.998969895485 0.0347067828849 0.998969895485 0.0140947534144 0.994733735344 1.0 0 1.0 0 
0.0351260084147 0.999131934397 0.0351260084147 0.999131934397 0.0142802106962 0.994918922673 1.0 0 1.0 0 
0.0355452339444 0.999363418558 0.0355452339444 0.999363418558 0.0144656679779 0.995393465202 1.0 0 1.0 0 
0.0359644594742 0.999513883263 0.0359644594742 0.999513883263 0.0146511252597 0.995925878772 1.0 0 1.0 0 
0.036383685004 0.999618051135 0.036383685004 0.999618051135 0.0148365825415 0.996388847093 1.0 0 1.0 0 
0.0368029105337 0.999699070591 0.0368029105337 0.999699070591 0.0150220398232 0.996886538039 1.0 0 1.0 0 
0.0372221360635 0.999780090047 0.0372221360635 0.999780090047 0.015207497105 0.997210615864 1.0 0 1.0 0 
0.0376413615933 0.999803238463 0.0376413615933 0.999803238463 0.0153929543868 0.997835623097 1.0 0 1.0 0 
0.038060587123 0.999803238463 0.038060587123 0.999803238463 0.0155784116685 0.998217571963 1.0 0 1.0 0 
0.0384798126528 0.999849535296 0.0384798126528 0.999849535296 0.0157638689503 0.998622669244 1.0 0 1.0 0 
0.0388990381826 0.999895832128 0.0388990381826 0.999895832128 0.0159493262321 0.998877301821 1.0 0 1.0 0 
0.0393182637123 0.999930554752 0.0393182637123 0.999930554752 0.0161347835138 0.999097211773 1.0 0 1.0 0 
0.0397374892421 0.999930554752 0.0397374892421 0.999930554752 0.0163202407956 0.999259250686 1.0 0 1.0 0 
0.0401567147719 0.99994212896 0.0401567147719 0.99994212896 0.0165056980774 0.999456012222 1.0 0 1.0 0 
0.0405759403016 0.99994212896 0.0405759403016 0.99994212896 0.0166911553591 0.999502309055 1.0 0 1.0 0 
0.0409951658314 0.99994212896 0.0409951658314 0.99994212896 0.0168766126409 0.999560180095 1.0 0 1.0 0 
0.0414143913612 0.999953703168 0.0414143913612 0.999953703168 0.0170620699227 0.999710644799 1.0 0 1.0 0 
0.0418336168909 0.999976851584 0.0418336168909 0.999976851584 0.0172475272045 0.999780090047 1.0 0 1.0 0 
0.0422528424207 0.999976851584 0.0422528424207 0.999976851584 0.0174329844862 0.999826386879 1.0 0 1.0 0 
0.0426720679505 0.999976851584 0.0426720679505 0.999976851584 0.017618441768 0.999849535296 1.0 0 1.0 0 
0.0430912934802 0.999976851584 0.0430912934802 0.999976851584 0.0178038990498 0.999895832128 1.0 0 1.0 0 
0.04351051901 0.999976851584 0.04351051901 0.999976851584 0.0179893563315 0.99994212896 1.0 0 1.0 0 
0.0439297445398 0.999976851584 0.0439297445398 0.999976851584 0.0181748136133 0.99994212896 1.0 0 1.0 0 
0.0443489700695 0.999976851584 0.0443489700695 0.999976851584 0.0183602708951 0.999976851584 1.0 0 1.0 0 
0.0447681955993 1.0 0.0447681955993 1.0 0.0185457281768 1.0 1.0 1.0 1.0 1.0 


==> plot_data/facebook_data/fb_cluster_combinedclique/ideal_performance_direct_hop_agg1_decayrate.txt <==
mlu_x mlu_y 
0.00284564262256 0.999976851584 
0.00326486815233 0.999930554752 
0.0036840936821 0.999895832128 
0.00410331921186 0.999861109504 
0.00452254474163 0.999826386879 
0.0049417702714 0.999756941631 
0.00536099580117 0.999722219007 
0.00578022133093 0.999641199551 
0.0061994468607 0.999571754303 
0.00661867239047 0.99946758643 
0.00703789792024 0.999363418558 
0.00745712345 0.99929397331 
0.00787634897977 0.999201379646 
0.00829557450954 0.999131934397 
0.00871480003931 0.999039340733 
0.00913402556907 0.998958321277 
0.00955325109884 0.998900450237 
0.00997247662861 0.998773133948 
0.0103917021584 0.998680540284 
0.0108109276881 0.998472204539 
0.0112301532179 0.99811340409 
0.0116493787477 0.997580990521 
0.0120686042774 0.996504589173 
0.0124878298072 0.994479102767 
0.012907055337 0.991168879269 
0.0133262808667 0.984941955347 
0.0137455063965 0.975277491638 
0.0141647319263 0.960497227977 
0.0145839574561 0.93962893089 
0.0150031829858 0.91207074156 
0.0154224085156 0.875878193035 
0.0158416340454 0.831525827845 
0.0162608595751 0.781027558189 
0.0166800851049 0.726107941064 
0.0170993106347 0.668155881434 
0.0175185361644 0.607136656674 
0.0179377616942 0.547934582576 
0.018356987224 0.48990150349 
0.0187762127537 0.434877718492 
0.0191954382835 0.383395641153 
0.0196146638133 0.334367295918 
0.020033889343 0.291982546094 
0.0204531148728 0.254123311612 
0.0208723404026 0.22127570921 
0.0212915659323 0.192374911747 
0.0217107914621 0.167374622391 
0.0221300169919 0.146529473721 
0.0225492425216 0.12827694765 
0.0229684680514 0.111922591697 
0.0233876935812 0.0982650262156 
0.0238069191109 0.0863435919397 
0.0242261446407 0.0766675540226 
0.0246453701705 0.0683225500295 
0.0250645957002 0.0610423731756 
0.02548382123 0.0546186877163 
0.0259030467598 0.04853065429 
0.0263222722895 0.0430907765136 
0.0267414978193 0.0378129376497 
0.0271607233491 0.0334263128045 
0.0275799488788 0.0290281137513 
0.0279991744086 0.0254864060927 
0.0284183999384 0.0221761825947 
0.0288376254681 0.0192131853378 
0.0292568509979 0.0163543559532 
0.0296760765277 0.0139237722659 
0.0300953020575 0.0117015243232 
0.0305145275872 0.00951399900462 
0.030933753117 0.00773157096726 
0.0313529786468 0.00640053704325 
0.0317722041765 0.00532413569601 
0.0321914297063 0.00434032801306 
0.0326106552361 0.00353013345062 
0.0330298807658 0.00276623572032 
0.0334491062956 0.00216437690251 
0.0338683318254 0.00171298278915 
0.0342875573551 0.00123844025973 
0.0347067828849 0.0010301045151 
0.0351260084147 0.000868065602611 
0.0355452339444 0.000636581441915 
0.0359644594742 0.000486116737462 
0.036383685004 0.000381948865149 
0.0368029105337 0.000300929408905 
0.0372221360635 0.000219909952662 
0.0376413615933 0.000196761536592 
0.038060587123 0.000196761536592 
0.0384798126528 0.000150464704453 
0.0388990381826 0.000104167872313 
0.0393182637123 6.94452482088e-05 
0.0397374892421 6.94452482088e-05 
0.0401567147719 5.78710401741e-05 
0.0405759403016 5.78710401741e-05 
0.0409951658314 5.78710401741e-05 
0.0414143913612 4.62968321393e-05 
0.0418336168909 2.31484160697e-05 
0.0422528424207 2.31484160697e-05 
0.0426720679505 2.31484160697e-05 
0.0430912934802 2.31484160697e-05 
0.04351051901 2.31484160697e-05 
0.0439297445398 2.31484160697e-05 
0.0443489700695 2.31484160697e-05 
0.0447681955993 1.15742080348e-05 


==> plot_data/facebook_data/fb_cluster_combinedclique/ideal_performance_direct_hop_agg1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.00284564262256 0.00284564262256 0.0 1.0 1.0 
1 0.0134251629934 0.0134251629934 0.0 1.0 1.0 
2 0.0140015250072 0.0140015250072 0.0 1.0 1.0 
3 0.0143509069458 0.0143509069458 0.0 1.0 1.0 
4 0.0145948054269 0.0145948054269 0.0 1.0 1.0 
5 0.0148198455572 0.0148198455572 0.0 1.0 1.0 
6 0.0149984797463 0.0149984797463 0.0 1.0 1.0 
7 0.015161418356 0.015161418356 0.0 1.0 1.0 
8 0.0153125440702 0.0153125440702 0.0 1.0 1.0 
9 0.0154488217086 0.0154488217086 0.0 1.0 1.0 
10 0.0155740641057 0.0155740641057 0.0 1.0 1.0 
11 0.015687013045 0.015687013045 0.0 1.0 1.0 
12 0.0157951898873 0.0157951898873 0.0 1.0 1.0 
13 0.0159013010561 0.0159013010561 0.0 1.0 1.0 
14 0.0160041805357 0.0160041805357 0.0 1.0 1.0 
15 0.0161001235247 0.0161001235247 0.0 1.0 1.0 
16 0.016187466681 0.016187466681 0.0 1.0 1.0 
17 0.016271609813 0.016271609813 0.0 1.0 1.0 
18 0.0163612700999 0.0163612700999 0.0 1.0 1.0 
19 0.0164457708597 0.0164457708597 0.0 1.0 1.0 
20 0.0165315046906 0.0165315046906 0.0 1.0 1.0 
21 0.0166112482548 0.0166112482548 0.0 1.0 1.0 
22 0.0166886020452 0.0166886020452 0.0 1.0 1.0 
23 0.0167702659965 0.0167702659965 0.0 1.0 1.0 
24 0.016844458878 0.016844458878 0.0 1.0 1.0 
25 0.0169219784439 0.0169219784439 0.0 1.0 1.0 
26 0.0169994607568 0.0169994607568 0.0 1.0 1.0 
27 0.0170692000538 0.0170692000538 0.0 1.0 1.0 
28 0.0171440113336 0.0171440113336 0.0 1.0 1.0 
29 0.0172139033675 0.0172139033675 0.0 1.0 1.0 
30 0.0172900371253 0.0172900371253 0.0 1.0 1.0 
31 0.0173627529293 0.0173627529293 0.0 1.0 1.0 
32 0.0174345597625 0.0174345597625 0.0 1.0 1.0 
33 0.0175066888332 0.0175066888332 0.0 1.0 1.0 
34 0.0175754986703 0.0175754986703 0.0 1.0 1.0 
35 0.0176473539323 0.0176473539323 0.0 1.0 1.0 
36 0.0177193861455 0.0177193861455 0.0 1.0 1.0 
37 0.0177815258503 0.0177815258503 0.0 1.0 1.0 
38 0.0178519953042 0.0178519953042 0.0 1.0 1.0 
39 0.0179186668247 0.0179186668247 0.0 1.0 1.0 
40 0.0179862454534 0.0179862454534 0.0 1.0 1.0 
41 0.0180577859282 0.0180577859282 0.0 1.0 1.0 
42 0.0181270185858 0.0181270185858 0.0 1.0 1.0 
43 0.0181948952377 0.0181948952377 0.0 1.0 1.0 
44 0.0182709172368 0.0182709172368 0.0 1.0 1.0 
45 0.0183445066214 0.0183445066214 0.0 1.0 1.0 
46 0.0184152424335 0.0184152424335 0.0 1.0 1.0 
47 0.0184832476079 0.0184832476079 0.0 1.0 1.0 
48 0.0185554884374 0.0185554884374 0.0 1.0 1.0 
49 0.0186264961958 0.0186264961958 0.0 1.0 1.0 
50 0.0186987686902 0.0186987686902 0.0 1.0 1.0 
51 0.0187749490142 0.0187749490142 0.0 1.0 1.0 
52 0.0188532527536 0.0188532527536 0.0 1.0 1.0 
53 0.0189273487777 0.0189273487777 0.0 1.0 1.0 
54 0.0190048422664 0.0190048422664 0.0 1.0 1.0 
55 0.0190816484392 0.0190816484392 0.0 1.0 1.0 
56 0.0191561486572 0.0191561486572 0.0 1.0 1.0 
57 0.0192353334278 0.0192353334278 0.0 1.0 1.0 
58 0.0193127840757 0.0193127840757 0.0 1.0 1.0 
59 0.0193966832012 0.0193966832012 0.0 1.0 1.0 
60 0.0194781553 0.0194781553 0.0 1.0 1.0 
61 0.0195597168058 0.0195597168058 0.0 1.0 1.0 
62 0.0196421500295 0.0196421500295 0.0 1.0 1.0 
63 0.019727807492 0.019727807492 0.0 1.0 1.0 
64 0.0198184214532 0.0198184214532 0.0 1.0 1.0 
65 0.0198983363807 0.0198983363807 0.0 1.0 1.0 
66 0.019985023886 0.019985023886 0.0 1.0 1.0 
67 0.0200767032802 0.0200767032802 0.0 1.0 1.0 
68 0.020173760131 0.020173760131 0.0 1.0 1.0 
69 0.0202676914632 0.0202676914632 0.0 1.0 1.0 
70 0.0203719735146 0.0203719735146 0.0 1.0 1.0 
71 0.0204745065421 0.0204745065421 0.0 1.0 1.0 
72 0.0205808859318 0.0205808859318 0.0 1.0 1.0 
73 0.0206954460591 0.0206954460591 0.0 1.0 1.0 
74 0.0208054501563 0.0208054501563 0.0 1.0 1.0 
75 0.0209188964218 0.0209188964218 0.0 1.0 1.0 
76 0.021043792367 0.021043792367 0.0 1.0 1.0 
77 0.0211694445461 0.0211694445461 0.0 1.0 1.0 
78 0.0213069170713 0.0213069170713 0.0 1.0 1.0 
79 0.021443227306 0.021443227306 0.0 1.0 1.0 
80 0.0215936377645 0.0215936377645 0.0 1.0 1.0 
81 0.0217502191663 0.0217502191663 0.0 1.0 1.0 
82 0.0219199676067 0.0219199676067 0.0 1.0 1.0 
83 0.0220853276551 0.0220853276551 0.0 1.0 1.0 
84 0.0222669821233 0.0222669821233 0.0 1.0 1.0 
85 0.0224666297436 0.0224666297436 0.0 1.0 1.0 
86 0.0226932428777 0.0226932428777 0.0 1.0 1.0 
87 0.0229275468737 0.0229275468737 0.0 1.0 1.0 
88 0.0231792218983 0.0231792218983 0.0 1.0 1.0 
89 0.0234478935599 0.0234478935599 0.0 1.0 1.0 
90 0.0237531084567 0.0237531084567 0.0 1.0 1.0 
91 0.0240836217999 0.0240836217999 0.0 1.0 1.0 
92 0.0244929008186 0.0244929008186 0.0 1.0 1.0 
93 0.024982560426 0.024982560426 0.0 1.0 1.0 
94 0.0255435407162 0.0255435407162 0.0 1.0 1.0 
95 0.0262092594057 0.0262092594057 0.0 1.0 1.0 
96 0.0270018298179 0.0270018298179 0.0 1.0 1.0 
97 0.0278950557113 0.0278950557113 0.0 1.0 1.0 
98 0.0291599407792 0.0291599407792 0.0 1.0 1.0 
99 0.0308208595961 0.0308208595961 0.0 1.0 1.0 
100 0.0447681955993 0.0447681955993 0.0185457281768 1.0 1.0 


==> plot_data/facebook_data/sensitivity_with_vs_without.txt <==
x_range with_sensitivity without_sensitivity 
0 0.09113 0.09327 
1 0.08987 0.08886 
2 0.11066 0.11428 
3 0.10155 0.10258 
4 0.10021 0.10221 
5 0.10557 0.11414 
6 0.11478 0.12552 
7 0.10009 0.10302 
8 0.09298 0.08776 
9 0.10523 0.09797 
10 0.10522 0.11360 
11 0.09199 0.08342 
12 0.10536 0.09330 
13 0.10457 0.10370 
14 0.11097 0.10978 
15 0.10406 0.09720 
16 0.11123 0.12338 
17 0.10096 0.10198 
18 0.09699 0.09315 
19 0.11107 0.10656 
20 0.11908 0.11576 
21 0.10474 0.10106 
22 0.10563 0.09542 
23 0.10098 0.09905 
24 0.12137 0.11313 
25 0.11279 0.10523 
26 0.11516 0.11136 
27 0.10544 0.10800 
28 0.12513 0.14272 
29 0.10784 0.09592 
30 0.11612 0.11872 
31 0.10202 0.09115 
32 0.11441 0.10851 
33 0.11218 0.10044 
34 0.09805 0.09221 
35 0.11572 0.12063 
36 0.12163 0.12370 
37 0.11125 0.10570 
38 0.10173 0.10763 
39 0.10710 0.10025 
40 0.09706 0.08810 
41 0.10212 0.09811 
42 0.10910 0.10188 
43 0.10715 0.11200 
44 0.10497 0.11106 
45 0.11124 0.12188 
46 0.10234 0.10304 
47 0.11399 0.11748 
48 0.11580 0.11774 
49 0.10279 0.09366 
50 0.11959 0.13873 
51 0.11273 0.11532 
52 0.12037 0.11924 
53 0.12219 0.12048 
54 0.11612 0.10244 
55 0.12196 0.12461 
56 0.11552 0.11317 
57 0.09875 0.09115 
58 0.11389 0.11729 
59 0.10552 0.10285 
60 0.10666 0.10383 
61 0.11002 0.10595 
62 0.09839 0.09520 
63 0.11866 0.12359 
64 0.11285 0.11137 
65 0.11614 0.13050 
66 0.11610 0.11497 
67 0.11210 0.10383 
68 0.11466 0.11734 
69 0.10704 0.09954 
70 0.10550 0.10730 
71 0.12285 0.12112 
72 0.10449 0.10954 
73 0.10639 0.10176 
74 0.11165 0.10756 
75 0.12150 0.11486 
76 0.10589 0.11213 
77 0.10304 0.09707 
78 0.11325 0.10981 
79 0.11888 0.11587 
80 0.11344 0.10198 
81 0.12939 0.13235 
82 0.11512 0.12219 
83 0.10862 0.10208 
84 0.11731 0.11335 
85 0.11685 0.12558 
86 0.11922 0.10864 
87 0.10029 0.10031 
88 0.11771 0.12166 
89 0.11113 0.11307 
90 0.11924 0.13139 
91 0.11315 0.10962 
92 0.11383 0.10828 
93 0.11848 0.11847 
94 0.11627 0.12108 
95 0.11542 0.11170 
96 0.10856 0.10766 
97 0.11433 0.11088 
98 0.11464 0.11266 
99 0.11521 0.10870 
100 0.10071 0.09751 
101 0.10616 0.10674 
102 0.10233 0.10540 
103 0.12358 0.12031 
104 0.11328 0.10696 
105 0.12263 0.11986 
106 0.10845 0.11934 
107 0.11712 0.12111 
108 0.10956 0.11264 
109 0.11341 0.11317 
110 0.10496 0.09600 
111 0.11940 0.11461 
112 0.11421 0.12206 
113 0.12146 0.11562 
114 0.11756 0.10451 
115 0.12282 0.13026 
116 0.11915 0.11699 
117 0.11170 0.10666 
118 0.10796 0.10905 
119 0.12745 0.13151 
120 0.10740 0.10948 
121 0.11969 0.11382 
122 0.10935 0.10815 
123 0.10557 0.09667 
124 0.10652 0.09836 
125 0.11535 0.10093 
126 0.13063 0.14067 
127 0.09543 0.08772 
128 0.10750 0.09949 
129 0.10781 0.09840 
130 0.11028 0.10498 
131 0.11143 0.11770 
132 0.09279 0.09147 
133 0.11138 0.12043 
134 0.10027 0.09906 
135 0.11074 0.11570 
136 0.11432 0.10494 
137 0.09999 0.10083 
138 0.10301 0.10122 
139 0.10654 0.10396 
140 0.11955 0.11811 
141 0.10276 0.10092 
142 0.10841 0.10396 
143 0.10911 0.10492 
144 0.10375 0.10350 
145 0.10889 0.10180 
146 0.12341 0.11972 
147 0.11445 0.10488 
148 0.11535 0.10792 
149 0.10912 0.10630 
150 0.10345 0.10179 
151 0.11872 0.11217 
152 0.11856 0.11174 
153 0.11110 0.10459 
154 0.10173 0.10418 
155 0.10630 0.10410 
156 0.11882 0.11450 
157 0.12610 0.11497 
158 0.11431 0.10947 
159 0.10641 0.09396 
160 0.10647 0.09881 
161 0.10485 0.10464 
162 0.12263 0.12248 
163 0.11530 0.12286 
164 0.10178 0.09850 
165 0.10086 0.09643 
166 0.10579 0.09991 
167 0.10577 0.11121 
168 0.11736 0.11980 
169 0.10643 0.09777 
170 0.12718 0.12631 
171 0.13229 0.15896 
172 0.11449 0.11893 
173 0.11576 0.12144 
174 0.11104 0.10417 
175 0.10024 0.09214 
176 0.10907 0.10862 
177 0.10868 0.10334 
178 0.10071 0.09568 
179 0.10236 0.09504 
180 0.09886 0.09099 
181 0.10902 0.10579 
182 0.10887 0.11894 
183 0.10513 0.09530 
184 0.11307 0.10612 
185 0.11802 0.11162 
186 0.11428 0.11139 
187 0.09850 0.09433 
188 0.10735 0.10644 
189 0.09752 0.09221 
190 0.10474 0.09745 
191 0.10300 0.11580 
192 0.10326 0.10502 
193 0.11744 0.11392 
194 0.10204 0.09832 
195 0.09436 0.08490 
196 0.09891 0.10192 
197 0.10906 0.12102 
198 0.10932 0.10333 
199 0.09760 0.09543 
200 0.09997 0.09843 


==> plot_data/facebook_data/sensitivity_with_vs_without_experiment.txt <==
x_range mlu_optimized_sorted mlu_unoptimized_sorted mlu_optimized_unsorted mlu_unoptimized_unsorted 
0 0.7599 0.7345 0.8904 0.8904 
1 0.7768 0.7599 0.8902 0.8840 
2 0.7898 0.7768 0.9665 0.9665 
3 0.7922 0.7898 0.9665 0.9665 
4 0.7930 0.7922 0.9665 0.9665 
5 0.8080 0.7930 0.9665 0.9665 
6 0.8087 0.7932 0.9484 0.9484 
7 0.8118 0.7991 0.9475 0.9475 
8 0.8137 0.8137 0.8818 0.8818 
9 0.8139 0.8139 0.8745 0.8745 
10 0.8172 0.8172 0.8354 0.8354 
11 0.8212 0.8179 0.8329 0.8329 
12 0.8228 0.8201 0.9380 0.9380 
13 0.8260 0.8329 0.9367 0.9367 
14 0.8329 0.8354 0.8672 0.8678 
15 0.8354 0.8365 0.8642 0.8642 
16 0.8365 0.8414 0.7768 0.7768 
17 0.8414 0.8482 0.7898 0.7898 
18 0.8429 0.8492 0.7599 0.7599 
19 0.8433 0.8507 0.9307 0.9307 
20 0.8482 0.8513 0.9274 0.9274 
21 0.8484 0.8564 0.9665 0.9665 
22 0.8507 0.8593 0.9665 0.9665 
23 0.8513 0.8642 0.9665 0.9665 
24 0.8564 0.8678 0.9665 0.9665 
25 0.8632 0.8688 0.9347 0.9357 
26 0.8641 0.8690 0.9343 0.9347 
27 0.8642 0.8693 0.9547 0.9547 
28 0.8672 0.8704 0.9541 0.9541 
29 0.8678 0.8727 0.7930 0.7930 
30 0.8688 0.8734 0.7922 0.7922 
31 0.8704 0.8745 0.9622 0.9622 
32 0.8734 0.8757 0.9549 0.9549 
33 0.8745 0.8818 0.9665 0.9665 
34 0.8775 0.8825 0.9665 0.9665 
35 0.8818 0.8828 0.8912 0.8912 
36 0.8828 0.8840 0.8908 0.8908 
37 0.8840 0.8840 0.8840 0.8840 
38 0.8876 0.8904 0.8828 0.8828 
39 0.8884 0.8908 0.9659 0.9659 
40 0.8902 0.8912 0.9656 0.9656 
41 0.8904 0.8912 0.9532 0.9532 
42 0.8908 0.8923 0.9527 0.9527 
43 0.8912 0.8944 0.9130 0.9130 
44 0.8912 0.8948 0.9127 0.9127 
45 0.8923 0.8955 0.9264 0.9264 
46 0.8925 0.8968 0.9177 0.9177 
47 0.8940 0.9086 0.9270 0.9270 
48 0.8955 0.9091 0.9267 0.9267 
49 0.9020 0.9109 0.9426 0.9426 
50 0.9079 0.9113 0.9405 0.9405 
51 0.9091 0.9127 0.9665 0.9665 
52 0.9109 0.9130 0.9665 0.9665 
53 0.9113 0.9172 0.9665 0.9665 
54 0.9127 0.9177 0.9665 0.9665 
55 0.9130 0.9193 0.9665 0.9665 
56 0.9137 0.9216 0.9665 0.9665 
57 0.9161 0.9236 0.8688 0.8704 
58 0.9173 0.9264 0.8678 0.8688 
59 0.9177 0.9267 0.9113 0.9113 
60 0.9198 0.9270 0.9109 0.9109 
61 0.9264 0.9270 0.8564 0.8564 
62 0.9267 0.9274 0.8513 0.8513 
63 0.9270 0.9276 0.9450 0.9450 
64 0.9274 0.9296 0.9439 0.9439 
65 0.9298 0.9307 0.9500 0.9500 
66 0.9307 0.9347 0.9490 0.9490 
67 0.9313 0.9357 0.9665 0.9665 
68 0.9343 0.9367 0.9660 0.9660 
69 0.9347 0.9374 0.8923 0.8923 
70 0.9353 0.9380 0.8912 0.8912 
71 0.9367 0.9396 0.8139 0.8139 
72 0.9378 0.9401 0.8137 0.8137 
73 0.9380 0.9405 0.8507 0.8507 
74 0.9405 0.9426 0.8482 0.8482 
75 0.9418 0.9439 0.9091 0.9091 
76 0.9426 0.9449 0.8955 0.8955 
77 0.9439 0.9450 0.8414 0.8414 
78 0.9450 0.9475 0.8365 0.8365 
79 0.9464 0.9484 0.8734 0.8734 
80 0.9475 0.9490 0.8704 0.8727 
81 0.9484 0.9500 0.9353 0.9401 
82 0.9490 0.9527 0.9313 0.9396 
83 0.9496 0.9532 1.0641 1.0997 
84 0.9500 0.9533 1.0575 1.0776 
85 0.9527 0.9535 1.3443 1.4766 
86 0.9532 0.9541 1.2630 1.2860 
87 0.9541 0.9547 1.0044 1.0328 
88 0.9547 0.9549 1.0022 1.0308 
89 0.9549 0.9560 0.9173 0.9276 
90 0.9572 0.9561 0.9161 0.9270 
91 0.9582 0.9580 0.8429 0.8593 
92 0.9622 0.9594 0.8260 0.8492 
93 0.9623 0.9598 0.9968 0.9950 
94 0.9656 0.9620 0.9914 0.9910 
95 0.9659 0.9622 0.8925 0.9086 
96 0.9660 0.9656 0.8884 0.8968 
97 0.9665 0.9656 0.8087 0.7932 
98 0.9665 0.9658 0.8080 0.7345 
99 0.9665 0.9659 0.9843 0.9773 
100 0.9665 0.9660 0.9831 0.9768 
101 0.9665 0.9665 1.1070 1.1735 
102 0.9665 0.9665 1.1063 1.1543 
103 0.9665 0.9665 1.0673 1.1019 
104 0.9665 0.9665 1.0670 1.1006 
105 0.9665 0.9665 0.9905 0.9894 
106 0.9665 0.9665 0.9851 0.9789 
107 0.9665 0.9665 1.0260 1.0602 
108 0.9665 0.9665 1.0260 1.0596 
109 0.9665 0.9665 0.8172 0.8172 
110 0.9665 0.9665 0.8118 0.7991 
111 0.9665 0.9665 1.0275 1.0690 
112 0.9665 0.9665 1.0273 1.0685 
113 0.9665 0.9665 1.0806 1.1124 
114 0.9690 0.9665 1.0697 1.1054 
115 0.9705 0.9665 0.9418 0.9533 
116 0.9707 0.9665 0.9378 0.9449 
117 0.9707 0.9665 0.9298 0.9374 
118 0.9725 0.9734 0.9198 0.9296 
119 0.9738 0.9753 1.0387 1.0697 
120 0.9793 0.9758 1.0308 1.0694 
121 0.9831 0.9768 1.0123 1.0473 
122 0.9843 0.9773 1.0119 1.0469 
123 0.9851 0.9789 0.9707 0.9656 
124 0.9905 0.9894 0.9705 0.9620 
125 0.9914 0.9910 0.9725 0.9734 
126 0.9968 0.9950 0.9707 0.9658 
127 0.9973 0.9956 0.9793 0.9758 
128 0.9975 1.0030 0.9738 0.9753 
129 0.9988 1.0233 0.9975 1.0030 
130 1.0003 1.0234 0.9973 0.9956 
131 1.0022 1.0308 1.1054 1.1317 
132 1.0044 1.0328 1.1014 1.1313 
133 1.0054 1.0334 1.0921 1.1180 
134 1.0098 1.0421 1.0885 1.1141 
135 1.0119 1.0469 1.2342 1.2384 
136 1.0123 1.0473 1.1655 1.1795 
137 1.0260 1.0596 0.9020 0.9193 
138 1.0260 1.0602 0.8940 0.9172 
139 1.0273 1.0685 0.9690 0.9598 
140 1.0275 1.0690 0.9623 0.9594 
141 1.0308 1.0694 0.8876 0.8948 
142 1.0387 1.0697 0.8775 0.8944 
143 1.0419 1.0750 1.0003 1.0234 
144 1.0530 1.0754 0.9988 1.0233 
145 1.0575 1.0776 1.0098 1.0421 
146 1.0641 1.0997 1.0054 1.0334 
147 1.0670 1.1006 1.0530 1.0754 
148 1.0673 1.1019 1.0419 1.0750 
149 1.0697 1.1054 0.9496 0.9560 
150 1.0806 1.1124 0.9464 0.9535 
151 1.0885 1.1141 0.8228 0.8201 
152 1.0921 1.1180 0.8212 0.8179 
153 1.1014 1.1313 0.8641 0.8825 
154 1.1054 1.1317 0.8632 0.8757 
155 1.1063 1.1543 0.9582 0.9580 
156 1.1070 1.1735 0.9572 0.9561 
157 1.1655 1.1795 0.8484 0.8693 
158 1.2342 1.2384 0.8433 0.8690 
159 1.2630 1.2860 0.9137 0.9236 
160 1.3443 1.4766 0.9079 0.9216 


==> plot_data/facebook_data/single_vs_many_routingweights_experiment_mlu.txt <==
x_range single_static_y single_ideal_y multi_static_y multi_ideal_y 
0 0.0403684185107 0.0363615847618 0.0440596819119 0.0363615847619 
1 0.0359743756841 0.0352177523808 0.0397379780059 0.035217752381 
2 0.0373012129474 0.0367391999999 0.0415989299846 0.0367392 
3 0.0394951562787 0.0388491885713 0.0440213145426 0.0388491885714 
4 0.0424974502274 0.0419191009522 0.0472007444498 0.0419191009524 
5 0.0430277180951 0.0340242895237 0.0469621462173 0.0340242895238 
6 0.0387632977676 0.0374374399998 0.0426281799635 0.03743744 
7 0.0379656872843 0.0366668190475 0.0417510439822 0.0366668190476 
8 0.0399895988473 0.0393049752379 0.0444306281439 0.0393049752381 
9 0.0390599490395 0.0380127085713 0.0431056005622 0.0380127085714 
10 0.0392486307632 0.0383877180951 0.043440453488 0.0383877180952 
11 0.0378792423865 0.0352110780951 0.0396064360126 0.0352110780952 
12 0.0430277180951 0.0430277180951 0.0484468153911 0.0430277180952 
13 0.0400155533025 0.0338442057141 0.0401675044471 0.0338442057143 
14 0.0372789423433 0.0340255390475 0.0409958273568 0.0340255390476 
15 0.0394417970719 0.0324405333332 0.0433743288237 0.0324405333333 
16 0.0370145241255 0.036413302857 0.0411364736926 0.0364133028571 
17 0.041648022388 0.0362254019046 0.0454562919819 0.0362254019048 
18 0.0430277180951 0.0387622247617 0.0469621462173 0.0387622247619 
19 0.038515627942 0.0373858438094 0.0420962358888 0.0373858438095 
20 0.0383684268302 0.0351949409522 0.0403950935296 0.0351949409524 
21 0.0395667085326 0.0333460266665 0.0435116945416 0.0333460266667 
22 0.043027718095 0.0427317180951 0.0484468153911 0.0427317180952 
23 0.0396878546818 0.0383434666665 0.0429797332292 0.0383434666667 
24 0.0344402484215 0.033857935238 0.0377752224667 0.0338579352381 
25 0.0430277180949 0.0381359390475 0.0436685839883 0.0381359390476 
26 0.0389369501252 0.0386100876189 0.0433084057877 0.038610087619 
27 0.0410967680041 0.0406351390475 0.0453587291667 0.0406351390476 
28 0.0351952492921 0.034718582857 0.0388252566803 0.0347185828571 
29 0.0377690991796 0.0350907885713 0.0399271213934 0.0350907885714 
30 0.0356799297621 0.0351149866665 0.0393946328043 0.0351149866667 
31 0.0380874714241 0.0326400457156 0.0397217265406 0.0326400457143 
32 0.0395524895394 0.0385880533332 0.043199103173 0.0385880533333 
33 0.0420172686852 0.0401186590475 0.0447058151973 0.0401186590476 
34 0.0387315240351 0.0371021257141 0.0425932382412 0.0371021257143 
35 0.0381176094672 0.032615146668 0.0416327122124 0.0326151466667 
36 0.0404329217804 0.0336552380951 0.0405864577991 0.0336552380952 
37 0.0381682828762 0.035207862857 0.0397547074698 0.0352078628571 
38 0.0377933310325 0.0364487466665 0.0415615030055 0.0364487466667 
39 0.043027718095 0.0374433371444 0.0435197111585 0.0374433371429 
40 0.0404006835461 0.0332044342856 0.0443600403896 0.0332044342857 
41 0.0386832433274 0.0344055009522 0.0425401437209 0.0344055009524 
42 0.0392782900194 0.0389497599998 0.0435463155322 0.03894976 
43 0.041917279924 0.0366412799999 0.0460966289012 0.03664128 
44 0.0389292574982 0.0356369980951 0.0424889249001 0.0356369980952 
45 0.0408109369319 0.0364806552379 0.0448799783352 0.0364806552381 
46 0.0374008725271 0.0357554285713 0.0411299145504 0.0357554285714 
47 0.041646186121 0.0410935923808 0.0466897633149 0.041093592381 
48 0.0384909445709 0.0347785142856 0.0422398555464 0.0347785142857 
49 0.0351091866043 0.0338276723808 0.0379328397557 0.033827672381 
50 0.0409851777896 0.0369719009522 0.0450715918219 0.0369719009524 
51 0.0430277180951 0.0395953980951 0.0473177829546 0.0395953980952 
52 0.0368998840932 0.0339999390475 0.0384895726718 0.0339999390476 
53 0.0382181725118 0.0361615085713 0.0413677334262 0.0361615085714 
54 0.0391487121047 0.0387017295237 0.043990107279 0.0387017295238 
55 0.036262583345 0.0338228723808 0.0398781326098 0.033822872381 
56 0.0393105687688 0.0352743314284 0.0432300164447 0.0352743314286 
57 0.0410609287377 0.0396815999998 0.045154895494 0.0396816 
58 0.0430034168972 0.0424519161903 0.0475377956322 0.0424519161905 
59 0.0363478586678 0.030261302857 0.0364858824678 0.0302613028571 
60 0.0371046775604 0.0352796038094 0.0407410184866 0.0352796038095 
61 0.0430277180951 0.0367775238094 0.0471135776591 0.0367775238095 
62 0.038414882792 0.0358472533332 0.0416387107871 0.0358472533333 
63 0.0410607033392 0.0405678933332 0.0454126660769 0.0405678933333 
64 0.0382181178881 0.037673142857 0.0426665683841 0.0376731428571 
65 0.0376895184991 0.0369120609522 0.0413004304646 0.0369120609524 
66 0.0378326426551 0.0342233904761 0.0402010768412 0.0342233904762 
67 0.0393760629344 0.0390352609522 0.0441739502503 0.0390352609524 
68 0.036262116663 0.0342628114284 0.0395779023446 0.0342628114286 
69 0.0370772260568 0.0352869638094 0.0407739990124 0.0352869638095 
70 0.036823398757 0.0332149790475 0.0394794296405 0.0332149790476 
71 0.0386941038418 0.0380716190475 0.0429473318992 0.0380716190476 
72 0.0343859804579 0.0335473980951 0.0376709078526 0.0335473980952 
73 0.0384968804238 0.0379098209522 0.0429783731499 0.0379098209524 
74 0.0349644331685 0.0319781942856 0.0384505507855 0.0319781942857 
75 0.0401089340111 0.0372281295237 0.0441079824378 0.0372281295238 
76 0.0369303859279 0.0361138895237 0.0403476358648 0.0361138895238 
77 0.0371813641949 0.0347541485713 0.0393747142918 0.0347541485714 
78 0.0388750354863 0.0345642209522 0.0427510584556 0.0345642209524 
79 0.0378716958598 0.0347123657141 0.0398541988919 0.0347123657143 
80 0.0393721070496 0.034220495238 0.04329769038 0.0342204952381 


==> plot_data/facebook_data/single_vs_multiple_routingweights_experiment.txt <==
x_range single_mlu_sorted many_mlu_sorted single_mlu_unsorted many_mlu_unsorted single_mlu_ideal_sorted many_mlu_ideal_sorted single_mlu_ideal_unsorted many_mlu_ideal_unsorted many_mlu_point_sorted many_mlu_point_unsorted 
0 0.7599 0.7555 0.8904 0.9053 0.5382 0.5382 0.6052 0.6064 0.8316 0.9528 
1 0.7768 0.7587 0.8902 0.9043 0.5526 0.5580 0.6030 0.6059 0.8537 0.9519 
2 0.7898 0.7839 0.9665 0.9793 0.5594 0.5591 0.6498 0.6498 0.8633 1.1206 
3 0.7922 0.7910 0.9665 0.9775 0.5595 0.5594 0.6497 0.6497 0.8675 1.1016 
4 0.7930 0.8116 0.9665 0.9993 0.5613 0.5595 0.7583 0.7583 0.8766 1.3278 
5 0.8137 0.8209 0.9665 0.9993 0.5685 0.5703 0.7159 0.7159 0.8829 1.2815 
6 0.8139 0.8293 0.9484 0.9600 0.5703 0.5709 0.6305 0.6305 0.8858 1.0350 
7 0.8329 0.8488 0.9475 0.9597 0.5711 0.5726 0.6305 0.6266 0.8887 1.0337 
8 0.8354 0.8551 0.8818 0.8975 0.5736 0.5732 0.5993 0.6030 0.8962 0.9436 
9 0.8365 0.8567 0.8745 0.8890 0.5751 0.5736 0.5990 0.6020 0.8986 0.9426 
10 0.8414 0.8584 0.8354 0.8551 0.5775 0.5747 0.5736 0.5732 0.9010 0.8962 
11 0.8482 0.8701 0.8329 0.8488 0.5784 0.5775 0.5711 0.5726 0.9060 0.8887 
12 0.8507 0.8723 0.9380 0.9510 0.5810 0.5784 0.6229 0.6229 0.9063 1.0066 
13 0.8513 0.8748 0.9367 0.9508 0.5827 0.5827 0.6225 0.6227 0.9075 0.9987 
14 0.8564 0.8749 0.8672 0.8772 0.5887 0.5887 0.5915 0.5915 0.9095 0.9160 
15 0.8642 0.8763 0.8642 0.8763 0.5915 0.5915 0.5915 0.5915 0.9147 0.9147 
16 0.8672 0.8772 0.7768 0.7587 0.5915 0.5915 0.5526 0.5580 0.9160 0.8537 
17 0.8678 0.8790 0.7898 0.7839 0.5931 0.5931 0.5594 0.5591 0.9175 0.8633 
18 0.8688 0.8832 0.7599 0.7555 0.5957 0.5957 0.5382 0.5382 0.9266 0.8316 
19 0.8704 0.8850 0.9307 0.9490 0.5961 0.5961 0.6152 0.6189 0.9277 0.9954 
20 0.8734 0.8886 0.9274 0.9479 0.5972 0.5990 0.6152 0.6177 0.9310 0.9946 
21 0.8745 0.8890 0.9665 0.9993 0.5990 0.6020 0.6990 0.6990 0.9426 1.1960 
22 0.8818 0.8975 0.9665 0.9993 0.5993 0.6030 0.6918 0.6918 0.9436 1.1788 
23 0.8828 0.8994 0.9665 0.9842 0.6015 0.6041 0.6773 0.6773 0.9440 1.1318 
24 0.8840 0.8999 0.9665 0.9840 0.6020 0.6052 0.6545 0.6610 0.9487 1.1287 
25 0.8902 0.9043 0.9347 0.9496 0.6030 0.6059 0.6189 0.6225 0.9519 0.9971 
26 0.8904 0.9053 0.9343 0.9494 0.6052 0.6064 0.6166 0.6208 0.9528 0.9967 
27 0.8908 0.9070 0.9547 0.9686 0.6059 0.6073 0.6377 0.6364 0.9551 1.0632 
28 0.8912 0.9098 0.9541 0.9671 0.6070 0.6074 0.6364 0.6363 0.9598 1.0524 
29 0.8912 0.9147 0.7930 0.8116 0.6073 0.6085 0.5613 0.5595 0.9646 0.8766 
30 0.8923 0.9149 0.7922 0.7910 0.6074 0.6101 0.5595 0.5594 0.9648 0.8675 
31 0.8955 0.9169 0.9622 0.9703 0.6082 0.6101 0.6389 0.6386 0.9650 1.0654 
32 0.9091 0.9170 0.9549 0.9699 0.6089 0.6102 0.6386 0.6377 0.9699 1.0644 
33 0.9109 0.9206 0.9665 0.9893 0.6101 0.6103 0.6839 0.6843 0.9749 1.1323 
34 0.9113 0.9230 0.9665 0.9876 0.6106 0.6115 0.6805 0.6839 0.9792 1.1320 
35 0.9127 0.9340 0.8912 0.9098 0.6117 0.6117 0.6070 0.6074 0.9806 0.9598 
36 0.9130 0.9351 0.8908 0.9070 0.6117 0.6125 0.6059 0.6073 0.9813 0.9551 
37 0.9177 0.9378 0.8840 0.8999 0.6125 0.6140 0.6020 0.6052 0.9815 0.9487 
38 0.9264 0.9386 0.8828 0.8994 0.6134 0.6145 0.6015 0.6041 0.9877 0.9440 
39 0.9267 0.9443 0.9659 0.9733 0.6145 0.6154 0.6430 0.6389 0.9886 1.0844 
40 0.9270 0.9445 0.9656 0.9718 0.6147 0.6163 0.6409 0.6388 0.9943 1.0738 
41 0.9274 0.9479 0.9532 0.9668 0.6152 0.6177 0.6363 0.6353 0.9946 1.0506 
42 0.9307 0.9490 0.9527 0.9643 0.6152 0.6189 0.6353 0.6337 0.9954 1.0416 
43 0.9343 0.9494 0.9130 0.9351 0.6166 0.6208 0.6117 0.6125 0.9967 0.9813 
44 0.9347 0.9496 0.9127 0.9340 0.6189 0.6225 0.6117 0.6117 0.9971 0.9806 
45 0.9367 0.9508 0.9264 0.9386 0.6225 0.6227 0.6134 0.6145 0.9987 0.9877 
46 0.9380 0.9510 0.9177 0.9378 0.6229 0.6229 0.6125 0.6140 1.0066 0.9815 
47 0.9405 0.9523 0.9270 0.9445 0.6237 0.6231 0.6147 0.6163 1.0095 0.9943 
48 0.9426 0.9528 0.9267 0.9443 0.6250 0.6237 0.6145 0.6154 1.0157 0.9886 
49 0.9439 0.9578 0.9426 0.9528 0.6266 0.6250 0.6250 0.6237 1.0279 1.0157 
50 0.9450 0.9596 0.9405 0.9523 0.6266 0.6266 0.6237 0.6231 1.0315 1.0095 
51 0.9475 0.9597 0.9665 0.9993 0.6305 0.6266 0.6899 0.6874 1.0337 1.1780 
52 0.9484 0.9600 0.9665 0.9981 0.6305 0.6305 0.6873 0.6873 1.0350 1.1670 
53 0.9490 0.9612 0.9665 0.9951 0.6309 0.6309 0.6866 0.6871 1.0361 1.1490 
54 0.9500 0.9616 0.9665 0.9903 0.6350 0.6312 0.6843 0.6866 1.0367 1.1460 
55 0.9527 0.9643 0.9665 0.9993 0.6353 0.6337 0.7114 0.7114 1.0416 1.2463 
56 0.9532 0.9668 0.9665 0.9993 0.6363 0.6353 0.7020 0.7020 1.0506 1.2424 
57 0.9541 0.9671 0.8688 0.8832 0.6364 0.6363 0.5957 0.5957 1.0524 0.9266 
58 0.9547 0.9686 0.8678 0.8790 0.6377 0.6364 0.5931 0.5931 1.0632 0.9175 
59 0.9549 0.9699 0.9113 0.9230 0.6386 0.6377 0.6106 0.6115 1.0644 0.9792 
60 0.9622 0.9703 0.9109 0.9206 0.6389 0.6386 0.6101 0.6103 1.0654 0.9749 
61 0.9656 0.9718 0.8564 0.8749 0.6409 0.6388 0.5887 0.5887 1.0738 0.9095 
62 0.9659 0.9733 0.8513 0.8748 0.6430 0.6389 0.5827 0.5827 1.0844 0.9075 
63 0.9660 0.9746 0.9450 0.9596 0.6443 0.6399 0.6266 0.6266 1.0921 1.0315 
64 0.9665 0.9773 0.9439 0.9578 0.6491 0.6491 0.6266 0.6250 1.0988 1.0279 
65 0.9665 0.9775 0.9500 0.9616 0.6497 0.6497 0.6350 0.6312 1.1016 1.0367 
66 0.9665 0.9793 0.9490 0.9612 0.6498 0.6498 0.6309 0.6309 1.1206 1.0361 
67 0.9665 0.9840 0.9665 0.9773 0.6545 0.6610 0.6491 0.6491 1.1287 1.0988 
68 0.9665 0.9842 0.9660 0.9746 0.6773 0.6773 0.6443 0.6399 1.1318 1.0921 
69 0.9665 0.9876 0.8923 0.9149 0.6805 0.6839 0.6074 0.6101 1.1320 0.9648 
70 0.9665 0.9893 0.8912 0.9147 0.6839 0.6843 0.6073 0.6085 1.1323 0.9646 
71 0.9665 0.9903 0.8139 0.8293 0.6843 0.6866 0.5703 0.5709 1.1460 0.8858 
72 0.9665 0.9951 0.8137 0.8209 0.6866 0.6871 0.5685 0.5703 1.1490 0.8829 
73 0.9665 0.9981 0.8507 0.8723 0.6873 0.6873 0.5810 0.5784 1.1670 0.9063 
74 0.9665 0.9993 0.8482 0.8701 0.6899 0.6874 0.5784 0.5775 1.1780 0.9060 
75 0.9665 0.9993 0.9091 0.9170 0.6918 0.6918 0.6089 0.6102 1.1788 0.9699 
76 0.9665 0.9993 0.8955 0.9169 0.6990 0.6990 0.6082 0.6101 1.1960 0.9650 
77 0.9665 0.9993 0.8414 0.8584 0.7020 0.7020 0.5775 0.5747 1.2424 0.9010 
78 0.9665 0.9993 0.8365 0.8567 0.7114 0.7114 0.5751 0.5736 1.2463 0.8986 
79 0.9665 0.9993 0.8734 0.8886 0.7159 0.7159 0.5972 0.5990 1.2815 0.9310 
80 0.9665 0.9993 0.8704 0.8850 0.7583 0.7583 0.5961 0.5961 1.3278 0.9277 


==> plot_data/fct_diffahc_ahc1p1.txt <==
x y 
3.38021124171 0.536351688921 
3.53260701688 0.626892324361 
3.68500279204 0.659848112441 
3.83739856721 0.686012098837 
3.98979434237 0.711965408963 
4.14219011754 0.793577383401 
4.29458589271 0.808144142698 
4.44698166787 0.812337603708 
4.59937744304 0.815166685059 
4.7517732182 0.848684276528 
4.90416899337 0.854302310416 
5.05656476854 0.856599684989 
5.2089605437 0.857954032444 
5.36135631887 0.859498991764 
5.51375209403 0.861344917184 
5.6661478692 0.872771596826 
5.81854364436 0.881048164608 
5.97093941953 0.955617532279 
6.1233351947 0.961315823794 
6.27573096986 0.965148125483 
6.42812674503 0.967585950902 
6.58052252019 0.973113694961 
6.73291829536 0.979353725459 
6.88531407052 0.98465072884 
7.03770984569 0.987459745784 
7.19010562086 0.988643545782 
7.34250139602 0.989426057645 
7.49489717119 0.990359052559 
7.64729294635 0.990940920354 
7.79968872152 0.99155288476 
7.95208449668 0.992395589843 
8.10448027185 0.993047683063 
8.25687604702 0.993920484756 
8.40927182218 0.994733093229 
8.56166759735 0.9949437695 
8.71406337251 0.994983898314 
8.86645914768 0.99500396272 
9.01885492285 0.99500396272 
9.17125069801 0.99500396272 
9.32364647318 0.99500396272 
9.47604224834 0.99500396272 
9.62843802351 0.99500396272 
9.78083379867 0.99500396272 
9.93322957384 0.99500396272 
10.085625349 0.99500396272 
10.2380211242 0.99500396272 
10.3904168993 0.99500396272 
10.5428126745 0.99500396272 
10.6952084497 0.99500396272 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p2.txt <==
x y 
3.38021124171 0.449061487374 
3.53260701688 0.545681638058 
3.68500279204 0.588107826122 
3.83739856721 0.631858265031 
3.98979434237 0.667261910733 
4.14219011754 0.727966773342 
4.29458589271 0.748161598732 
4.44698166787 0.75196380381 
4.59937744304 0.754211017366 
4.7517732182 0.773352461401 
4.90416899337 0.787748673241 
5.05656476854 0.791089396964 
5.2089605437 0.792855064758 
5.36135631887 0.79521263255 
5.51375209403 0.797239137632 
5.6661478692 0.802546173216 
5.81854364436 0.811294254557 
5.97093941953 0.946257486532 
6.1233351947 0.95434344245 
6.27573096986 0.960573440745 
6.42812674503 0.965449091584 
6.58052252019 0.970274581406 
6.73291829536 0.976444386481 
6.88531407052 0.981631035624 
7.03770984569 0.983627444096 
7.19010562086 0.984891501721 
7.34250139602 0.987901162732 
7.49489717119 0.988603416968 
7.64729294635 0.989265542391 
7.79968872152 0.990389149169 
7.95208449668 0.991452562726 
8.10448027185 0.992636362724 
8.25687604702 0.993589422045 
8.40927182218 0.993820162722 
8.56166759735 0.99396061357 
8.71406337251 0.994040871197 
8.86645914768 0.994091032213 
9.01885492285 0.994091032213 
9.17125069801 0.994091032213 
9.32364647318 0.994091032213 
9.47604224834 0.994091032213 
9.62843802351 0.994091032213 
9.78083379867 0.994091032213 
9.93322957384 0.994091032213 
10.085625349 0.994091032213 
10.2380211242 0.994091032213 
10.3904168993 0.994091032213 
10.5428126745 0.994091032213 
10.6952084497 0.994091032213 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p3.txt <==
x y 
3.38021124171 0.344174801112 
3.53260701688 0.477302139869 
3.68500279204 0.535769821126 
3.83739856721 0.581777505794 
3.98979434237 0.614853680314 
4.14219011754 0.650799064999 
4.29458589271 0.684788170026 
4.44698166787 0.689724014085 
4.59937744304 0.692372515776 
4.7517732182 0.70267558864 
4.90416899337 0.720121590305 
5.05656476854 0.723953891993 
5.2089605437 0.726431846226 
5.36135631887 0.729230830967 
5.51375209403 0.732521393674 
5.6661478692 0.734407447908 
5.81854364436 0.741028702134 
5.97093941953 0.942756247555 
6.1233351947 0.953580994994 
6.27573096986 0.960463086508 
6.42812674503 0.965178222093 
6.58052252019 0.970595611914 
6.73291829536 0.975100071229 
6.88531407052 0.979765045797 
7.03770984569 0.98298538308 
7.19010562086 0.984901533924 
7.34250139602 0.986737427141 
7.49489717119 0.987529971208 
7.64729294635 0.988533191545 
7.79968872152 0.990038022051 
7.95208449668 0.991914044082 
8.10448027185 0.99330852035 
8.25687604702 0.993529228825 
8.40927182218 0.993659647468 
8.56166759735 0.993850259332 
8.71406337251 0.994030838993 
8.86645914768 0.994091032213 
9.01885492285 0.994091032213 
9.17125069801 0.994091032213 
9.32364647318 0.994091032213 
9.47604224834 0.994091032213 
9.62843802351 0.994091032213 
9.78083379867 0.994091032213 
9.93322957384 0.994091032213 
10.085625349 0.994091032213 
10.2380211242 0.994091032213 
10.3904168993 0.994091032213 
10.5428126745 0.994091032213 
10.6952084497 0.994091032213 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p4.txt <==
x y 
3.38021124171 0.236609516548 
3.53260701688 0.388416817986 
3.68500279204 0.47581737377 
3.83739856721 0.540916341456 
3.98979434237 0.575086026144 
4.14219011754 0.59946428034 
4.29458589271 0.624193661654 
4.44698166787 0.629641148085 
4.59937744304 0.634165671806 
4.7517732182 0.64533151416 
4.90416899337 0.659095697188 
5.05656476854 0.664061637858 
5.2089605437 0.667452522598 
5.36135631887 0.670381925982 
5.51375209403 0.673030427673 
5.6661478692 0.674645612416 
5.81854364436 0.683473951384 
5.97093941953 0.94247534586 
6.1233351947 0.95080207466 
6.27573096986 0.958938191595 
6.42812674503 0.964265291586 
6.58052252019 0.970033808525 
6.73291829536 0.974758976314 
6.88531407052 0.977748572919 
7.03770984569 0.979765045797 
7.19010562086 0.98141032715 
7.34250139602 0.983186027147 
7.49489717119 0.985182435618 
7.64729294635 0.98741961697 
7.79968872152 0.989345800018 
7.95208449668 0.991261950862 
8.10448027185 0.992034430522 
8.25687604702 0.992536040691 
8.40927182218 0.993117908486 
8.56166759735 0.993529228825 
8.71406337251 0.993880355943 
8.86645914768 0.993950581366 
9.01885492285 0.993950581366 
9.17125069801 0.993950581366 
9.32364647318 0.993950581366 
9.47604224834 0.993950581366 
9.62843802351 0.993950581366 
9.78083379867 0.993950581366 
9.93322957384 0.993950581366 
10.085625349 0.993950581366 
10.2380211242 0.993950581366 
10.3904168993 0.993950581366 
10.5428126745 0.993950581366 
10.6952084497 0.993950581366 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p5.txt <==
x y 
3.38021124171 0.154606286179 
3.53260701688 0.323137270639 
3.68500279204 0.426198095888 
3.83739856721 0.510448539813 
3.98979434237 0.548550848223 
4.14219011754 0.566699104124 
4.29458589271 0.586663188836 
4.44698166787 0.592000321031 
4.59937744304 0.596715456616 
4.7517732182 0.605704310838 
4.90416899337 0.620100522678 
5.05656476854 0.625909168431 
5.2089605437 0.629621083679 
5.36135631887 0.632329778589 
5.51375209403 0.633633965028 
5.6661478692 0.634667281975 
5.81854364436 0.640766861626 
5.97093941953 0.940338486542 
6.1233351947 0.948344184833 
6.27573096986 0.958998384815 
6.42812674503 0.964827094975 
6.58052252019 0.969020555985 
6.73291829536 0.971849637336 
6.88531407052 0.974819169534 
7.03770984569 0.976845674616 
7.19010562086 0.978691600036 
7.34250139602 0.981340101727 
7.49489717119 0.984309633925 
7.64729294635 0.987750679682 
7.79968872152 0.990058086458 
7.95208449668 0.990760340694 
8.10448027185 0.991302079676 
8.25687604702 0.992014366115 
8.40927182218 0.992776813572 
8.56166759735 0.993820162722 
8.71406337251 0.994181322044 
8.86645914768 0.994201386451 
9.01885492285 0.994201386451 
9.17125069801 0.994201386451 
9.32364647318 0.994201386451 
9.47604224834 0.994201386451 
9.62843802351 0.994201386451 
9.78083379867 0.994201386451 
9.93322957384 0.994201386451 
10.085625349 0.994201386451 
10.2380211242 0.994201386451 
10.3904168993 0.994201386451 
10.5428126745 0.994201386451 
10.6952084497 0.994201386451 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p6.txt <==
x y 
3.38021124171 0.0877416506987 
3.53260701688 0.306704521514 
3.68500279204 0.42263666369 
3.83739856721 0.509074127951 
3.98979434237 0.545912378736 
4.14219011754 0.556676932955 
4.29458589271 0.576962048175 
4.44698166787 0.589993880356 
4.59937744304 0.596023234583 
4.7517732182 0.601490785421 
4.90416899337 0.614392198959 
5.05656476854 0.623561632841 
5.2089605437 0.627273548089 
5.36135631887 0.630102629441 
5.51375209403 0.631747910794 
5.6661478692 0.633072161639 
5.81854364436 0.637737136207 
5.97093941953 0.940970515354 
6.1233351947 0.949377501781 
6.27573096986 0.959871186509 
6.42812674503 0.964475967857 
6.58052252019 0.968549042426 
6.73291829536 0.972240893267 
6.88531407052 0.97546123055 
7.03770984569 0.977598089868 
7.19010562086 0.979795142407 
7.34250139602 0.982604159352 
7.49489717119 0.985102177991 
7.64729294635 0.988422837308 
7.79968872152 0.990338988152 
7.95208449668 0.991502723743 
8.10448027185 0.992104655946 
8.25687604702 0.992756749165 
8.40927182218 0.993519196621 
8.56166759735 0.994311740688 
8.71406337251 0.994512384755 
8.86645914768 0.994572577975 
9.01885492285 0.994572577975 
9.17125069801 0.994572577975 
9.32364647318 0.994572577975 
9.47604224834 0.994572577975 
9.62843802351 0.994572577975 
9.78083379867 0.994572577975 
9.93322957384 0.994572577975 
10.085625349 0.994572577975 
10.2380211242 0.994572577975 
10.3904168993 0.994572577975 
10.5428126745 0.994572577975 
10.6952084497 0.994572577975 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p7.txt <==
x y 
3.38021124171 0.0230640355541 
3.53260701688 0.263766691078 
3.68500279204 0.395318973906 
3.83739856721 0.502683614402 
3.98979434237 0.546434053311 
4.14219011754 0.553486692282 
4.29458589271 0.571374110896 
4.44698166787 0.587907182054 
4.59937744304 0.593755956621 
4.7517732182 0.598501188816 
4.90416899337 0.607570300665 
5.05656476854 0.621013453185 
5.2089605437 0.625257075211 
5.36135631887 0.628357026054 
5.51375209403 0.630032404017 
5.6661478692 0.631517170116 
5.81854364436 0.634526831128 
5.97093941953 0.938442400104 
6.1233351947 0.94750147975 
6.27573096986 0.957453425496 
6.42812674503 0.963061427181 
6.58052252019 0.966873664463 
6.73291829536 0.969682681407 
6.88531407052 0.972943147503 
7.03770984569 0.975350876313 
7.19010562086 0.978039506817 
7.34250139602 0.980978942405 
7.49489717119 0.984670793246 
7.64729294635 0.987680454258 
7.79968872152 0.989566508492 
7.95208449668 0.990820533914 
8.10448027185 0.991402401709 
8.25687604702 0.992114688149 
8.40927182218 0.993037650859 
8.56166759735 0.993820162722 
8.71406337251 0.99408100001 
8.86645914768 0.99411109662 
9.01885492285 0.99411109662 
9.17125069801 0.99411109662 
9.32364647318 0.99411109662 
9.47604224834 0.99411109662 
9.62843802351 0.99411109662 
9.78083379867 0.99411109662 
9.93322957384 0.99411109662 
10.085625349 0.99411109662 
10.2380211242 0.99411109662 
10.3904168993 0.99411109662 
10.5428126745 0.99411109662 
10.6952084497 0.99411109662 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p8.txt <==
x y 
3.38021124171 0.0110956169303 
3.53260701688 0.253072362283 
3.68500279204 0.383260265452 
3.83739856721 0.514702194043 
3.98979434237 0.567030166836 
4.14219011754 0.577222885462 
4.29458589271 0.58599103121 
4.44698166787 0.612215210827 
4.59937744304 0.61891672268 
4.7517732182 0.624464531145 
4.90416899337 0.630995495541 
5.05656476854 0.648441497206 
5.2089605437 0.653407437876 
5.36135631887 0.657299932784 
5.51375209403 0.659426759899 
5.6661478692 0.661262653117 
5.81854364436 0.664252249722 
5.97093941953 0.936706828921 
6.1233351947 0.946979805175 
6.27573096986 0.956480301769 
6.42812674503 0.961737176336 
6.58052252019 0.965158157686 
6.73291829536 0.968659396663 
6.88531407052 0.970826352592 
7.03770984569 0.974247333942 
7.19010562086 0.976976093259 
7.34250139602 0.978862147493 
7.49489717119 0.98227309664 
7.64729294635 0.985593755957 
7.79968872152 0.987991452563 
7.95208449668 0.989506315272 
8.10448027185 0.990469406796 
8.25687604702 0.991051274591 
8.40927182218 0.991984269505 
8.56166759735 0.992877135605 
8.71406337251 0.993398810181 
8.86645914768 0.993438938994 
9.01885492285 0.993438938994 
9.17125069801 0.993438938994 
9.32364647318 0.993438938994 
9.47604224834 0.993438938994 
9.62843802351 0.993438938994 
9.78083379867 0.993438938994 
9.93322957384 0.993438938994 
10.085625349 0.993438938994 
10.2380211242 0.993438938994 
10.3904168993 0.993438938994 
10.5428126745 0.993438938994 
10.6952084497 0.993438938994 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p9.txt <==
x y 
3.38021124171 0.000732350846216 
3.53260701688 0.256092055498 
3.68500279204 0.407427843377 
3.83739856721 0.546243441447 
3.98979434237 0.598220287122 
4.14219011754 0.607931459987 
4.29458589271 0.615997351498 
4.44698166787 0.645782963312 
4.59937744304 0.653969241264 
4.7517732182 0.661222524303 
4.90416899337 0.668525968358 
5.05656476854 0.687025351378 
5.2089605437 0.693215220859 
5.36135631887 0.696465654752 
5.51375209403 0.698331644579 
5.6661478692 0.700257827627 
5.81854364436 0.703438036096 
5.97093941953 0.93994723061 
6.1233351947 0.949849015339 
6.27573096986 0.958035293291 
6.42812674503 0.9628206543 
6.58052252019 0.965830315312 
6.73291829536 0.96948203734 
6.88531407052 0.971909830556 
7.03770984569 0.974237301739 
7.19010562086 0.977497767835 
7.34250139602 0.980316816983 
7.49489717119 0.983667572909 
7.64729294635 0.987158779683 
7.79968872152 0.989345800018 
7.95208449668 0.990338988152 
8.10448027185 0.991101435608 
8.25687604702 0.992044462725 
8.40927182218 0.992947361029 
8.56166759735 0.993820162722 
8.71406337251 0.99408100001 
8.86645914768 0.99408100001 
9.01885492285 0.99408100001 
9.17125069801 0.99408100001 
9.32364647318 0.99408100001 
9.47604224834 0.99408100001 
9.62843802351 0.99408100001 
9.78083379867 0.99408100001 
9.93322957384 0.99408100001 
10.085625349 0.99408100001 
10.2380211242 0.99408100001 
10.3904168993 0.99408100001 
10.5428126745 0.99408100001 
10.6952084497 0.99408100001 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p095.txt <==
x y 
3.38021124171 0.593023605775 
3.53260701688 0.735340442821 
3.68500279204 0.749355430933 
3.83739856721 0.749566107204 
3.98979434237 0.749596203814 
4.14219011754 0.810752515575 
4.29458589271 0.838551751121 
4.44698166787 0.839775679933 
4.59937744304 0.840427773152 
4.7517732182 0.85785371041 
4.90416899337 0.882593123928 
5.05656476854 0.886084330702 
5.2089605437 0.88643545782 
5.36135631887 0.886505683243 
5.51375209403 0.886515715447 
5.6661478692 0.890548661202 
5.81854364436 0.894872540856 
5.97093941953 0.962008045827 
6.1233351947 0.964205098366 
6.27573096986 0.970294645813 
6.42812674503 0.97956440173 
6.58052252019 0.982654320368 
6.73291829536 0.985964947481 
6.88531407052 0.988121871207 
7.03770984569 0.990017957644 
7.19010562086 0.991282015269 
7.34250139602 0.998164106783 
7.49489717119 0.999478325425 
7.64729294635 0.999568615255 
7.79968872152 0.999598711865 
7.95208449668 0.999618776272 
8.10448027185 0.999618776272 
8.25687604702 0.999618776272 
8.40927182218 0.999618776272 
8.56166759735 0.999618776272 
8.71406337251 0.999618776272 
8.86645914768 0.999618776272 
9.01885492285 0.999618776272 
9.17125069801 0.999618776272 
9.32364647318 0.999618776272 
9.47604224834 0.999618776272 
9.62843802351 0.999618776272 
9.78083379867 0.999618776272 
9.93322957384 0.999618776272 
10.085625349 0.999618776272 
10.2380211242 0.999618776272 
10.3904168993 0.999618776272 
10.5428126745 0.999618776272 
10.6952084497 0.999618776272 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p112.txt <==
x y 
3.38021124171 0.550637546524 
3.53260701688 0.711323347947 
3.68500279204 0.731417851303 
3.83739856721 0.73328384113 
3.98979434237 0.73328384113 
4.14219011754 0.793727866451 
4.29458589271 0.817494156242 
4.44698166787 0.820293140983 
4.59937744304 0.820854944371 
4.7517732182 0.845674615516 
4.90416899337 0.862287944301 
5.05656476854 0.865187251076 
5.2089605437 0.865488217177 
5.36135631887 0.865578507007 
5.51375209403 0.865578507007 
5.6661478692 0.872370308691 
5.81854364436 0.878921337493 
5.97093941953 0.967746466156 
6.1233351947 0.971287833947 
6.27573096986 0.977557961055 
6.42812674503 0.980768266134 
6.58052252019 0.984871437314 
6.73291829536 0.989004705103 
6.88531407052 0.991984269505 
7.03770984569 0.994672900009 
7.19010562086 0.996950210175 
7.34250139602 0.999237552544 
7.49489717119 0.999438196611 
7.64729294635 0.999518454238 
7.79968872152 0.999518454238 
7.95208449668 0.999538518645 
8.10448027185 0.999538518645 
8.25687604702 0.999538518645 
8.40927182218 0.999538518645 
8.56166759735 0.999538518645 
8.71406337251 0.999538518645 
8.86645914768 0.999538518645 
9.01885492285 0.999538518645 
9.17125069801 0.999538518645 
9.32364647318 0.999538518645 
9.47604224834 0.999538518645 
9.62843802351 0.999538518645 
9.78083379867 0.999538518645 
9.93322957384 0.999538518645 
10.085625349 0.999538518645 
10.2380211242 0.999538518645 
10.3904168993 0.999538518645 
10.5428126745 0.999538518645 
10.6952084497 0.999538518645 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p140.txt <==
x y 
3.38021124171 0.465965750058 
3.53260701688 0.704571675077 
3.68500279204 0.737848493665 
3.83739856721 0.740396673321 
3.98979434237 0.740416737728 
4.14219011754 0.793627544418 
4.29458589271 0.824566859619 
4.44698166787 0.827927647749 
4.59937744304 0.828670030799 
4.7517732182 0.851633744319 
4.90416899337 0.867354207004 
5.05656476854 0.873483883265 
5.2089605437 0.874105879874 
5.36135631887 0.874226266315 
5.51375209403 0.874226266315 
5.6661478692 0.881248808676 
5.81854364436 0.886876874768 
5.97093941953 0.968318301749 
6.1233351947 0.970866481405 
6.27573096986 0.975039878008 
6.42812674503 0.980356945796 
6.58052252019 0.984389891552 
6.73291829536 0.988472998325 
6.88531407052 0.99161307798 
7.03770984569 0.994301708484 
7.19010562086 0.995946989837 
7.34250139602 0.998043720342 
7.49489717119 0.999327842374 
7.64729294635 0.999528486441 
7.79968872152 0.999558583052 
7.95208449668 0.999578647458 
8.10448027185 0.999578647458 
8.25687604702 0.999578647458 
8.40927182218 0.999578647458 
8.56166759735 0.999578647458 
8.71406337251 0.999578647458 
8.86645914768 0.999578647458 
9.01885492285 0.999578647458 
9.17125069801 0.999578647458 
9.32364647318 0.999578647458 
9.47604224834 0.999578647458 
9.62843802351 0.999578647458 
9.78083379867 0.999578647458 
9.93322957384 0.999578647458 
10.085625349 0.999578647458 
10.2380211242 0.999578647458 
10.3904168993 0.999578647458 
10.5428126745 0.999578647458 
10.6952084497 0.999578647458 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p269.txt <==
x y 
3.38021124171 0.426428836565 
3.53260701688 0.693375736113 
3.68500279204 0.730906208931 
3.83739856721 0.733002939436 
3.98979434237 0.733012971639 
4.14219011754 0.782461702064 
4.29458589271 0.81371201557 
4.44698166787 0.819199630815 
4.59937744304 0.819871788441 
4.7517732182 0.841601540946 
4.90416899337 0.856910683293 
5.05656476854 0.863602162943 
5.2089605437 0.864103773112 
5.36135631887 0.864334513789 
5.51375209403 0.864384674806 
5.6661478692 0.870383932423 
5.81854364436 0.877466668004 
5.97093941953 0.968448720392 
6.1233351947 0.970595611914 
6.27573096986 0.97546123055 
6.42812674503 0.980798362744 
6.58052252019 0.98468082545 
6.73291829536 0.989094994934 
6.88531407052 0.992395589843 
7.03770984569 0.994833415263 
7.19010562086 0.996097472888 
7.34250139602 0.998314589833 
7.49489717119 0.999518454238 
7.64729294635 0.999528486441 
7.79968872152 0.999548550848 
7.95208449668 0.999568615255 
8.10448027185 0.999568615255 
8.25687604702 0.999568615255 
8.40927182218 0.999568615255 
8.56166759735 0.999568615255 
8.71406337251 0.999568615255 
8.86645914768 0.999568615255 
9.01885492285 0.999568615255 
9.17125069801 0.999568615255 
9.32364647318 0.999568615255 
9.47604224834 0.999568615255 
9.62843802351 0.999568615255 
9.78083379867 0.999568615255 
9.93322957384 0.999568615255 
10.085625349 0.999568615255 
10.2380211242 0.999568615255 
10.3904168993 0.999568615255 
10.5428126745 0.999568615255 
10.6952084497 0.999568615255 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p379.txt <==
x y 
3.38021124171 0.294164267298 
3.53260701688 0.628477412494 
3.68500279204 0.695000953059 
3.83739856721 0.706206924227 
3.98979434237 0.706287181854 
4.14219011754 0.736895434344 
4.29458589271 0.775047903771 
4.44698166787 0.788260315613 
4.59937744304 0.789313696967 
4.7517732182 0.804622839314 
4.90416899337 0.819510629119 
5.05656476854 0.830686503677 
5.2089605437 0.832000722319 
5.36135631887 0.832321752827 
5.51375209403 0.83236188164 
5.6661478692 0.837307757903 
5.81854364436 0.841330671455 
5.97093941953 0.96528857633 
6.1233351947 0.968940298358 
6.27573096986 0.974919491568 
6.42812674503 0.979865367831 
6.58052252019 0.983617411892 
6.73291829536 0.987259101717 
6.88531407052 0.990549664423 
7.03770984569 0.994211418654 
7.19010562086 0.996167698312 
7.34250139602 0.997622367801 
7.49489717119 0.999388035594 
7.64729294635 0.999438196611 
7.79968872152 0.999498389831 
7.95208449668 0.999518454238 
8.10448027185 0.999518454238 
8.25687604702 0.999518454238 
8.40927182218 0.999518454238 
8.56166759735 0.999518454238 
8.71406337251 0.999518454238 
8.86645914768 0.999518454238 
9.01885492285 0.999518454238 
9.17125069801 0.999518454238 
9.32364647318 0.999518454238 
9.47604224834 0.999518454238 
9.62843802351 0.999518454238 
9.78083379867 0.999518454238 
9.93322957384 0.999518454238 
10.085625349 0.999518454238 
10.2380211242 0.999518454238 
10.3904168993 0.999518454238 
10.5428126745 0.999518454238 
10.6952084497 0.999518454238 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p776.txt <==
x y 
3.38021124171 0.339238957052 
3.53260701688 0.648983236188 
3.68500279204 0.698231322545 
3.83739856721 0.702515073386 
3.98979434237 0.702525105589 
4.14219011754 0.736754983497 
4.29458589271 0.777545922411 
4.44698166787 0.783946468163 
4.59937744304 0.784789173246 
4.7517732182 0.79839284102 
4.90416899337 0.816119744379 
5.05656476854 0.825570079957 
5.2089605437 0.826432849447 
5.36135631887 0.826603396904 
5.51375209403 0.826643525718 
5.6661478692 0.830335376559 
5.81854364436 0.833686132485 
5.97093941953 0.962920976334 
6.1233351947 0.966873664463 
6.27573096986 0.973655433943 
6.42812674503 0.980226527152 
6.58052252019 0.983025511893 
6.73291829536 0.985934850871 
6.88531407052 0.989185284764 
7.03770984569 0.992235074589 
7.19010562086 0.994381966111 
7.34250139602 0.997742754241 
7.49489717119 0.999327842374 
7.64729294635 0.999398067798 
7.79968872152 0.999438196611 
7.95208449668 0.999458261018 
8.10448027185 0.999458261018 
8.25687604702 0.999458261018 
8.40927182218 0.999458261018 
8.56166759735 0.999458261018 
8.71406337251 0.999458261018 
8.86645914768 0.999458261018 
9.01885492285 0.999458261018 
9.17125069801 0.999458261018 
9.32364647318 0.999458261018 
9.47604224834 0.999458261018 
9.62843802351 0.999458261018 
9.78083379867 0.999458261018 
9.93322957384 0.999458261018 
10.085625349 0.999458261018 
10.2380211242 0.999458261018 
10.3904168993 0.999458261018 
10.5428126745 0.999458261018 
10.6952084497 0.999458261018 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p904.txt <==
x y 
3.38021124171 0.398208248478 
3.53260701688 0.688730825951 
3.68500279204 0.740627413999 
3.83739856721 0.748462564833 
3.98979434237 0.74851272585 
4.14219011754 0.796807752887 
4.29458589271 0.828730224019 
4.44698166787 0.837658885021 
4.59937744304 0.838692201968 
4.7517732182 0.859830054475 
4.90416899337 0.875099068008 
5.05656476854 0.883827084943 
5.2089605437 0.884569467992 
5.36135631887 0.884840337483 
5.51375209403 0.884880466297 
5.6661478692 0.890679079846 
5.81854364436 0.896136598481 
5.97093941953 0.966482408531 
6.1233351947 0.969271361069 
6.27573096986 0.973113694961 
6.42812674503 0.979825239017 
6.58052252019 0.983175994944 
6.73291829536 0.987580132224 
6.88531407052 0.991261950862 
7.03770984569 0.993378745774 
7.19010562086 0.994502352552 
7.34250139602 0.997652464411 
7.49489717119 0.999418132204 
7.64729294635 0.999478325425 
7.79968872152 0.999548550848 
7.95208449668 0.999568615255 
8.10448027185 0.999568615255 
8.25687604702 0.999568615255 
8.40927182218 0.999568615255 
8.56166759735 0.999568615255 
8.71406337251 0.999568615255 
8.86645914768 0.999568615255 
9.01885492285 0.999568615255 
9.17125069801 0.999568615255 
9.32364647318 0.999568615255 
9.47604224834 0.999568615255 
9.62843802351 0.999568615255 
9.78083379867 0.999568615255 
9.93322957384 0.999568615255 
10.085625349 0.999568615255 
10.2380211242 0.999568615255 
10.3904168993 0.999568615255 
10.5428126745 0.999568615255 
10.6952084497 0.999568615255 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu1p446.txt <==
x y 
3.38021124171 0.270839394456 
3.53260701688 0.634025220959 
3.68500279204 0.699635831018 
3.83739856721 0.708143139478 
3.98979434237 0.708403976765 
4.14219011754 0.736143019091 
4.29458589271 0.779502202069 
4.44698166787 0.790367078321 
4.59937744304 0.791440524082 
4.7517732182 0.803368813893 
4.90416899337 0.822329678267 
5.05656476854 0.832923685029 
5.2089605437 0.834007162993 
5.36135631887 0.834247935874 
5.51375209403 0.834298096891 
5.6661478692 0.837678949428 
5.81854364436 0.841842313827 
5.97093941953 0.963994422095 
6.1233351947 0.966933857683 
6.27573096986 0.973494918689 
6.42812674503 0.979072823764 
6.58052252019 0.982132645793 
6.73291829536 0.985152339008 
6.88531407052 0.989205349171 
7.03770984569 0.991984269505 
7.19010562086 0.994402030518 
7.34250139602 0.997792915258 
7.49489717119 0.999217488137 
7.64729294635 0.999267649154 
7.79968872152 0.999357938984 
7.95208449668 0.999408100001 
8.10448027185 0.999408100001 
8.25687604702 0.999408100001 
8.40927182218 0.999408100001 
8.56166759735 0.999408100001 
8.71406337251 0.999408100001 
8.86645914768 0.999408100001 
9.01885492285 0.999408100001 
9.17125069801 0.999408100001 
9.32364647318 0.999408100001 
9.47604224834 0.999408100001 
9.62843802351 0.999408100001 
9.78083379867 0.999408100001 
9.93322957384 0.999408100001 
10.085625349 0.999408100001 
10.2380211242 0.999408100001 
10.3904168993 0.999408100001 
10.5428126745 0.999408100001 
10.6952084497 0.999408100001 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu1p556.txt <==
x y 
3.38021124171 0.36487123667 
3.53260701688 0.663479770062 
3.68500279204 0.712316536081 
3.83739856721 0.718737146239 
3.98979434237 0.718747178443 
4.14219011754 0.754963432619 
4.29458589271 0.793657641028 
4.44698166787 0.802927396944 
4.59937744304 0.803810230841 
4.7517732182 0.819520661323 
4.90416899337 0.836455020616 
5.05656476854 0.846406966362 
5.2089605437 0.847420218903 
5.36135631887 0.847671023987 
5.51375209403 0.847701120597 
5.6661478692 0.851804291777 
5.81854364436 0.855636593465 
5.97093941953 0.964004454298 
6.1233351947 0.967606015309 
6.27573096986 0.972501730555 
6.42812674503 0.979454047492 
6.58052252019 0.983336510198 
6.73291829536 0.986396332226 
6.88531407052 0.989576540696 
7.03770984569 0.99250594408 
7.19010562086 0.994402030518 
7.34250139602 0.997612335597 
7.49489717119 0.999378003391 
7.64729294635 0.999478325425 
7.79968872152 0.999538518645 
7.95208449668 0.999538518645 
8.10448027185 0.999538518645 
8.25687604702 0.999538518645 
8.40927182218 0.999538518645 
8.56166759735 0.999538518645 
8.71406337251 0.999538518645 
8.86645914768 0.999538518645 
9.01885492285 0.999538518645 
9.17125069801 0.999538518645 
9.32364647318 0.999538518645 
9.47604224834 0.999538518645 
9.62843802351 0.999538518645 
9.78083379867 0.999538518645 
9.93322957384 0.999538518645 
10.085625349 0.999538518645 
10.2380211242 0.999538518645 
10.3904168993 0.999538518645 
10.5428126745 0.999538518645 
10.6952084497 0.999538518645 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/gap_score_1fabs.txt <==
nclusters fab0
1 3.613378561594697 
2 3.949295758937443 
3 4.119151471860313 
4 4.17800187330009 
5 4.251020321409378 
6 4.217122817897593 
7 4.266367817806568 
8 4.3131911260992135 
9 4.356876731103082 
10 4.391881599790382 


==> plot_data/gap_score_8fabs.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7
1 5.909781515984516 4.786264562721811 5.751910024029179 6.3132846102793945 5.4765857192269 6.4765302419092645 3.6133552133200375 6.590709691317722 
2 6.053655448661482 5.027295950852629 6.023655184924834 6.345929215612886 5.797491240346268 6.589790143253651 3.9494018290544246 6.700321413086016 
3 6.141432402308181 5.06483146662149 6.142534659119605 6.480133317837546 6.107484072285589 6.613639109702108 4.11920784356877 6.784273322605264 
4 6.1806937109896545 5.049727346278626 6.245161614093011 6.534706508244273 6.1986749837238975 6.680291099399627 4.17800487647106 6.826073781360715 
5 6.177019130932573 5.0523864000614775 6.324340715553673 6.590842803437581 6.183818184968679 6.710135258584414 4.251350714528857 6.860057113647784 
6 6.175393110720722 5.058323291331641 6.390727284976779 6.6168286010728234 6.3307256297450945 6.791133382993121 4.217145099511404 6.889798060445976 
7 6.17703212530535 5.06510199338597 6.41081436021593 6.647842862261717 6.356545307642509 6.82990265189718 4.266419639984465 6.914068697398355 
8 6.1812103236842345 5.097979040469706 6.448002948952335 6.670436069513533 6.424301315578035 6.8792205142318625 4.313113020078908 6.9349951891588635 
9 6.209815771619269 5.109923234060396 6.484532875448168 6.697830408652814 6.471712071187547 6.910694535730221 4.3571951547178625 6.949428652353349 
10 6.219467114570343 5.115770119946535 6.520237025846399 6.715657667872867 6.481294900628354 6.902551159682784 4.39176213791771 6.9595335669608565 


==> plot_data/historical_similarity_ju2_dls03.txt <==
x_val x_val_str threshold_0p95 threshold_0p98 threshold_0p99 
1 HalfHour 0.998770554787 0.988320270478 0.96173351775 
2 OneHour 0.998924235439 0.99139388351 0.970493314892 
3 HalfDay 0.999846319348 0.998770554787 0.99231596742 
4 OneDay 1.0 0.999538958045 0.996004303058 
5 OneWeek 1.0 1.0 0.998463193484 
6 TwoWeeks 1.0 1.0 0.999231596742 


==> plot_data/ju1-dls08_6month_fsn_resampled.txt <==
x_axis t_biweekly_r_monthly_k1_mlu t_biweekly_r_monthly_k1_alu t_biweekly_r_monthly_k1_stretch t_biweekly_r_monthly_nte_mlu t_biweekly_r_monthly_nte_alu t_biweekly_r_monthly_nte_stretch t_biweekly_r_monthly_k4_mlu t_biweekly_r_monthly_k4_alu t_biweekly_r_monthly_k4_stretch t_biweekly_r_monthly_ite_mlu t_biweekly_r_monthly_ite_alu t_biweekly_r_monthly_ite_stretch 
0 0.185311 0.153464 1.023625 0.187813 0.154817 1.207127 0.182181 0.153034 1.021341 0.179256560994 0.152752 1.004312 
5 0.255602 0.176254 1.04842 0.256541 0.207345 1.397672 0.249026 0.175223 1.052696 0.243926652056 0.163789 1.016339 
10 0.263323 0.178911 1.053147 0.270319 0.214854 1.426608 0.257054 0.177723 1.060858 0.251389169432 0.16549 1.018578 
15 0.268466 0.181472 1.056948 0.279354 0.219348 1.4456 0.262354 0.179971 1.06765 0.248200103878 0.166933 1.02025 
20 0.27328 0.184284 1.060536 0.286263 0.223194 1.46069 0.267361 0.182247 1.073918 0.266650885361 0.168139 1.021741 
25 0.277821 0.186993 1.064102 0.2926 0.227474 1.474675 0.272171 0.184726 1.079857 0.259260247454 0.169262 1.023126 
30 0.282487 0.189582 1.067852 0.298937 0.231607 1.488631 0.27717 0.187289 1.08545 0.269189691902 0.170426 1.024478 
35 0.287679 0.192273 1.071843 0.305356 0.235625 1.502975 0.282322 0.189962 1.091059 0.269985677231 0.171807 1.025739 
40 0.293983 0.195503 1.076245 0.313083 0.240145 1.517221 0.288673 0.192619 1.096222 0.276147638601 0.173698 1.027024 
45 0.303797 0.199887 1.081091 0.32363 0.246312 1.529694 0.297717 0.19542 1.101487 0.284298457655 0.176899 1.02835 
50 0.329231 0.20622 1.086993 0.344657 0.255713 1.541518 0.31573 0.198742 1.106556 0.301348366438 0.1809 1.029674 
55 0.349145 0.212856 1.094084 0.366108 0.262998 1.552513 0.33274 0.202594 1.111877 0.319170324397 0.183643 1.031075 
60 0.361933 0.218897 1.102162 0.379599 0.268831 1.562772 0.343915 0.206946 1.117647 0.330642528688 0.186035 1.032539 
65 0.373023 0.224416 1.109897 0.392232 0.274172 1.572514 0.353488 0.211185 1.124493 0.349227161458 0.188623 1.034055 
70 0.383471 0.228904 1.117494 0.404088 0.27965 1.581637 0.362682 0.215675 1.132162 0.358088603668 0.191912 1.035738 
75 0.393294 0.233074 1.125146 0.416435 0.285252 1.589763 0.371388 0.22072 1.142947 0.367261586081 0.195441 1.037658 
80 0.402476 0.237077 1.134299 0.428618 0.291531 1.597626 0.379857 0.226292 1.157474 0.376247825345 0.199094 1.039889 
85 0.412242 0.241408 1.148631 0.440515 0.299145 1.605239 0.388417 0.231946 1.177687 0.377419926972 0.202709 1.042554 
90 0.424017 0.246666 1.216832 0.453884 0.308583 1.613226 0.398207 0.238184 1.21144 0.383658223538 0.206438 1.046185 
95 0.44256 0.254707 1.256061 0.471177 0.319081 1.622567 0.411213 0.246043 1.234803 0.399250059679 0.212483 1.051958 
100 0.927032 0.337785 1.359944 1.090695 0.595149 1.671277 0.629907 0.370417 1.324428 0.620318726807 0.269169 1.11331 


==> plot_data/link_cutting_headroom.txt <==
x_stoe x_uniform link_cut
0.420438 0.361175 0.0
0.419348 0.343342 0.05
0.418978 0.323527 0.1
0.418126 0.301382 0.15
0.417771 0.276468 0.2
0.416963 0.248233 0.25
0.417004 0.215964 0.3
0.415741 0.17873 0.35
0.414452 0.135291 0.4
0.412081 0.083954 0.45
0.405177 0.022349 0.5
0.388755 -0.052945 0.55
0.349491 -0.147063 0.6
0.292277 -0.268073 0.65
0.216033 -0.429418 0.7
0.109168 -0.655302 0.75
-0.051114 -0.994128 0.8
-0.318465 -1.558837 0.85
-0.851713 -2.688258 0.9
-2.455178 -6.076529 0.95


==> plot_data/lu50_bp.txt <==
index median box_top box_bottom whisker_top whisker_bottom
0 0.0915832860119 0.138012075777 0.0259726964159 0.532738030304 0.0
1 0.107258890025 0.154371695708 0.0167733661622 0.658138588753 0.0


==> plot_data/mlu_bp.txt <==
index median box_top box_bottom whisker_top whisker_bottom
0 0.17039238027 0.291588861589 0.10921654919 1.34099398949 0.0338014652016
1 0.170397796206 0.294545395106 0.10360335555 1.02984239875 0.0354531469021


==> plot_data/mlu_stretch_tradeoff.txt <==
x_axis mlu_k4 mlu_k1 mlu_static
5.0 0.469381 0.630597 1.085526
5.03 0.39299 0.520982 0.925873
5.06 0.325908 0.473444 0.855586
5.09 0.287861 0.401297 0.802072
5.12 0.268651 0.338163 0.766598
5.15 0.258205 0.286825 0.735068
5.18 0.249204 0.261948 0.71017
5.21 0.245787 0.25805 0.690051
5.24 0.245787 0.25805 0.671275
5.27 0.245787 0.25805 0.654778
5.3 0.245787 0.25805 0.638745
5.33 0.245787 0.25805 0.623164
5.36 0.245787 0.25805 0.60856
5.39 0.245787 0.25805 0.594884
5.42 0.245787 0.25805 0.581481
5.45 0.245787 0.25805 0.568311
5.48 0.245787 0.25805 0.555564
5.51 0.245787 0.25805 0.543287
5.54 0.245787 0.25805 0.531564
5.57 0.245787 0.25805 0.520402
5.6 0.245787 0.25805 0.509388
5.63 0.245787 0.25805 0.498476
5.66 0.245787 0.25805 0.487814
5.69 0.245787 0.25805 0.477461
5.72 0.245787 0.25805 0.467465
5.75 0.245787 0.25805 0.457982
5.78 0.245787 0.25805 0.448499
5.81 0.245787 0.25805 0.439137
5.84 0.245787 0.25805 0.429893
5.87 0.245787 0.25805 0.420655
5.9 0.245787 0.25805 0.411758
5.93 0.245787 0.25805 0.403157
5.96 0.245787 0.25805 0.394642
5.99 0.245787 0.25805 0.386224
6.02 0.245787 0.25805 0.378105
6.05 0.245787 0.25805 0.370088
6.08 0.245787 0.25805 0.362099
6.11 0.245787 0.25805 0.354228
6.14 0.245787 0.25805 0.346386
6.17 0.245787 0.25805 0.338711
6.2 0.245787 0.25805 0.331223
6.23 0.245787 0.25805 0.323841
6.26 0.245787 0.25805 0.316528
6.29 0.245787 0.25805 0.309285
6.32 0.245787 0.25805 0.302214
6.35 0.245787 0.25805 0.2952
6.38 0.245787 0.25805 0.288428
6.41 0.245787 0.25805 0.281697
6.44 0.245787 0.25805 0.275022
6.47 0.245787 0.25805 0.268461
6.5 0.245787 0.25805 0.261934
6.53 0.245787 0.25805 0.255406
6.56 0.245787 0.25805 0.248879
6.59 0.245787 0.25805 0.242352
6.62 0.245787 0.25805 0.235859
6.65 0.245787 0.25805 0.233729
6.68 0.245787 0.25805 0.233729
6.71 0.245787 0.25805 0.233729
6.74 0.245787 0.258793 0.233729
6.77 0.245787 0.260434 0.233729
6.8 0.245787 0.262076 0.233729
6.83 0.245787 0.263717 0.233729
6.86 0.245787 0.265359 0.233729
6.89 0.245787 0.267 0.233729
6.92 0.245787 0.268642 0.233729
6.95 0.245787 0.270284 0.233729
6.98 0.245787 0.271925 0.233729
7.01 0.245787 0.273567 0.233729
7.04 0.245787 0.275208 0.233729
7.07 0.245787 0.27685 0.233729
7.1 0.245787 0.278491 0.233729
7.13 0.245787 0.280136 0.233729
7.16 0.245787 0.281781 0.233729
7.19 0.245787 0.283426 0.233729
7.22 0.245787 0.285072 0.233729
7.25 0.245787 0.286717 0.233729
7.28 0.245787 0.288362 0.233729
7.31 0.245787 0.290007 0.233729
7.34 0.246839 0.291652 0.233729
7.37 0.248193 0.293298 0.233729
7.4 0.249548 0.294943 0.233729
7.43 0.250902 0.296588 0.233729
7.46 0.252257 0.298233 0.233729
7.49 0.253611 0.299879 0.233729
7.52 0.254965 0.301524 0.233729
7.55 0.25632 0.304227 0.233729
7.58 0.257674 0.307741 0.233729
7.61 0.259029 0.311254 0.233729
7.64 0.260383 0.314767 0.233729
7.67 0.261738 0.31828 0.233729
7.7 0.263092 0.321794 0.233729
7.73 0.264446 0.325307 0.233729
7.76 0.265801 0.32882 0.233729
7.79 0.267155 0.332334 0.233729
7.82 0.26851 0.335847 0.233729
7.85 0.269864 0.33936 0.233729
7.88 0.271223 0.342873 0.233729
7.91 0.272583 0.346387 0.233729
7.94 0.273942 0.3499 0.233729
7.97 0.275301 0.353413 0.233729


==> plot_data/multi_traffic_toe_motivation.txt <==
x ave_toe max_toe robust_toe 
0 0.830735294118 0.670395056977 0.386907816526 
1 1.65315789474 1.08005905512 1.41628221685 
2 0.867446808511 1.02631661757 0.889166297572 
3 1.07629987096 1.07784615385 0.55483078185 
4 1.2075 0.974202755906 0.638886500087 
5 1.5146875 1.07658388855 0.78731338955 
6 0.804934964199 1.3265957723 0.438149712077 
7 0.851373343583 0.934 0.586374903455 
8 1.27668465124 1.30428571429 0.780064783416 
9 0.948034838599 1.25075936531 0.900878488194 
10 2.28683415493 0.715683607731 0.947740182831 
11 0.780725638557 1.2535483871 0.422561338727 
12 1.49245901639 1.08158491168 1.02866022399 
13 0.584107769061 0.771568553755 0.555734005697 
14 1.77040816327 0.942602362205 0.823448258643 
15 0.703552023719 0.801538461538 0.3435966961 
16 1.20523617306 1.98308773903 0.880893522468 
17 1.11345894736 1.08647100931 0.487942594179 
18 1.74308504682 1.80837068443 0.746928801478 
19 1.77706031882 1.1405511811 1.19429075821 
20 1.352 1.26976123952 1.11513698713 
21 0.888570625321 1.2545 0.896071428571 
22 1.6695 0.933338850702 1.23481511745 
23 1.73075955669 1.91850751611 1.16855391204 
24 1.00651701323 1.25356661832 0.824346611605 
25 1.85205128205 1.61989400363 1.32586476064 
26 1.3512195122 1.05481472904 0.840173848659 
27 2.03 1.28857142857 0.848455572151 
28 1.119962478 1.25589845075 0.99105164299 
29 1.28162627549 1.30806391848 0.495927173789 


==> plot_data/multi_traffic_toe_motivation_sorted.txt <==
x ave_toe max_toe robust_toe 
0 0.584107769061 0.670395056977 0.3435966961 
1 0.703552023719 0.715683607731 0.386907816526 
2 0.780725638557 0.771568553755 0.422561338727 
3 0.804934964199 0.801538461538 0.438149712077 
4 0.830735294118 0.933338850702 0.487942594179 
5 0.851373343583 0.934 0.495927173789 
6 0.867446808511 0.942602362205 0.55483078185 
7 0.888570625321 0.974202755906 0.555734005697 
8 0.948034838599 1.02631661757 0.586374903455 
9 1.00651701323 1.05481472904 0.638886500087 
10 1.07629987096 1.07658388855 0.746928801478 
11 1.11345894736 1.07784615385 0.780064783416 
12 1.119962478 1.08005905512 0.78731338955 
13 1.20523617306 1.08158491168 0.823448258643 
14 1.2075 1.08647100931 0.824346611605 
15 1.27668465124 1.1405511811 0.840173848659 
16 1.28162627549 1.25075936531 0.848455572151 
17 1.3512195122 1.2535483871 0.880893522468 
18 1.352 1.25356661832 0.889166297572 
19 1.49245901639 1.2545 0.896071428571 
20 1.5146875 1.25589845075 0.900878488194 
21 1.65315789474 1.26976123952 0.947740182831 
22 1.6695 1.28857142857 0.99105164299 
23 1.73075955669 1.30428571429 1.02866022399 
24 1.74308504682 1.30806391848 1.11513698713 
25 1.77040816327 1.3265957723 1.16855391204 
26 1.77706031882 1.61989400363 1.19429075821 
27 1.85205128205 1.80837068443 1.23481511745 
28 2.03 1.91850751611 1.32586476064 
29 2.28683415493 1.98308773903 1.41628221685 


==> plot_data/nclusters_1fab.txt <==
nclusters fabric0 
1 315.115198263 
2 227.289163613 
3 189.147999843 
4 176.86132598 
5 167.827567948 
6 158.834696121 
7 154.415288323 
8 149.937789525 
9 146.196953828 
10 142.875776791 


==> plot_data/nclusters_1fab_diff.txt <==
nclusters fabric0 
2 87.8260346497 
3 38.1411637697 
4 12.286673863 
5 9.03375803237 
6 8.99287182655 
7 4.41940779801 
8 4.47749879798 
9 3.74083569701 
10 3.32117703728 


==> plot_data/nclusters_8fab.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 
1 315.115198263 114.167903475 96.6376389718 186.541765628 101.213823852 76.0966484188 65.9146809112 89.1379101385 
2 227.289163613 88.2125952949 71.6508320328 87.4496264263 77.7994763537 63.501659863 54.6917493151 63.3055675533 
3 189.147999843 81.3263424678 65.9358905023 70.3253115247 71.3845781887 58.768353684 47.6034180122 56.8315424031 
4 176.86132598 76.6937531283 62.1468647618 60.4312934823 67.3509491326 55.5493319228 44.0791199116 52.4689800878 
5 167.827567948 74.1987914651 59.5051158848 57.4224435762 63.7468101562 52.4396681567 42.0645882364 49.5687092513 
6 158.834696121 71.6150089005 57.443348487 55.0481065728 61.2501671319 50.7757450374 39.6662287005 47.5752905264 
7 154.415288323 69.3270934107 55.4365442674 53.393908364 59.4249044263 49.3455199183 38.1682962242 45.509363518 
8 149.937789525 67.2316799982 53.7723445244 51.449567732 58.2684319735 48.532692773 37.1698297784 44.217636146 
9 146.196953828 65.5812740307 52.471870342 50.5540781263 56.5834794533 47.8663879927 35.9675215982 43.0560537442 
10 142.875776791 64.3041268928 51.4748050727 48.6501105766 55.0834441604 47.2033812922 35.279214883 42.0885242102 


==> plot_data/nclusters_8fab_diff.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 
2 87.8260346497 25.9553081801 24.986806939 99.092139202 23.4143474984 12.5949885558 11.2229315961 25.8323425852 
3 38.1411637697 6.88625282712 5.71494153047 17.1243149016 6.41489816499 4.73330617896 7.08833130294 6.4740251502 
4 12.286673863 4.63258933948 3.78902574056 9.89401804233 4.03362905616 3.21902176116 3.52429810055 4.36256231529 
5 9.03375803237 2.49496166327 2.64174887702 3.0088499061 3.60413897638 3.10966376617 2.01453167527 2.90027083656 
6 8.99287182655 2.5837825646 2.06176739772 2.37433700342 2.49664302435 1.66392311922 2.39835953587 1.99341872488 
7 4.41940779801 2.28791548982 2.00680421963 1.65419820883 1.82526270558 1.43022511913 1.49793247632 2.06592700843 
8 4.47749879798 2.0954134125 1.66419974299 1.94434063199 1.15647245281 0.812827145275 0.99846644576 1.291727372 
9 3.74083569701 1.65040596748 1.30047418246 0.895489605747 1.68495252019 0.666304780384 1.20230818023 1.16158240178 
10 3.32117703728 1.27714713786 0.997065269262 1.90396754966 1.50003529289 0.663006700427 0.688306715139 0.967529534035 


==> plot_data/ocs_reconf_benchmark.txt <==
optimality_loss__knn_barrier_x optimality_loss__knn_barrier_y optimality_loss__knn_greedy_x optimality_loss__knn_greedy_y optimality_loss__knn_primaldual_x optimality_loss__knn_primaldual_y optimality_loss__random_barrier_x optimality_loss__random_barrier_y optimality_loss__random_greedy_x optimality_loss__random_greedy_y optimality_loss__random_primaldual_x optimality_loss__random_primaldual_y violation__knn_barrier_x violation__knn_barrier_y violation__knn_greedy_x violation__knn_greedy_y violation__knn_primaldual_x violation__knn_primaldual_y violation__random_barrier_x violation__random_barrier_y violation__random_greedy_x violation__random_greedy_y violation__random_primaldual_x violation__random_primaldual_y 
0.0 0.0 0.0190476181984 0.0 0.0 0.0 0.0013792388552 0.0 0.0585319728456 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.0 0.10861423221 0.04000000093 0.10447761194 0.0 0.121268656716 0.00256688276 0.0260416666667 0.06256721181 0.180952380952 0.00047188557 0.0123456790123 0.000181234631361 0.0244444444444 0.0 0.1 0.0 0.0844444444444 0.00131572778457 0.09 0.0 0.287777777778 0.000123456790123 0.164444444444 
0.0068 0.520599250936 0.0609523836616 0.397388059701 0.0056 0.272388059701 0.0037545266648 0.401041666667 0.0666024507744 0.595238095238 0.001412998314 0.0308641975309 0.00296981298248 0.0788888888889 0.00378328741965 0.154444444444 0.00253443526171 0.164444444444 0.00686309867319 0.151111111111 0.0152380952381 0.447777777778 0.0049578379892 0.246666666667 
0.0136 0.829588014981 0.0819047663932 0.763059701493 0.0112 0.524253731343 0.0049421705696 0.401041666667 0.0706376897388 0.628571428571 0.002354111058 0.0925925925926 0.0057583913336 0.156666666667 0.0075665748393 0.198888888889 0.00506887052342 0.203333333333 0.0124104695618 0.203333333333 0.0304761904762 0.515555555556 0.00979221918827 0.363333333333 
0.0204 0.906367041199 0.102857149125 0.891791044776 0.0168 0.777985074627 0.0061298144744 0.401041666667 0.0746729287032 0.757142857143 0.003295223802 0.697530864198 0.00854696968472 0.205555555556 0.011349862259 0.26 0.00760330578512 0.236666666667 0.0179578404504 0.264444444444 0.0457142857142 0.56 0.0146266003873 0.424444444444 
0.0272 0.943820224719 0.123809531856 0.932835820896 0.0224 0.899253731343 0.0073174583792 0.744791666667 0.0787081676676 0.77619047619 0.004236336546 0.703703703704 0.0113355480358 0.234444444444 0.0151331496786 0.332222222222 0.0101377410468 0.271111111111 0.023505211339 0.307777777778 0.0609523809523 0.602222222222 0.0194609815864 0.474444444444 
0.034 0.951310861423 0.144761914588 0.958955223881 0.028 0.934701492537 0.008505102284 0.744791666667 0.082743406632 0.842857142857 0.00517744929 0.703703703704 0.014124126387 0.277777777778 0.0189164370983 0.396666666667 0.0126721763085 0.318888888889 0.0290525822277 0.348888888889 0.0761904761904 0.631111111111 0.0242953627855 0.526666666667 
0.0408 0.962546816479 0.16571429732 0.96828358209 0.0336 0.958955223881 0.0096927461888 0.744791666667 0.0867786455964 0.852380952381 0.006118562034 0.728395061728 0.0169127047381 0.344444444444 0.0226997245179 0.447777777778 0.0152066115702 0.377777777778 0.0345999531163 0.395555555556 0.0914285714285 0.658888888889 0.0291297439846 0.568888888889 
0.0476 0.968164794007 0.186666680051 0.983208955224 0.0392 0.972014925373 0.0108803900936 0.802083333333 0.0908138845608 0.9 0.007059674778 0.901234567901 0.0197012830892 0.397777777778 0.0264830119376 0.504444444444 0.017741046832 0.438888888889 0.0401473240049 0.45 0.106666666667 0.688888888889 0.0339641251836 0.606666666667 
0.0544 0.979400749064 0.207619062783 0.983208955224 0.0448 0.97947761194 0.0120680339984 0.802083333333 0.0948491235252 0.9 0.008000787522 0.901234567901 0.0224898614403 0.458888888889 0.0302662993572 0.552222222222 0.0202754820937 0.488888888889 0.0456946948935 0.482222222222 0.121904761905 0.721111111111 0.0387985063827 0.635555555556 
0.0612 0.985018726592 0.228571445514 0.983208955224 0.0504 0.985074626866 0.0132556779032 0.802083333333 0.0988843624896 0.928571428571 0.008941900266 0.901234567901 0.0252784397914 0.526666666667 0.0340495867769 0.595555555556 0.0228099173554 0.552222222222 0.0512420657821 0.511111111111 0.137142857143 0.738888888889 0.0436328875818 0.685555555556 
0.068 0.985018726592 0.249523828246 0.983208955224 0.056 0.988805970149 0.014443321808 0.807291666667 0.102919601454 0.933333333333 0.00988301301 0.913580246914 0.0280670181426 0.594444444444 0.0378328741965 0.655555555556 0.0253443526171 0.613333333333 0.0567894366707 0.545555555556 0.152380952381 0.763333333333 0.0484672687809 0.727777777778 
0.0748 0.985018726592 0.270476210978 0.994402985075 0.0616 0.988805970149 0.0156309657128 0.911458333333 0.106954840418 0.966666666667 0.010824125754 0.913580246914 0.0308555964937 0.666666666667 0.0416161616162 0.72 0.0278787878788 0.68 0.0623368075594 0.58 0.167619047619 0.801111111111 0.0533016499799 0.755555555556 
0.0816 0.994382022472 0.291428593709 0.994402985075 0.0672 0.988805970149 0.0168186096176 0.911458333333 0.110990079383 0.971428571429 0.011765238498 0.975308641975 0.0336441748448 0.706666666667 0.0453994490358 0.773333333333 0.0304132231405 0.723333333333 0.067884178448 0.611111111111 0.182857142857 0.837777777778 0.058136031179 0.804444444444 
0.0884 0.994382022472 0.312380976441 0.994402985075 0.0728 0.988805970149 0.0180062535224 0.911458333333 0.115025318347 0.97619047619 0.012706351242 0.981481481481 0.0364327531959 0.767777777778 0.0491827364555 0.827777777778 0.0329476584022 0.764444444444 0.0734315493366 0.651111111111 0.198095238095 0.865555555556 0.0629704123781 0.842222222222 
0.0952 0.994382022472 0.333333359172 0.994402985075 0.0784 0.992537313433 0.0191938974272 0.921875 0.119060557312 0.97619047619 0.013647463986 0.981481481481 0.039221331547 0.813333333333 0.0529660238751 0.874444444444 0.0354820936639 0.806666666667 0.0789789202252 0.698888888889 0.213333333333 0.894444444444 0.0678047935772 0.882222222222 
0.102 0.994382022472 0.354285741904 0.994402985075 0.084 0.992537313433 0.020381541332 0.921875 0.123095796276 0.980952380952 0.01458857673 0.981481481481 0.0420099098981 0.865555555556 0.0567493112948 0.921111111111 0.0380165289256 0.861111111111 0.0845262911138 0.758888888889 0.228571428571 0.913333333333 0.0726391747762 0.915555555556 
0.1088 0.994382022472 0.375238124636 0.994402985075 0.0896 0.992537313433 0.0215691852368 0.921875 0.12713103524 0.980952380952 0.015529689474 0.981481481481 0.0447984882493 0.907777777778 0.0605325987144 0.945555555556 0.0405509641873 0.907777777778 0.0900736620024 0.811111111111 0.243809523809 0.931111111111 0.0774735559753 0.936666666667 
0.1156 0.994382022472 0.396190507367 0.994402985075 0.0952 0.994402985075 0.0227568291416 0.921875 0.131166274205 0.980952380952 0.016470802218 0.987654320988 0.0475870666004 0.933333333333 0.0643158861341 0.962222222222 0.043085399449 0.936666666667 0.0956210328911 0.851111111111 0.259047619047 0.945555555556 0.0823079371744 0.951111111111 
0.1224 0.996254681648 0.417142890099 0.998134328358 0.1008 0.994402985075 0.0239444730464 0.979166666667 0.135201513169 0.980952380952 0.017411914962 0.987654320988 0.0503756449515 0.966666666667 0.0680991735537 0.972222222222 0.0456198347107 0.956666666667 0.10116840378 0.905555555556 0.274285714285 0.97 0.0871423183735 0.963333333333 
0.1292 0.996254681648 0.43809527283 0.998134328358 0.1064 0.994402985075 0.0251321169512 0.979166666667 0.139236752134 0.980952380952 0.018353027706 0.987654320988 0.0531642233026 0.981111111111 0.0718824609734 0.983333333333 0.0481542699725 0.973333333333 0.106715774668 0.941111111111 0.289523809524 0.98 0.0919766995725 0.977777777778 
0.136 0.996254681648 0.459047655562 0.998134328358 0.112 0.994402985075 0.026319760856 0.979166666667 0.143271991098 0.980952380952 0.01929414045 0.993827160494 0.0559528016537 0.99 0.075665748393 0.988888888889 0.0506887052342 0.985555555556 0.112263145557 0.962222222222 0.304761904762 0.99 0.0968110807716 0.985555555556 
0.1428 0.996254681648 0.480000038294 0.998134328358 0.1176 0.996268656716 0.0275074047608 0.979166666667 0.147307230062 0.980952380952 0.020235253194 0.993827160494 0.0587413800049 0.993333333333 0.0794490358127 0.992222222222 0.0532231404959 0.988888888889 0.117810516446 0.974444444444 0.32 0.995555555556 0.101645461971 0.992222222222 
0.1496 0.996254681648 0.500952421025 0.998134328358 0.1232 0.998134328358 0.0286950486656 0.979166666667 0.151342469027 0.990476190476 0.021176365938 0.993827160494 0.061529958356 0.994444444444 0.0832323232323 0.994444444444 0.0557575757576 0.993333333333 0.123357887334 0.986666666667 0.335238095238 0.998888888889 0.10647984317 0.994444444444 
0.1564 0.996254681648 0.521904803757 0.998134328358 0.1288 0.998134328358 0.0298826925704 0.979166666667 0.155377707991 0.990476190476 0.022117478682 0.993827160494 0.0643185367071 0.997777777778 0.087015610652 0.995555555556 0.0582920110193 0.997777777778 0.128905258223 0.995555555556 0.350476190476 0.998888888889 0.111314224369 0.996666666667 
0.1632 1.0 0.542857186488 1.0 0.1344 1.0 0.0310703364752 1.0 0.159412946956 1.0 0.023058591426 1.0 0.0671071150582 1.0 0.0907988980716 1.0 0.060826446281 1.0 0.134452629111 1.0 0.365714285714 1.0 0.116148605568 1.0 
0.17 1 0.56380956922 1 0.14 1 0.03225798038 1 0.16344818592 1 0.02399970417 1 0.0698956934093 1.0 0.0945821854913 1.0 0.0633608815427 1.0 0.14 1 0.380952380952 1 0.120982986767 1 


==> plot_data/reconf_freq_sensitivity_w_alu.txt <==
mlu_mttoe_1 stretch_mttoe_1 alu_mttoe_1 mlu_pttoe_1 stretch_pttoe_1 alu_pttoe_1 mlu_mttoe_12 stretch_mttoe_12 alu_mttoe_12 mlu_pttoe_12 stretch_pttoe_12 alu_pttoe_12 mlu_mttoe_288 stretch_mttoe_288 alu_mttoe_288 mlu_pttoe_288 stretch_pttoe_288 alu_pttoe_288 mlu_mttoe_2016 stretch_mttoe_2016 alu_mttoe_2016 mlu_pttoe_2016 stretch_pttoe_2016 alu_pttoe_2016
0.49017 5.03765 0.17225 0.47776 5.24237 0.31227 0.49008 5.05877 0.17645 0.47776 5.31396 0.26453 0.48269 5.03626 0.28740 0.47776 5.27939 0.28205 0.49834 5.03626 0.50866 0.47776 5.34725 0.27852 
0.52734 5.13324 0.32549 0.52869 5.50137 0.27652 0.52712 5.13855 0.33232 0.52869 5.50964 0.25064 0.53080 5.12858 0.33110 0.52853 5.54398 0.29525 0.53446 5.13252 2.27048 0.52850 5.54869 0.28412 
0.53739 5.15939 0.49508 0.53884 5.56442 0.25942 0.53737 5.16631 0.50812 0.53907 5.56219 0.27339 0.53909 5.16085 1.41174 0.53867 5.59623 0.26711 0.54180 5.19097 3.00658 0.53877 5.59309 0.28605 
0.54428 5.18300 0.76666 0.54610 5.61045 0.27675 0.54401 5.18779 0.91669 0.54631 5.60972 0.28384 0.54547 5.18752 2.42761 0.54606 5.63250 0.29304 0.54692 5.23321 3.58790 0.54583 5.62849 0.29185 
0.54945 5.20095 1.39122 0.55133 5.65149 0.32807 0.54910 5.20552 1.59788 0.55153 5.63950 0.28346 0.55013 5.21520 3.54837 0.55130 5.66246 0.28480 0.55084 5.25772 4.16143 0.55125 5.66139 0.29072 
0.55403 5.21850 2.16200 0.55633 5.68978 3.40293 0.55376 5.22229 2.32187 0.55664 5.67120 4.49922 0.55491 5.23664 4.07809 0.55633 5.68970 0.29718 0.55515 5.27894 4.88501 0.55633 5.68751 0.27792 
0.55877 5.23539 2.73667 0.56145 5.71998 0.27366 0.55848 5.24185 2.95790 0.56159 5.70205 0.28691 0.55933 5.25546 4.33676 0.56145 5.71887 0.28334 0.55883 5.30145 5.69946 0.56132 5.71506 0.28518 
0.56273 5.25394 3.38459 0.56574 5.74628 0.26002 0.56246 5.25866 3.53554 0.56575 5.73478 0.24770 0.56335 5.27349 4.73515 0.56571 5.74763 0.26853 0.56240 5.32239 6.15880 0.56566 5.74181 0.26062 
0.56729 5.26916 4.00436 0.57020 5.77698 0.32445 0.56697 5.27619 4.10157 0.57013 5.76418 0.28448 0.56748 5.29092 5.21751 0.57009 5.77452 0.27113 0.56674 5.34153 6.39343 0.57009 5.76546 0.27607 
0.57163 5.28825 4.67579 0.57483 5.80833 0.24852 0.57148 5.29577 4.67543 0.57483 5.79679 0.30505 0.57163 5.30649 6.03174 0.57473 5.80840 0.30212 0.57119 5.36770 6.53894 0.57474 5.79314 0.27722 
0.57617 5.30626 5.15274 0.57977 5.84090 0.23731 0.57617 5.31361 5.18519 0.57977 5.82659 0.26671 0.57627 5.32424 6.46965 0.57966 5.84324 0.26395 0.57590 5.39213 6.68983 0.57966 5.82016 0.27580 
0.58230 5.32440 5.58314 0.58593 5.86933 0.27674 0.58222 5.33375 5.68865 0.58579 5.85783 0.24415 0.58209 5.33858 6.72464 0.58568 5.87851 0.25702 0.58196 5.41752 6.87190 0.58571 5.84634 0.27217 
0.58856 5.34511 6.20035 0.59228 5.90042 0.28602 0.58839 5.35245 6.39798 0.59223 5.89119 0.26084 0.58795 5.35731 6.96372 0.59208 5.91445 0.24466 0.58809 5.44466 7.06866 0.59211 5.87632 0.26098 
0.59582 5.36543 6.89743 0.59931 5.93488 0.27715 0.59570 5.37446 7.03223 0.59916 5.92457 0.26318 0.59507 5.37910 7.24777 0.59916 5.94996 0.27474 0.59504 5.47076 7.31219 0.59916 5.90320 0.26493 
0.60304 5.39273 7.51663 0.60690 5.97169 0.24152 0.60296 5.39974 7.71053 0.60687 5.96249 0.26374 0.60270 5.40290 7.73788 0.60684 5.98714 0.25653 0.60265 5.50342 7.59194 0.60687 5.93516 0.27016 
0.61136 5.42092 8.80844 0.61566 6.00988 0.37916 0.61141 5.42785 9.21596 0.61557 5.99850 0.27736 0.61104 5.43233 8.73928 0.61557 6.02298 0.28394 0.61104 5.53756 7.92746 0.61557 5.96682 0.27146 
0.62044 5.45552 12.56554 0.62456 6.04841 0.26165 0.62065 5.46095 12.23601 0.62456 6.03931 0.24929 0.62015 5.46580 12.45890 0.62456 6.06154 0.27799 0.62016 5.58364 8.30619 0.62456 6.00348 0.25098 
0.63638 5.50230 25.30727 0.64062 6.10310 0.25730 0.63694 5.50308 25.12080 0.64062 6.08371 0.27861 0.63571 5.51231 25.46556 0.64053 6.11613 0.30311 0.63566 5.63902 8.82944 0.64053 6.04591 0.28032 
0.66439 5.57560 41.03506 0.66876 6.16915 0.26128 0.66573 5.58003 42.49094 0.66876 6.15255 0.25478 0.66372 5.58822 87.07628 0.66876 6.18187 0.28648 0.66389 5.73285 9.85250 0.66876 6.09523 0.25753 
0.91700 5.99283 109.69129 1.01500 6.52221 0.31055 0.91924 5.96079 104.15384 1.01500 6.49045 0.31711 0.91700 5.99195 110.67570 1.01500 6.40611 0.28469 0.91700 6.28324 21.38399 1.01500 6.32451 0.29648 


==> plot_data/reconf_train_ju2-dls03_k1_mlu.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.024902, lower quartile= 0.033772, median= 0.070975, upper quartile= 0.256677, upper whisker= 0.265845, }]
table[row sep=\\,y index=0] {0.28198\\ 0.024772\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.022371, lower quartile= 0.032184, median= 0.073877, upper quartile= 0.243457, upper whisker= 0.25502, }]
table[row sep=\\,y index=0] {0.263946\\ 0.022313\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.024838, lower quartile= 0.034378, median= 0.074407, upper quartile= 0.254389, upper whisker= 0.264184, }]
table[row sep=\\,y index=0] {0.287824\\ 0.024487\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021534, lower quartile= 0.03833, median= 0.102576, upper quartile= 0.247231, upper whisker= 0.547061, }]
table[row sep=\\,y index=0] {0.611875\\ 0.743606\\ 0.853455\\ 0.891501\\ 0.021207\\ 0.021168\\ 0.020343\\ 0.019189\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.020869, lower quartile= 0.036686, median= 0.103734, upper quartile= 0.251488, upper whisker= 0.530177, }]
table[row sep=\\,y index=0] {0.530216\\ 0.593033\\ 0.720708\\ 0.834817\\ 0.874168\\ 0.020516\\ 0.019971\\ 0.0198\\ 0.019062\\ 0.016204\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022196, lower quartile= 0.038841, median= 0.103621, upper quartile= 0.244696, upper whisker= 0.536371, }]
table[row sep=\\,y index=0] {0.53641\\ 0.599961\\ 0.729128\\ 0.836838\\ 0.874143\\ 0.021301\\ 0.02123\\ 0.02123\\ 0.019843\\ 0.016085\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022487, lower quartile= 0.037032, median= 0.106849, upper quartile= 0.244508, upper whisker= 0.576843, }]
table[row sep=\\,y index=0] {0.645184\\ 0.784087\\ 0.899916\\ 0.940033\\ 0.022362\\ 0.02232\\ 0.019933\\ 0.019715\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.020898, lower quartile= 0.035918, median= 0.111426, upper quartile= 0.241947, upper whisker= 0.530177, }]
table[row sep=\\,y index=0] {0.530216\\ 0.593033\\ 0.720708\\ 0.843235\\ 0.882983\\ 0.020647\\ 0.020312\\ 0.02\\ 0.019971\\ 0.018744\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.023249, lower quartile= 0.039201, median= 0.110249, upper quartile= 0.2659, upper whisker= 0.595246, }]
table[row sep=\\,y index=0] {0.59529\\ 0.665817\\ 0.809162\\ 0.928695\\ 0.970095\\ 0.023207\\ 0.023077\\ 0.023034\\ 0.02057\\ 0.016148\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.0219, lower quartile= 0.038578, median= 0.103377, upper quartile= 0.242305, upper whisker= 0.561786, }]
table[row sep=\\,y index=0] {0.628344\\ 0.763622\\ 0.876427\\ 0.915498\\ 0.021778\\ 0.021737\\ 0.019697\\ 0.019529\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.02194, lower quartile= 0.03769, median= 0.105713, upper quartile= 0.243115, upper whisker= 0.530177, }]
table[row sep=\\,y index=0] {0.530216\\ 0.593033\\ 0.720708\\ 0.843235\\ 0.882983\\ 0.021055\\ 0.021032\\ 0.020978\\ 0.020647\\ 0.02\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022436, lower quartile= 0.038853, median= 0.104262, upper quartile= 0.258525, upper whisker= 0.564971, }]
table[row sep=\\,y index=0] {0.565012\\ 0.631952\\ 0.768007\\ 0.88146\\ 0.920755\\ 0.022026\\ 0.021903\\ 0.021862\\ 0.019524\\ 0.016148\\ };



==> plot_data/reconf_train_ju2-dls03_k1_stretch.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.056835, lower quartile= 5.091935, median= 5.25983, upper quartile= 6.007145, upper whisker= 6.071561, }]
table[row sep=\\,y index=0] {6.084263\\ 5.052095\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.035913, lower quartile= 5.071502, median= 5.253773, upper quartile= 5.990177, upper whisker= 6.105635, }]
table[row sep=\\,y index=0] {6.259442\\ 5.03237\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.046998, lower quartile= 5.089109, median= 5.249849, upper quartile= 6.022583, upper whisker= 6.204527, }]
table[row sep=\\,y index=0] {6.226103\\ 5.037137\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.064806, lower quartile= 5.114243, median= 5.487434, upper quartile= 7.179494, upper whisker= 7.29395, }]
table[row sep=\\,y index=0] {7.313654\\ 7.313687\\ 7.31933\\ 7.335455\\ 5.062742\\ 5.062403\\ 5.061515\\ 5.05823\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.048147, lower quartile= 5.092466, median= 5.424824, upper quartile= 6.992162, upper whisker= 7.314563, }]
table[row sep=\\,y index=0] {7.319195\\ 7.330481\\ 7.374278\\ 7.379528\\ 7.385789\\ 5.045975\\ 5.045909\\ 5.045276\\ 5.038913\\ 5.038085\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.057084, lower quartile= 5.105285, median= 5.466608, upper quartile= 7.150163, upper whisker= 7.219724, }]
table[row sep=\\,y index=0] {7.223399\\ 7.226579\\ 7.23395\\ 7.235162\\ 7.255913\\ 5.056628\\ 5.054732\\ 5.053109\\ 5.052413\\ 5.050424\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.062976, lower quartile= 5.116274, median= 5.61554, upper quartile= 7.276298, upper whisker= 7.346582, }]
table[row sep=\\,y index=0] {7.348823\\ 7.35551\\ 7.363637\\ 7.368317\\ 5.060057\\ 5.056607\\ 5.055191\\ 5.047631\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.126894, lower quartile= 5.219912, median= 5.635988, upper quartile= 6.931139, upper whisker= 7.074134, }]
table[row sep=\\,y index=0] {7.078415\\ 7.106879\\ 7.109648\\ 7.149476\\ 7.18712\\ 5.126387\\ 5.121314\\ 5.119106\\ 5.119052\\ 5.117417\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.102576, lower quartile= 5.179904, median= 5.577422, upper quartile= 7.068098, upper whisker= 7.138679, }]
table[row sep=\\,y index=0] {7.139855\\ 7.149914\\ 7.161644\\ 7.163312\\ 7.257107\\ 5.098025\\ 5.094104\\ 5.093675\\ 5.082953\\ 5.078618\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.062907, lower quartile= 5.10662, median= 5.50289, upper quartile= 7.267403, upper whisker= 7.333073, }]
table[row sep=\\,y index=0] {7.342514\\ 7.346582\\ 7.35551\\ 7.363637\\ 5.062325\\ 5.061563\\ 5.05955\\ 5.057684\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.063009, lower quartile= 5.106653, median= 5.471462, upper quartile= 7.124765, upper whisker= 7.21166, }]
table[row sep=\\,y index=0] {7.242752\\ 7.244525\\ 7.245629\\ 7.262237\\ 7.278035\\ 5.060063\\ 5.058689\\ 5.057201\\ 5.054942\\ 5.047766\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.061977, lower quartile= 5.111174, median= 5.482448, upper quartile= 7.334315, upper whisker= 7.424264, }]
table[row sep=\\,y index=0] {7.432085\\ 7.435637\\ 7.443887\\ 7.457555\\ 7.5293\\ 5.05937\\ 5.058002\\ 5.0543\\ 5.05319\\ 5.047031\\ };



==> plot_data/reconf_train_ju2-dls03_k4_mlu.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.023045, lower quartile= 0.031542, median= 0.070841, upper quartile= 1.35, upper whisker= 1.506845, }]
table[row sep=\\,y index=0] {1.529044\\ 0.022984\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.022712, lower quartile= 0.031934, median= 0.075431, upper quartile= 0.787981, upper whisker= 1.008173, }]
table[row sep=\\,y index=0] {1.084615\\ 0.022209\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022771, lower quartile= 0.032429, median= 0.074382, upper quartile= 0.891544, upper whisker= 1.031731, }]
table[row sep=\\,y index=0] {1.096635\\ 0.022235\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021362, lower quartile= 0.033862, median= 0.104713, upper quartile= 0.903125, upper whisker= 1.539236, }]
table[row sep=\\,y index=0] {1.561111\\ 1.573611\\ 1.597222\\ 1.646875\\ 0.02119\\ 0.021162\\ 0.020362\\ 0.016443\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.020618, lower quartile= 0.033955, median= 0.101692, upper quartile= 1.65, upper whisker= 1.966406, }]
table[row sep=\\,y index=0] {2.078125\\ 2.114844\\ 2.128906\\ 2.15625\\ 2.283594\\ 0.020579\\ 0.020443\\ 0.01967\\ 0.018949\\ 0.015485\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022295, lower quartile= 0.034358, median= 0.104125, upper quartile= 0.758333, upper whisker= 0.909028, }]
table[row sep=\\,y index=0] {0.910764\\ 0.920833\\ 0.94844\\ 0.951042\\ 0.993147\\ 0.02201\\ 0.021362\\ 0.021298\\ 0.020494\\ 0.015485\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021362, lower quartile= 0.033489, median= 0.101452, upper quartile= 0.225326, upper whisker= 0.59529, }]
table[row sep=\\,y index=0] {0.665817\\ 0.809162\\ 0.928695\\ 0.970095\\ 0.021035\\ 0.02098\\ 0.02057\\ 0.015485\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.019963, lower quartile= 0.033319, median= 0.102612, upper quartile= 0.228778, upper whisker= 0.553617, }]
table[row sep=\\,y index=0] {0.553658\\ 0.619252\\ 0.752572\\ 0.863746\\ 0.902251\\ 0.019403\\ 0.019132\\ 0.019076\\ 0.017901\\ 0.015485\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021109, lower quartile= 0.034406, median= 0.100093, upper quartile= 0.226213, upper whisker= 0.603065, }]
table[row sep=\\,y index=0] {0.603109\\ 0.674562\\ 0.81979\\ 0.940893\\ 0.982837\\ 0.021095\\ 0.020841\\ 0.020382\\ 0.020298\\ 0.015671\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021789, lower quartile= 0.033751, median= 0.10445, upper quartile= 0.225373, upper whisker= 0.659722, }]
table[row sep=\\,y index=0] {0.737883\\ 0.896743\\ 1.029215\\ 1.075096\\ 0.021362\\ 0.020966\\ 0.020911\\ 0.016427\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.021986, lower quartile= 0.034586, median= 0.103172, upper quartile= 0.229897, upper whisker= 0.553617, }]
table[row sep=\\,y index=0] {0.553658\\ 0.619252\\ 0.752572\\ 0.863746\\ 0.902251\\ 0.021646\\ 0.021463\\ 0.021423\\ 0.019132\\ 0.015485\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022295, lower quartile= 0.034467, median= 0.104293, upper quartile= 0.227612, upper whisker= 0.571535, }]
table[row sep=\\,y index=0] {0.571577\\ 0.639295\\ 0.806298\\ 0.964856\\ 1.010337\\ 0.021861\\ 0.02159\\ 0.021035\\ 0.02098\\ 0.015485\\ };



==> plot_data/reconf_train_ju2-dls03_k4_stretch.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.089076, lower quartile= 5.154938, median= 5.385836, upper quartile= 6.525368, upper whisker= 6.625514, }]
table[row sep=\\,y index=0] {6.694421\\ 5.088371\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.042414, lower quartile= 5.101844, median= 5.314946, upper quartile= 6.253625, upper whisker= 6.401552, }]
table[row sep=\\,y index=0] {6.418244\\ 5.036948\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.056133, lower quartile= 5.133914, median= 5.338913, upper quartile= 6.373811, upper whisker= 6.651047, }]
table[row sep=\\,y index=0] {6.686315\\ 5.054099\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.114705, lower quartile= 5.215559, median= 5.480036, upper quartile= 6.436685, upper whisker= 6.668819, }]
table[row sep=\\,y index=0] {6.673928\\ 6.695717\\ 6.717431\\ 6.771842\\ 5.110307\\ 5.108951\\ 5.106041\\ 5.058059\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.066471, lower quartile= 5.142161, median= 5.453399, upper quartile= 6.747977, upper whisker= 7.029284, }]
table[row sep=\\,y index=0] {7.041941\\ 7.043285\\ 7.05179\\ 7.07168\\ 7.090295\\ 5.066144\\ 5.065499\\ 5.06507\\ 5.061041\\ 5.057591\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.057144, lower quartile= 5.186468, median= 5.464526, upper quartile= 6.395708, upper whisker= 6.528017, }]
table[row sep=\\,y index=0] {6.52883\\ 6.537371\\ 6.547022\\ 6.548567\\ 6.559502\\ 5.052188\\ 5.051813\\ 5.051441\\ 5.049914\\ 5.030327\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.238947, lower quartile= 5.305886, median= 5.537744, upper quartile= 6.45962, upper whisker= 6.61754, }]
table[row sep=\\,y index=0] {6.69644\\ 6.760457\\ 6.778784\\ 6.879443\\ 5.234642\\ 5.234129\\ 5.230085\\ 5.226644\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.170298, lower quartile= 5.258969, median= 5.642168, upper quartile= 6.913817, upper whisker= 7.014161, }]
table[row sep=\\,y index=0] {7.022543\\ 7.023617\\ 7.043945\\ 7.046249\\ 7.048682\\ 5.170259\\ 5.154761\\ 5.143499\\ 5.139431\\ 5.128598\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.185958, lower quartile= 5.282321, median= 5.55296, upper quartile= 6.558938, upper whisker= 6.643652, }]
table[row sep=\\,y index=0] {6.644438\\ 6.644684\\ 6.670622\\ 6.689732\\ 6.800363\\ 5.183714\\ 5.182556\\ 5.178962\\ 5.176421\\ 5.174777\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.110346, lower quartile= 5.238362, median= 5.497682, upper quartile= 6.454058, upper whisker= 6.551516, }]
table[row sep=\\,y index=0] {6.585062\\ 6.61754\\ 6.778784\\ 6.879443\\ 5.109392\\ 5.106608\\ 5.094365\\ 5.091905\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.071538, lower quartile= 5.140358, median= 5.457485, upper quartile= 6.625703, upper whisker= 6.807056, }]
table[row sep=\\,y index=0] {6.824822\\ 6.84227\\ 6.848063\\ 6.864926\\ 6.906965\\ 5.071343\\ 5.070761\\ 5.067692\\ 5.066933\\ 5.056403\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.110715, lower quartile= 5.178521, median= 5.494715, upper quartile= 6.382331, upper whisker= 6.50756, }]
table[row sep=\\,y index=0] {6.549851\\ 6.570737\\ 6.604916\\ 6.628475\\ 6.670622\\ 5.110685\\ 5.099918\\ 5.096123\\ 5.091068\\ 5.08745\\ };



==> plot_data/reconfig_freq_sensitivity.txt <==
mlu_mttoe_1 stretch_mttoe_1 mlu_pttoe_1 stretch_pttoe_1 mlu_mttoe_12 stretch_mttoe_12 mlu_pttoe_12 stretch_pttoe_12 mlu_mttoe_288 stretch_mttoe_288 mlu_pttoe_288 stretch_pttoe_288 mlu_mttoe_2016 stretch_mttoe_2016 mlu_pttoe_2016 stretch_pttoe_2016 
0.49017 5.03765 0.47776 5.20432 0.49008 5.05877 0.47776 5.25186 0.48269 5.03626 0.47776 5.25797 0.49834 5.03626 0.47776 5.35347 
0.52734 5.13324 0.52869 5.27890 0.52712 5.13855 0.52853 5.26048 0.53080 5.12858 0.52850 5.27102 0.53446 5.13252 0.52841 5.35368 
0.53739 5.15939 0.53892 5.28355 0.53737 5.16631 0.53884 5.26985 0.53909 5.16085 0.53889 5.29029 0.54180 5.19097 0.53864 5.37572 
0.54428 5.18300 0.54616 5.29765 0.54401 5.18779 0.54615 5.28586 0.54547 5.18752 0.54622 5.31353 0.54692 5.23321 0.54576 5.38160 
0.54945 5.20095 0.55144 5.30890 0.54910 5.20552 0.55142 5.28973 0.55013 5.21520 0.55168 5.31693 0.55084 5.25772 0.55122 5.38354 
0.55403 5.21850 0.55651 5.31524 0.55376 5.22229 0.55646 5.30377 0.55491 5.23664 0.55670 5.32608 0.55515 5.27894 0.55616 5.39090 
0.55877 5.23539 0.56154 5.32325 0.55848 5.24185 0.56147 5.30838 0.55933 5.25546 0.56168 5.34423 0.55883 5.30145 0.56131 5.39597 
0.56273 5.25394 0.56580 5.32377 0.56246 5.25866 0.56575 5.31278 0.56335 5.27349 0.56590 5.35055 0.56240 5.32239 0.56563 5.39780 
0.56729 5.26916 0.57021 5.32663 0.56697 5.27619 0.57021 5.31956 0.56748 5.29092 0.57020 5.37108 0.56674 5.34153 0.57008 5.40546 
0.57163 5.28825 0.57495 5.32949 0.57148 5.29577 0.57488 5.32004 0.57163 5.30649 0.57483 5.37144 0.57119 5.36770 0.57473 5.40761 
0.57617 5.30626 0.57984 5.34747 0.57617 5.31361 0.57982 5.33491 0.57627 5.32424 0.57981 5.37566 0.57590 5.39213 0.57965 5.41039 
0.58230 5.32440 0.58605 5.34782 0.58222 5.33375 0.58579 5.33741 0.58209 5.33858 0.58582 5.38345 0.58196 5.41752 0.58569 5.41407 
0.58856 5.34511 0.59228 5.34895 0.58839 5.35245 0.59216 5.33862 0.58795 5.35731 0.59211 5.38413 0.58809 5.44466 0.59207 5.41452 
0.59582 5.36543 0.59931 5.34937 0.59570 5.37446 0.59916 5.33944 0.59507 5.37910 0.59928 5.38471 0.59504 5.47076 0.59916 5.41668 
0.60304 5.39273 0.60697 5.35036 0.60296 5.39974 0.60684 5.33958 0.60270 5.40290 0.60690 5.38686 0.60265 5.50342 0.60687 5.41978 
0.61136 5.42092 0.61574 5.35754 0.61141 5.42785 0.61557 5.33975 0.61104 5.43233 0.61562 5.38966 0.61104 5.53756 0.61557 5.42104 
0.62044 5.45552 0.62479 5.36850 0.62065 5.46095 0.62456 5.34036 0.62015 5.46580 0.62456 5.39177 0.62016 5.58364 0.62456 5.42290 
0.63638 5.50230 0.64053 5.36976 0.63694 5.50308 0.64053 5.34300 0.63571 5.51231 0.64053 5.39177 0.63566 5.63902 0.64053 5.42346 
0.66439 5.57560 0.66876 5.37316 0.66573 5.58003 0.66876 5.34332 0.66372 5.58822 0.66876 5.39463 0.66389 5.73285 0.66876 5.42586 
0.90420 5.99283 1.01500 5.37719 0.91700 5.96079 1.01500 5.34532 0.91700 5.99195 1.01500 5.39759 0.91700 6.28324 1.02755 5.42894 


==> plot_data/reconfig_parallelism_v2.txt <==
n_parallelism fraction_capacity_left_vect log_fraction_capacity_left_vect reconfig_time_fast_switch_vect log_reconfig_time_fast_switch_vect reconfig_time_slow_switch_vect log_reconfig_time_slow_switch_vect 
1 9.9902E-01 -4.2432E-04 3.0720E-03 -2.5126E+00 7.6800E+00 8.8536E-01 
6 9.9414E-01 -2.5522E-03 5.1600E-04 -3.2874E+00 1.2900E+00 1.1059E-01 
11 9.8926E-01 -4.6905E-03 2.8800E-04 -3.5406E+00 7.2000E-01 -1.4267E-01 
16 9.8438E-01 -6.8394E-03 1.9200E-04 -3.7167E+00 4.8000E-01 -3.1876E-01 
21 9.7949E-01 -8.9990E-03 1.5600E-04 -3.8069E+00 3.9000E-01 -4.0894E-01 
26 9.7461E-01 -1.1169E-02 1.2000E-04 -3.9208E+00 3.0000E-01 -5.2288E-01 
31 9.6973E-01 -1.3351E-02 1.0800E-04 -3.9666E+00 2.7000E-01 -5.6864E-01 
36 9.6484E-01 -1.5543E-02 9.6000E-05 -4.0177E+00 2.4000E-01 -6.1979E-01 
41 9.5996E-01 -1.7746E-02 8.4000E-05 -4.0757E+00 2.1000E-01 -6.7778E-01 
46 9.5508E-01 -1.9961E-02 7.2000E-05 -4.1427E+00 1.8000E-01 -7.4473E-01 
51 9.5020E-01 -2.2187E-02 7.2000E-05 -4.1427E+00 1.8000E-01 -7.4473E-01 
56 9.4531E-01 -2.4425E-02 6.0000E-05 -4.2218E+00 1.5000E-01 -8.2391E-01 
61 9.4043E-01 -2.6674E-02 6.0000E-05 -4.2218E+00 1.5000E-01 -8.2391E-01 
67 9.3457E-01 -2.9388E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
72 9.2969E-01 -3.1663E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
77 9.2480E-01 -3.3950E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
82 9.1992E-01 -3.6249E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
87 9.1504E-01 -3.8560E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
92 9.1016E-01 -4.0884E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
97 9.0527E-01 -4.3220E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
102 9.0039E-01 -4.5569E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
107 8.9551E-01 -4.7931E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
112 8.9062E-01 -5.0305E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
117 8.8574E-01 -5.2693E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
122 8.8086E-01 -5.5093E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
128 8.7500E-01 -5.7992E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
133 8.7012E-01 -6.0422E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
138 8.6523E-01 -6.2866E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
143 8.6035E-01 -6.5324E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
148 8.5547E-01 -6.7796E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
153 8.5059E-01 -7.0282E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
158 8.4570E-01 -7.2782E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
163 8.4082E-01 -7.5297E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
168 8.3594E-01 -7.7826E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
173 8.3105E-01 -8.0370E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
178 8.2617E-01 -8.2930E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
183 8.2129E-01 -8.5504E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
188 8.1641E-01 -8.8094E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
194 8.1055E-01 -9.1222E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
199 8.0566E-01 -9.3846E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
204 8.0078E-01 -9.6486E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
209 7.9590E-01 -9.9142E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
214 7.9102E-01 -1.0181E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
219 7.8613E-01 -1.0450E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
224 7.8125E-01 -1.0721E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
229 7.7637E-01 -1.0993E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
234 7.7148E-01 -1.1267E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
239 7.6660E-01 -1.1543E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
244 7.6172E-01 -1.1821E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
249 7.5684E-01 -1.2100E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
255 7.5098E-01 -1.2437E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p100_decayrate.txt <==
mlu_x mlu_y 
2.9466943032 0.997 
3.01546532811 0.996 
3.08423635302 0.996 
3.15300737793 0.994 
3.22177840284 0.981 
3.29054942775 0.969 
3.35932045266 0.956 
3.42809147757 0.932 
3.49686250248 0.912 
3.56563352738 0.894 
3.63440455229 0.872 
3.7031755772 0.849 
3.77194660211 0.812 
3.84071762702 0.782 
3.90948865193 0.758 
3.97825967684 0.733 
4.04703070175 0.705 
4.11580172666 0.672 
4.18457275157 0.629 
4.25334377648 0.602 
4.32211480139 0.571 
4.3908858263 0.531 
4.4596568512 0.508 
4.52842787611 0.489 
4.59719890102 0.466 
4.66596992593 0.438 
4.73474095084 0.41 
4.80351197575 0.388 
4.87228300066 0.362 
4.94105402557 0.336 
5.00982505048 0.321 
5.07859607539 0.298 
5.1473671003 0.28 
5.21613812521 0.263 
5.28490915012 0.245 
5.35368017503 0.228 
5.42245119993 0.209 
5.49122222484 0.192 
5.55999324975 0.181 
5.62876427466 0.17 
5.69753529957 0.158 
5.76630632448 0.147 
5.83507734939 0.135 
5.9038483743 0.126 
5.97261939921 0.117 
6.04139042412 0.111 
6.11016144903 0.106 
6.17893247394 0.092 
6.24770349885 0.089 
6.31647452375 0.083 
6.38524554866 0.075 
6.45401657357 0.066 
6.52278759848 0.057 
6.59155862339 0.051 
6.6603296483 0.048 
6.72910067321 0.046 
6.79787169812 0.044 
6.86664272303 0.039 
6.93541374794 0.038 
7.00418477285 0.035 
7.07295579776 0.033 
7.14172682267 0.029 
7.21049784758 0.026 
7.27926887248 0.024 
7.34803989739 0.023 
7.4168109223 0.02 
7.48558194721 0.017 
7.55435297212 0.016 
7.62312399703 0.015 
7.69189502194 0.013 
7.76066604685 0.012 
7.82943707176 0.012 
7.89820809667 0.011 
7.96697912158 0.011 
8.03575014649 0.011 
8.1045211714 0.01 
8.1732921963 0.01 
8.24206322121 0.01 
8.31083424612 0.01 
8.37960527103 0.01 
8.44837629594 0.01 
8.51714732085 0.008 
8.58591834576 0.007 
8.65468937067 0.006 
8.72346039558 0.006 
8.79223142049 0.006 
8.8610024454 0.006 
8.92977347031 0.005 
8.99854449522 0.005 
9.06731552013 0.004 
9.13608654503 0.003 
9.20485756994 0.003 
9.27362859485 0.003 
9.34239961976 0.003 
9.41117064467 0.002 
9.47994166958 0.002 
9.54871269449 0.002 
9.6174837194 0.002 
9.68625474431 0.002 
9.75502576922 0.002 
9.82379679413 0.001 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p100_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 2.9466943032 2.9466943032 1.42993728352 2 10.0 
1 3.24118553203 3.24118553203 1.45768388035 2 10.0 
2 3.28634100574 3.28634100574 1.47695338972 2 10.0 
3 3.33308726001 3.33308726001 1.49128132579 2 10.0 
4 3.39756250141 3.39756250141 1.49912106162 2 10.0 
5 3.44968191825 3.44968191825 1.5217399562 2 10.0 
6 3.47665865747 3.47665865747 1.5431698586 2 10.0 
7 3.50386294843 3.50386294843 1.56268957163 2 10.0 
8 3.53501579623 3.53501579623 1.57152693592 2 10.0 
9 3.56630690173 3.56630690173 1.58690090368 2 10.0 
10 3.58261590854 3.58261590854 1.6066503632 2 10.0 
11 3.64680999781 3.64680999781 1.61742256445 2 10.0 
12 3.68650594293 3.68650594293 1.63282090994 2 10.0 
13 3.7034966674 3.7034966674 1.64037649238 2 10.0 
14 3.73450663165 3.73450663165 1.65467827628 2 10.0 
15 3.76311431088 3.76311431088 1.66037236901 2 10.0 
16 3.78494899914 3.78494899914 1.66804973043 2 10.0 
17 3.8104624896 3.8104624896 1.67380695594 2 10.0 
18 3.82907418032 3.82907418032 1.68918516933 2 10.0 
19 3.84161067141 3.84161067141 1.69885637595 2 10.0 
20 3.86611388772 3.86611388772 1.71578546462 2 10.0 
21 3.87979661137 3.87979661137 1.72676677797 2 10.0 
22 3.91245975418 3.91245975418 1.74185537892 2 10.0 
23 3.93809417664 3.93809417664 1.75192300179 2 10.0 
24 3.96888748818 3.96888748818 1.76787405714 2 10.0 
25 3.99890751303 3.99890751303 1.77993585469 2 10.0 
26 4.02001813516 4.02001813516 1.79616974143 2 10.0 
27 4.0487075399 4.0487075399 1.80657545362 2 10.0 
28 4.0764225184 4.0764225184 1.81425770618 2 10.0 
29 4.09805918165 4.09805918165 1.82834607752 2 10.0 
30 4.12375686142 4.12375686142 1.84029983001 2 10.0 
31 4.14414675865 4.14414675865 1.85320548159 2 10.0 
32 4.16648936592 4.16648936592 1.86354695098 2 10.0 
33 4.18739303372 4.18739303372 1.87483291631 2 10.0 
34 4.2023107732 4.2023107732 1.8840458985 2 10.0 
35 4.22231500428 4.22231500428 1.89513875473 2 10.0 
36 4.23993365968 4.23993365968 1.90986912106 2 10.0 
37 4.25184609335 4.25184609335 1.91783203677 2 10.0 
38 4.27715730619 4.27715730619 1.92900607575 2 10.0 
39 4.30320675458 4.30320675458 1.93652803007 2 10.0 
40 4.32406530793 4.32406530793 1.9492707587 2 10.0 
41 4.34874313001 4.34874313001 1.96053139137 2 10.0 
42 4.36912189753 4.36912189753 1.9728501961 2 10.0 
43 4.38910910375 4.38910910375 1.98636779664 2 10.0 
44 4.40102463792 4.40102463792 1.99630782915 2 10.0 
45 4.42081315993 4.42081315993 2.01120714356 2 10.0 
46 4.43946204523 4.43946204523 2.02311171716 2 10.0 
47 4.45833219697 4.45833219697 2.03825149412 2 10.0 
48 4.47815041824 4.47815041824 2.0523145251 2 10.0 
49 4.52150431667 4.52150431667 2.06684474389 2 10.0 
50 4.55648904581 4.55648904581 2.08173030814 2 10.0 
51 4.58023549856 4.58023549856 2.09003209037 2 10.0 
52 4.62080197377 4.62080197377 2.10220668049 2 10.0 
53 4.65594127331 4.65594127331 2.11081500233 2 10.0 
54 4.67406285327 4.67406285327 2.12088068613 2 10.0 
55 4.70309870056 4.70309870056 2.13760945075 2 10.0 
56 4.72989080406 4.72989080406 2.14805428897 2 10.0 
57 4.75488708757 4.75488708757 2.16237094704 2 10.0 
58 4.77273264286 4.77273264286 2.1760269679 2 10.0 
59 4.79744152923 4.79744152923 2.18961254119 2 10.0 
60 4.83441345241 4.83441345241 2.21095857451 2 10.0 
61 4.85492967319 4.85492967319 2.22812322391 2 10.0 
62 4.88080129565 4.88080129565 2.24269447799 2 10.0 
63 4.90767433258 4.90767433258 2.2540270906 2 10.0 
64 4.94466772365 4.94466772365 2.27251638122 2 10.0 
65 4.97203192249 4.97203192249 2.29257707328 2 10.0 
66 4.99631492516 4.99631492516 2.31327804566 2 10.0 
67 5.02548463758 5.02548463758 2.33145883495 2 10.0 
68 5.07573301402 5.07573301402 2.34223944964 2 10.0 
69 5.0977167284 5.0977167284 2.35509061989 2 10.0 
70 5.14343358629 5.14343358629 2.36521617652 2 10.0 
71 5.17894799655 5.17894799655 2.37978997181 2 10.0 
72 5.20980890542 5.20980890542 2.40015935419 2 10.0 
73 5.25137150056 5.25137150056 2.40959545392 2 10.0 
74 5.28719376694 5.28719376694 2.42685507072 2 10.0 
75 5.33847645013 5.33847645013 2.44820109588 2 10.0 
76 5.36805937285 5.36805937285 2.47574587767 2 10.0 
77 5.40624548066 5.40624548066 2.50046896502 2 10.0 
78 5.44280267719 5.44280267719 2.53211929688 2 10.0 
79 5.48797272527 5.48797272527 2.55394620544 2 10.0 
80 5.52068507235 5.52068507235 2.56658745517 2 10.0 
81 5.56521266951 5.56521266951 2.60743696418 2 10.0 
82 5.62542443882 5.62542443882 2.630769628 2 10.0 
83 5.6903071535 5.6903071535 2.6423299894 2 10.0 
84 5.74917969206 5.74917969206 2.67317597993 2 10.0 
85 5.79619512505 5.79619512505 2.70676438343 2 10.0 
86 5.86586264298 5.86586264298 2.74023768855 2 10.0 
87 5.92203094218 5.92203094218 2.76102980957 2 10.0 
88 5.98656095421 5.98656095421 2.7846560855 2 10.0 
89 6.10373053551 6.10373053551 2.82329056594 2 10.0 
90 6.19707922582 6.19707922582 2.85714285714 2 10.0 
91 6.25966677677 6.25966677677 2.85714285714 2 10.0 
92 6.40279380164 6.40279380164 2.85714285714 2 10.0 
93 6.48608244544 6.48608244544 2.85714285714 2 10.0 
94 6.56203039127 6.56203039127 2.85714285714 2 10.0 
95 6.63806063766 6.63806063766 2.85714285714 2 10.0 
96 6.90939962232 6.90939962232 2.85714285714 2 10.0 
97 7.1757720585 7.1757720585 2.85714285714 2 10.0 
98 7.4514453764 7.4514453764 2.85714285714 2 10.0 
99 7.9173615117 7.9173615117 2.85714285714 2 10.0 
100 9.82379679413 9.82379679413 2.85714285714 2 10.0 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p200_decayrate.txt <==
mlu_x mlu_y 
1.4733471516 0.997 
1.50773266406 0.996 
1.54211817651 0.996 
1.57650368896 0.994 
1.61088920142 0.981 
1.64527471387 0.969 
1.67966022633 0.956 
1.71404573878 0.932 
1.74843125124 0.912 
1.78281676369 0.894 
1.81720227615 0.872 
1.8515877886 0.849 
1.88597330106 0.812 
1.92035881351 0.782 
1.95474432597 0.758 
1.98912983842 0.733 
2.02351535087 0.705 
2.05790086333 0.672 
2.09228637578 0.629 
2.12667188824 0.602 
2.16105740069 0.571 
2.19544291315 0.531 
2.2298284256 0.508 
2.26421393806 0.489 
2.29859945051 0.466 
2.33298496297 0.438 
2.36737047542 0.41 
2.40175598788 0.388 
2.43614150033 0.362 
2.47052701278 0.336 
2.50491252524 0.321 
2.53929803769 0.298 
2.57368355015 0.28 
2.6080690626 0.263 
2.64245457506 0.245 
2.67684008751 0.228 
2.71122559997 0.209 
2.74561111242 0.192 
2.77999662488 0.181 
2.81438213733 0.17 
2.84876764979 0.158 
2.88315316224 0.147 
2.9175386747 0.135 
2.95192418715 0.126 
2.9863096996 0.117 
3.02069521206 0.111 
3.05508072451 0.106 
3.08946623697 0.092 
3.12385174942 0.089 
3.15823726188 0.083 
3.19262277433 0.075 
3.22700828679 0.066 
3.26139379924 0.057 
3.2957793117 0.051 
3.33016482415 0.048 
3.36455033661 0.046 
3.39893584906 0.044 
3.43332136151 0.039 
3.46770687397 0.038 
3.50209238642 0.035 
3.53647789888 0.033 
3.57086341133 0.029 
3.60524892379 0.026 
3.63963443624 0.024 
3.6740199487 0.023 
3.70840546115 0.02 
3.74279097361 0.017 
3.77717648606 0.016 
3.81156199852 0.015 
3.84594751097 0.013 
3.88033302342 0.012 
3.91471853588 0.012 
3.94910404833 0.011 
3.98348956079 0.011 
4.01787507324 0.011 
4.0522605857 0.01 
4.08664609815 0.01 
4.12103161061 0.01 
4.15541712306 0.01 
4.18980263552 0.01 
4.22418814797 0.01 
4.25857366043 0.008 
4.29295917288 0.007 
4.32734468533 0.006 
4.36173019779 0.006 
4.39611571024 0.006 
4.4305012227 0.006 
4.46488673515 0.005 
4.49927224761 0.005 
4.53365776006 0.004 
4.56804327252 0.003 
4.60242878497 0.003 
4.63681429743 0.003 
4.67119980988 0.003 
4.70558532234 0.002 
4.73997083479 0.002 
4.77435634725 0.002 
4.8087418597 0.002 
4.84312737215 0.002 
4.87751288461 0.002 
4.91189839706 0.001 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p200_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 1.4733471516 1.4733471516 0.71496864176 2 5.0 
1 1.62059276601 1.62059276601 0.728841940173 2 5.0 
2 1.64317050287 1.64317050287 0.738476694858 2 5.0 
3 1.66654363 1.66654363 0.745640662897 2 5.0 
4 1.69878125071 1.69878125071 0.749560530812 2 5.0 
5 1.72484095912 1.72484095912 0.760869978102 2 5.0 
6 1.73832932873 1.73832932873 0.771584929299 2 5.0 
7 1.75193147421 1.75193147421 0.781344785813 2 5.0 
8 1.76750789811 1.76750789811 0.785763467961 2 5.0 
9 1.78315345086 1.78315345086 0.793450451839 2 5.0 
10 1.79130795427 1.79130795427 0.803325181601 2 5.0 
11 1.82340499891 1.82340499891 0.808711282226 2 5.0 
12 1.84325297146 1.84325297146 0.81641045497 2 5.0 
13 1.8517483337 1.8517483337 0.820188246192 2 5.0 
14 1.86725331583 1.86725331583 0.82733913814 2 5.0 
15 1.88155715544 1.88155715544 0.830186184507 2 5.0 
16 1.89247449957 1.89247449957 0.834024865214 2 5.0 
17 1.9052312448 1.9052312448 0.836903477968 2 5.0 
18 1.91453709016 1.91453709016 0.844592584665 2 5.0 
19 1.9208053357 1.9208053357 0.849428187974 2 5.0 
20 1.93305694386 1.93305694386 0.857892732308 2 5.0 
21 1.93989830569 1.93989830569 0.863383388987 2 5.0 
22 1.95622987709 1.95622987709 0.870927689462 2 5.0 
23 1.96904708832 1.96904708832 0.875961500896 2 5.0 
24 1.98444374409 1.98444374409 0.883937028568 2 5.0 
25 1.99945375651 1.99945375651 0.889967927346 2 5.0 
26 2.01000906758 2.01000906758 0.898084870714 2 5.0 
27 2.02435376995 2.02435376995 0.903287726812 2 5.0 
28 2.0382112592 2.0382112592 0.907128853089 2 5.0 
29 2.04902959082 2.04902959082 0.914173038761 2 5.0 
30 2.06187843071 2.06187843071 0.920149915004 2 5.0 
31 2.07207337933 2.07207337933 0.926602740796 2 5.0 
32 2.08324468296 2.08324468296 0.931773475489 2 5.0 
33 2.09369651686 2.09369651686 0.937416458155 2 5.0 
34 2.1011553866 2.1011553866 0.94202294925 2 5.0 
35 2.11115750214 2.11115750214 0.947569377363 2 5.0 
36 2.11996682984 2.11996682984 0.954934560528 2 5.0 
37 2.12592304668 2.12592304668 0.958916018383 2 5.0 
38 2.1385786531 2.1385786531 0.964503037877 2 5.0 
39 2.15160337729 2.15160337729 0.968264015033 2 5.0 
40 2.16203265396 2.16203265396 0.974635379352 2 5.0 
41 2.174371565 2.174371565 0.980265695683 2 5.0 
42 2.18456094877 2.18456094877 0.986425098049 2 5.0 
43 2.19455455187 2.19455455187 0.99318389832 2 5.0 
44 2.20051231896 2.20051231896 0.998153914574 2 5.0 
45 2.21040657997 2.21040657997 1.00560357178 2 5.0 
46 2.21973102261 2.21973102261 1.01155585858 2 5.0 
47 2.22916609848 2.22916609848 1.01912574706 2 5.0 
48 2.23907520912 2.23907520912 1.02615726255 2 5.0 
49 2.26075215834 2.26075215834 1.03342237194 2 5.0 
50 2.2782445229 2.2782445229 1.04086515407 2 5.0 
51 2.29011774928 2.29011774928 1.04501604518 2 5.0 
52 2.31040098689 2.31040098689 1.05110334024 2 5.0 
53 2.32797063666 2.32797063666 1.05540750116 2 5.0 
54 2.33703142663 2.33703142663 1.06044034307 2 5.0 
55 2.35154935028 2.35154935028 1.06880472538 2 5.0 
56 2.36494540203 2.36494540203 1.07402714448 2 5.0 
57 2.37744354378 2.37744354378 1.08118547352 2 5.0 
58 2.38636632143 2.38636632143 1.08801348395 2 5.0 
59 2.39872076461 2.39872076461 1.0948062706 2 5.0 
60 2.4172067262 2.4172067262 1.10547928726 2 5.0 
61 2.42746483659 2.42746483659 1.11406161195 2 5.0 
62 2.44040064782 2.44040064782 1.121347239 2 5.0 
63 2.45383716629 2.45383716629 1.1270135453 2 5.0 
64 2.47233386183 2.47233386183 1.13625819061 2 5.0 
65 2.48601596124 2.48601596124 1.14628853664 2 5.0 
66 2.49815746258 2.49815746258 1.15663902283 2 5.0 
67 2.51274231879 2.51274231879 1.16572941748 2 5.0 
68 2.53786650701 2.53786650701 1.17111972482 2 5.0 
69 2.5488583642 2.5488583642 1.17754530995 2 5.0 
70 2.57171679314 2.57171679314 1.18260808826 2 5.0 
71 2.58947399827 2.58947399827 1.1898949859 2 5.0 
72 2.60490445271 2.60490445271 1.20007967709 2 5.0 
73 2.62568575028 2.62568575028 1.20479772696 2 5.0 
74 2.64359688347 2.64359688347 1.21342753536 2 5.0 
75 2.66923822506 2.66923822506 1.22410054794 2 5.0 
76 2.68402968643 2.68402968643 1.23787293883 2 5.0 
77 2.70312274033 2.70312274033 1.25023448251 2 5.0 
78 2.7214013386 2.7214013386 1.26605964844 2 5.0 
79 2.74398636263 2.74398636263 1.27697310272 2 5.0 
80 2.76034253618 2.76034253618 1.28329372759 2 5.0 
81 2.78260633476 2.78260633476 1.30371848209 2 5.0 
82 2.81271221941 2.81271221941 1.315384814 2 5.0 
83 2.84515357675 2.84515357675 1.3211649947 2 5.0 
84 2.87458984603 2.87458984603 1.33658798996 2 5.0 
85 2.89809756252 2.89809756252 1.35338219171 2 5.0 
86 2.93293132149 2.93293132149 1.37011884427 2 5.0 
87 2.96101547109 2.96101547109 1.38051490478 2 5.0 
88 2.99328047711 2.99328047711 1.39232804275 2 5.0 
89 3.05186526776 3.05186526776 1.41164528297 2 5.0 
90 3.09853961291 3.09853961291 1.42857142857 2 5.0 
91 3.12983338838 3.12983338838 1.42857142857 2 5.0 
92 3.20139690082 3.20139690082 1.42857142857 2 5.0 
93 3.24304122272 3.24304122272 1.42857142857 2 5.0 
94 3.28101519563 3.28101519563 1.42857142857 2 5.0 
95 3.31903031883 3.31903031883 1.42857142857 2 5.0 
96 3.45469981116 3.45469981116 1.42857142857 2 5.0 
97 3.58788602925 3.58788602925 1.42857142857 2 5.0 
98 3.7257226882 3.7257226882 1.42857142857 2 5.0 
99 3.95868075585 3.95868075585 1.42857142857 2 5.0 
100 4.91189839706 4.91189839706 1.42857142857 2 5.0 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p250_decayrate.txt <==
mlu_x mlu_y 
1.17867772128 0.997 
1.20618613124 0.996 
1.23369454121 0.996 
1.26120295117 0.994 
1.28871136114 0.981 
1.3162197711 0.969 
1.34372818106 0.956 
1.37123659103 0.932 
1.39874500099 0.912 
1.42625341095 0.894 
1.45376182092 0.872 
1.48127023088 0.849 
1.50877864084 0.812 
1.53628705081 0.782 
1.56379546077 0.758 
1.59130387074 0.733 
1.6188122807 0.705 
1.64632069066 0.672 
1.67382910063 0.629 
1.70133751059 0.602 
1.72884592055 0.571 
1.75635433052 0.531 
1.78386274048 0.508 
1.81137115045 0.489 
1.83887956041 0.466 
1.86638797037 0.438 
1.89389638034 0.41 
1.9214047903 0.388 
1.94891320026 0.362 
1.97642161023 0.336 
2.00393002019 0.321 
2.03143843016 0.298 
2.05894684012 0.28 
2.08645525008 0.263 
2.11396366005 0.245 
2.14147207001 0.228 
2.16898047997 0.209 
2.19648888994 0.192 
2.2239972999 0.181 
2.25150570986 0.17 
2.27901411983 0.158 
2.30652252979 0.147 
2.33403093976 0.135 
2.36153934972 0.126 
2.38904775968 0.117 
2.41655616965 0.111 
2.44406457961 0.106 
2.47157298957 0.092 
2.49908139954 0.089 
2.5265898095 0.083 
2.55409821947 0.075 
2.58160662943 0.066 
2.60911503939 0.057 
2.63662344936 0.051 
2.66413185932 0.048 
2.69164026928 0.046 
2.71914867925 0.044 
2.74665708921 0.039 
2.77416549918 0.038 
2.80167390914 0.035 
2.8291823191 0.033 
2.85669072907 0.029 
2.88419913903 0.026 
2.91170754899 0.024 
2.93921595896 0.023 
2.96672436892 0.02 
2.99423277888 0.017 
3.02174118885 0.016 
3.04924959881 0.015 
3.07675800878 0.013 
3.10426641874 0.012 
3.1317748287 0.012 
3.15928323867 0.011 
3.18679164863 0.011 
3.21430005859 0.011 
3.24180846856 0.01 
3.26931687852 0.01 
3.29682528849 0.01 
3.32433369845 0.01 
3.35184210841 0.01 
3.37935051838 0.01 
3.40685892834 0.008 
3.4343673383 0.007 
3.46187574827 0.006 
3.48938415823 0.006 
3.5168925682 0.006 
3.54440097816 0.006 
3.57190938812 0.005 
3.59941779809 0.005 
3.62692620805 0.004 
3.65443461801 0.003 
3.68194302798 0.003 
3.70945143794 0.003 
3.7369598479 0.003 
3.76446825787 0.002 
3.79197666783 0.002 
3.8194850778 0.002 
3.84699348776 0.002 
3.87450189772 0.002 
3.90201030769 0.002 
3.92951871765 0.001 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p250_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 1.17867772128 1.17867772128 0.571974913408 2 4.0 
1 1.29647421281 1.29647421281 0.583073552138 2 4.0 
2 1.31453640229 1.31453640229 0.590781355887 2 4.0 
3 1.333234904 1.333234904 0.596512530317 2 4.0 
4 1.35902500057 1.35902500057 0.599648424649 2 4.0 
5 1.3798727673 1.3798727673 0.608695982482 2 4.0 
6 1.39066346299 1.39066346299 0.617267943439 2 4.0 
7 1.40154517937 1.40154517937 0.62507582865 2 4.0 
8 1.41400631849 1.41400631849 0.628610774369 2 4.0 
9 1.42652276069 1.42652276069 0.634760361471 2 4.0 
10 1.43304636342 1.43304636342 0.642660145281 2 4.0 
11 1.45872399912 1.45872399912 0.646969025781 2 4.0 
12 1.47460237717 1.47460237717 0.653128363976 2 4.0 
13 1.48139866696 1.48139866696 0.656150596954 2 4.0 
14 1.49380265266 1.49380265266 0.661871310512 2 4.0 
15 1.50524572435 1.50524572435 0.664148947605 2 4.0 
16 1.51397959966 1.51397959966 0.667219892171 2 4.0 
17 1.52418499584 1.52418499584 0.669522782374 2 4.0 
18 1.53162967213 1.53162967213 0.675674067732 2 4.0 
19 1.53664426856 1.53664426856 0.679542550379 2 4.0 
20 1.54644555509 1.54644555509 0.686314185846 2 4.0 
21 1.55191864455 1.55191864455 0.69070671119 2 4.0 
22 1.56498390167 1.56498390167 0.69674215157 2 4.0 
23 1.57523767066 1.57523767066 0.700769200717 2 4.0 
24 1.58755499527 1.58755499527 0.707149622854 2 4.0 
25 1.59956300521 1.59956300521 0.711974341877 2 4.0 
26 1.60800725406 1.60800725406 0.718467896571 2 4.0 
27 1.61948301596 1.61948301596 0.72263018145 2 4.0 
28 1.63056900736 1.63056900736 0.725703082471 2 4.0 
29 1.63922367266 1.63922367266 0.731338431008 2 4.0 
30 1.64950274457 1.64950274457 0.736119932003 2 4.0 
31 1.65765870346 1.65765870346 0.741282192637 2 4.0 
32 1.66659574637 1.66659574637 0.745418780391 2 4.0 
33 1.67495721349 1.67495721349 0.749933166524 2 4.0 
34 1.68092430928 1.68092430928 0.7536183594 2 4.0 
35 1.68892600171 1.68892600171 0.75805550189 2 4.0 
36 1.69597346387 1.69597346387 0.763947648422 2 4.0 
37 1.70073843734 1.70073843734 0.767132814707 2 4.0 
38 1.71086292248 1.71086292248 0.771602430301 2 4.0 
39 1.72128270183 1.72128270183 0.774611212026 2 4.0 
40 1.72962612317 1.72962612317 0.779708303482 2 4.0 
41 1.739497252 1.739497252 0.784212556546 2 4.0 
42 1.74764875901 1.74764875901 0.789140078439 2 4.0 
43 1.7556436415 1.7556436415 0.794547118656 2 4.0 
44 1.76040985517 1.76040985517 0.798523131659 2 4.0 
45 1.76832526397 1.76832526397 0.804482857423 2 4.0 
46 1.77578481809 1.77578481809 0.809244686863 2 4.0 
47 1.78333287879 1.78333287879 0.815300597646 2 4.0 
48 1.79126016729 1.79126016729 0.820925810042 2 4.0 
49 1.80860172667 1.80860172667 0.826737897555 2 4.0 
50 1.82259561832 1.82259561832 0.832692123254 2 4.0 
51 1.83209419942 1.83209419942 0.836012836147 2 4.0 
52 1.84832078951 1.84832078951 0.840882672194 2 4.0 
53 1.86237650933 1.86237650933 0.844326000931 2 4.0 
54 1.86962514131 1.86962514131 0.848352274452 2 4.0 
55 1.88123948022 1.88123948022 0.855043780301 2 4.0 
56 1.89195632162 1.89195632162 0.859221715588 2 4.0 
57 1.90195483503 1.90195483503 0.864948378816 2 4.0 
58 1.90909305715 1.90909305715 0.870410787162 2 4.0 
59 1.91897661169 1.91897661169 0.875845016478 2 4.0 
60 1.93376538096 1.93376538096 0.884383429806 2 4.0 
61 1.94197186927 1.94197186927 0.891249289562 2 4.0 
62 1.95232051826 1.95232051826 0.897077791196 2 4.0 
63 1.96306973303 1.96306973303 0.901610836241 2 4.0 
64 1.97786708946 1.97786708946 0.909006552488 2 4.0 
65 1.988812769 1.988812769 0.917030829313 2 4.0 
66 1.99852597007 1.99852597007 0.925311218266 2 4.0 
67 2.01019385503 2.01019385503 0.932583533982 2 4.0 
68 2.03029320561 2.03029320561 0.936895779855 2 4.0 
69 2.03908669136 2.03908669136 0.942036247957 2 4.0 
70 2.05737343451 2.05737343451 0.946086470607 2 4.0 
71 2.07157919862 2.07157919862 0.951915988723 2 4.0 
72 2.08392356217 2.08392356217 0.960063741675 2 4.0 
73 2.10054860022 2.10054860022 0.963838181568 2 4.0 
74 2.11487750678 2.11487750678 0.970742028289 2 4.0 
75 2.13539058005 2.13539058005 0.979280438353 2 4.0 
76 2.14722374914 2.14722374914 0.990298351066 2 4.0 
77 2.16249819226 2.16249819226 1.00018758601 2 4.0 
78 2.17712107088 2.17712107088 1.01284771875 2 4.0 
79 2.19518909011 2.19518909011 1.02157848218 2 4.0 
80 2.20827402894 2.20827402894 1.02663498207 2 4.0 
81 2.2260850678 2.2260850678 1.04297478567 2 4.0 
82 2.25016977553 2.25016977553 1.0523078512 2 4.0 
83 2.2761228614 2.2761228614 1.05693199576 2 4.0 
84 2.29967187682 2.29967187682 1.06927039197 2 4.0 
85 2.31847805002 2.31847805002 1.08270575337 2 4.0 
86 2.34634505719 2.34634505719 1.09609507542 2 4.0 
87 2.36881237687 2.36881237687 1.10441192383 2 4.0 
88 2.39462438168 2.39462438168 1.1138624342 2 4.0 
89 2.44149221421 2.44149221421 1.12931622638 2 4.0 
90 2.47883169033 2.47883169033 1.14285714286 2 4.0 
91 2.50386671071 2.50386671071 1.14285714286 2 4.0 
92 2.56111752065 2.56111752065 1.14285714286 2 4.0 
93 2.59443297818 2.59443297818 1.14285714286 2 4.0 
94 2.62481215651 2.62481215651 1.14285714286 2 4.0 
95 2.65522425506 2.65522425506 1.14285714286 2 4.0 
96 2.76375984893 2.76375984893 1.14285714286 2 4.0 
97 2.8703088234 2.8703088234 1.14285714286 2 4.0 
98 2.98057815056 2.98057815056 1.14285714286 2 4.0 
99 3.16694460468 3.16694460468 1.14285714286 2 4.0 
100 3.92951871765 3.92951871765 1.14285714286 2 4.0 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p500_decayrate.txt <==
mlu_x mlu_y 
0.58933886064 0.997 
0.603093065622 0.996 
0.616847270604 0.996 
0.630601475586 0.994 
0.644355680568 0.981 
0.658109885549 0.969 
0.671864090531 0.956 
0.685618295513 0.932 
0.699372500495 0.912 
0.713126705477 0.894 
0.726880910459 0.872 
0.740635115441 0.849 
0.754389320422 0.812 
0.768143525404 0.782 
0.781897730386 0.758 
0.795651935368 0.733 
0.80940614035 0.705 
0.823160345332 0.672 
0.836914550314 0.629 
0.850668755295 0.602 
0.864422960277 0.571 
0.878177165259 0.531 
0.891931370241 0.508 
0.905685575223 0.489 
0.919439780205 0.466 
0.933193985187 0.438 
0.946948190168 0.41 
0.96070239515 0.388 
0.974456600132 0.362 
0.988210805114 0.336 
1.0019650101 0.321 
1.01571921508 0.298 
1.02947342006 0.28 
1.04322762504 0.263 
1.05698183002 0.245 
1.07073603501 0.228 
1.08449023999 0.209 
1.09824444497 0.192 
1.11199864995 0.181 
1.12575285493 0.17 
1.13950705991 0.158 
1.1532612649 0.147 
1.16701546988 0.135 
1.18076967486 0.126 
1.19452387984 0.117 
1.20827808482 0.111 
1.22203228981 0.106 
1.23578649479 0.092 
1.24954069977 0.089 
1.26329490475 0.083 
1.27704910973 0.075 
1.29080331471 0.066 
1.3045575197 0.057 
1.31831172468 0.051 
1.33206592966 0.048 
1.34582013464 0.046 
1.35957433962 0.044 
1.37332854461 0.039 
1.38708274959 0.038 
1.40083695457 0.035 
1.41459115955 0.033 
1.42834536453 0.029 
1.44209956952 0.026 
1.4558537745 0.024 
1.46960797948 0.023 
1.48336218446 0.02 
1.49711638944 0.017 
1.51087059442 0.016 
1.52462479941 0.015 
1.53837900439 0.013 
1.55213320937 0.012 
1.56588741435 0.012 
1.57964161933 0.011 
1.59339582432 0.011 
1.6071500293 0.011 
1.62090423428 0.01 
1.63465843926 0.01 
1.64841264424 0.01 
1.66216684922 0.01 
1.67592105421 0.01 
1.68967525919 0.01 
1.70342946417 0.008 
1.71718366915 0.007 
1.73093787413 0.006 
1.74469207912 0.006 
1.7584462841 0.006 
1.77220048908 0.006 
1.78595469406 0.005 
1.79970889904 0.005 
1.81346310403 0.004 
1.82721730901 0.003 
1.84097151399 0.003 
1.85472571897 0.003 
1.86847992395 0.003 
1.88223412893 0.002 
1.89598833392 0.002 
1.9097425389 0.002 
1.92349674388 0.002 
1.93725094886 0.002 
1.95100515384 0.002 
1.96475935883 0.001 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper0p500_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.58933886064 0.58933886064 0.285987456704 2 2.0 
1 0.648237106405 0.648237106405 0.291536776069 2 2.0 
2 0.657268201147 0.657268201147 0.295390677943 2 2.0 
3 0.666617452002 0.666617452002 0.298256265159 2 2.0 
4 0.679512500283 0.679512500283 0.299824212325 2 2.0 
5 0.68993638365 0.68993638365 0.304347991241 2 2.0 
6 0.695331731493 0.695331731493 0.30863397172 2 2.0 
7 0.700772589685 0.700772589685 0.312537914325 2 2.0 
8 0.707003159245 0.707003159245 0.314305387185 2 2.0 
9 0.713261380346 0.713261380346 0.317380180736 2 2.0 
10 0.716523181708 0.716523181708 0.32133007264 2 2.0 
11 0.729361999562 0.729361999562 0.32348451289 2 2.0 
12 0.737301188586 0.737301188586 0.326564181988 2 2.0 
13 0.740699333479 0.740699333479 0.328075298477 2 2.0 
14 0.74690132633 0.74690132633 0.330935655256 2 2.0 
15 0.752622862176 0.752622862176 0.332074473803 2 2.0 
16 0.756989799828 0.756989799828 0.333609946086 2 2.0 
17 0.762092497919 0.762092497919 0.334761391187 2 2.0 
18 0.765814836065 0.765814836065 0.337837033866 2 2.0 
19 0.768322134281 0.768322134281 0.33977127519 2 2.0 
20 0.773222777544 0.773222777544 0.343157092923 2 2.0 
21 0.775959322274 0.775959322274 0.345353355595 2 2.0 
22 0.782491950837 0.782491950837 0.348371075785 2 2.0 
23 0.787618835328 0.787618835328 0.350384600358 2 2.0 
24 0.793777497636 0.793777497636 0.353574811427 2 2.0 
25 0.799781502606 0.799781502606 0.355987170938 2 2.0 
26 0.804003627031 0.804003627031 0.359233948285 2 2.0 
27 0.809741507979 0.809741507979 0.361315090725 2 2.0 
28 0.815284503681 0.815284503681 0.362851541236 2 2.0 
29 0.819611836329 0.819611836329 0.365669215504 2 2.0 
30 0.824751372283 0.824751372283 0.368059966002 2 2.0 
31 0.828829351731 0.828829351731 0.370641096318 2 2.0 
32 0.833297873183 0.833297873183 0.372709390195 2 2.0 
33 0.837478606744 0.837478606744 0.374966583262 2 2.0 
34 0.84046215464 0.84046215464 0.3768091797 2 2.0 
35 0.844463000857 0.844463000857 0.379027750945 2 2.0 
36 0.847986731935 0.847986731935 0.381973824211 2 2.0 
37 0.85036921867 0.85036921867 0.383566407353 2 2.0 
38 0.855431461238 0.855431461238 0.385801215151 2 2.0 
39 0.860641350916 0.860641350916 0.387305606013 2 2.0 
40 0.864813061585 0.864813061585 0.389854151741 2 2.0 
41 0.869748626001 0.869748626001 0.392106278273 2 2.0 
42 0.873824379507 0.873824379507 0.39457003922 2 2.0 
43 0.87782182075 0.87782182075 0.397273559328 2 2.0 
44 0.880204927585 0.880204927585 0.39926156583 2 2.0 
45 0.884162631986 0.884162631986 0.402241428711 2 2.0 
46 0.887892409045 0.887892409045 0.404622343431 2 2.0 
47 0.891666439394 0.891666439394 0.407650298823 2 2.0 
48 0.895630083647 0.895630083647 0.410462905021 2 2.0 
49 0.904300863335 0.904300863335 0.413368948777 2 2.0 
50 0.911297809162 0.911297809162 0.416346061627 2 2.0 
51 0.916047099712 0.916047099712 0.418006418074 2 2.0 
52 0.924160394754 0.924160394754 0.420441336097 2 2.0 
53 0.931188254663 0.931188254663 0.422163000465 2 2.0 
54 0.934812570654 0.934812570654 0.424176137226 2 2.0 
55 0.940619740112 0.940619740112 0.427521890151 2 2.0 
56 0.945978160811 0.945978160811 0.429610857794 2 2.0 
57 0.950977417514 0.950977417514 0.432474189408 2 2.0 
58 0.954546528573 0.954546528573 0.435205393581 2 2.0 
59 0.959488305846 0.959488305846 0.437922508239 2 2.0 
60 0.966882690481 0.966882690481 0.442191714903 2 2.0 
61 0.970985934637 0.970985934637 0.445624644781 2 2.0 
62 0.976160259129 0.976160259129 0.448538895598 2 2.0 
63 0.981534866516 0.981534866516 0.45080541812 2 2.0 
64 0.98893354473 0.98893354473 0.454503276244 2 2.0 
65 0.994406384498 0.994406384498 0.458515414656 2 2.0 
66 0.999262985033 0.999262985033 0.462655609133 2 2.0 
67 1.00509692752 1.00509692752 0.466291766991 2 2.0 
68 1.0151466028 1.0151466028 0.468447889927 2 2.0 
69 1.01954334568 1.01954334568 0.471018123978 2 2.0 
70 1.02868671726 1.02868671726 0.473043235303 2 2.0 
71 1.03578959931 1.03578959931 0.475957994362 2 2.0 
72 1.04196178108 1.04196178108 0.480031870837 2 2.0 
73 1.05027430011 1.05027430011 0.481919090784 2 2.0 
74 1.05743875339 1.05743875339 0.485371014145 2 2.0 
75 1.06769529003 1.06769529003 0.489640219177 2 2.0 
76 1.07361187457 1.07361187457 0.495149175533 2 2.0 
77 1.08124909613 1.08124909613 0.500093793005 2 2.0 
78 1.08856053544 1.08856053544 0.506423859377 2 2.0 
79 1.09759454505 1.09759454505 0.510789241088 2 2.0 
80 1.10413701447 1.10413701447 0.513317491035 2 2.0 
81 1.1130425339 1.1130425339 0.521487392836 2 2.0 
82 1.12508488776 1.12508488776 0.526153925599 2 2.0 
83 1.1380614307 1.1380614307 0.52846599788 2 2.0 
84 1.14983593841 1.14983593841 0.534635195986 2 2.0 
85 1.15923902501 1.15923902501 0.541352876686 2 2.0 
86 1.1731725286 1.1731725286 0.548047537709 2 2.0 
87 1.18440618844 1.18440618844 0.552205961914 2 2.0 
88 1.19731219084 1.19731219084 0.556931217101 2 2.0 
89 1.2207461071 1.2207461071 0.564658113188 2 2.0 
90 1.23941584516 1.23941584516 0.571428571429 2 2.0 
91 1.25193335535 1.25193335535 0.571428571429 2 2.0 
92 1.28055876033 1.28055876033 0.571428571429 2 2.0 
93 1.29721648909 1.29721648909 0.571428571429 2 2.0 
94 1.31240607825 1.31240607825 0.571428571429 2 2.0 
95 1.32761212753 1.32761212753 0.571428571429 2 2.0 
96 1.38187992446 1.38187992446 0.571428571429 2 2.0 
97 1.4351544117 1.4351544117 0.571428571429 2 2.0 
98 1.49028907528 1.49028907528 0.571428571429 2 2.0 
99 1.58347230234 1.58347230234 0.571428571429 2 2.0 
100 1.96475935883 1.96475935883 0.571428571429 2 2.0 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper1p000_decayrate.txt <==
mlu_x mlu_y 
0.29466943032 0.997 
0.301546532811 0.996 
0.308423635302 0.996 
0.315300737793 0.994 
0.322177840284 0.981 
0.329054942775 0.969 
0.335932045266 0.956 
0.342809147757 0.932 
0.349686250248 0.912 
0.356563352738 0.894 
0.363440455229 0.872 
0.37031755772 0.849 
0.377194660211 0.812 
0.384071762702 0.782 
0.390948865193 0.758 
0.397825967684 0.733 
0.404703070175 0.705 
0.411580172666 0.672 
0.418457275157 0.629 
0.425334377648 0.602 
0.432211480139 0.571 
0.43908858263 0.531 
0.44596568512 0.508 
0.452842787611 0.489 
0.459719890102 0.466 
0.466596992593 0.438 
0.473474095084 0.41 
0.480351197575 0.388 
0.487228300066 0.362 
0.494105402557 0.336 
0.500982505048 0.321 
0.507859607539 0.298 
0.51473671003 0.28 
0.521613812521 0.263 
0.528490915012 0.245 
0.535368017503 0.228 
0.542245119993 0.209 
0.549122222484 0.192 
0.555999324975 0.181 
0.562876427466 0.17 
0.569753529957 0.158 
0.576630632448 0.147 
0.583507734939 0.135 
0.59038483743 0.126 
0.597261939921 0.117 
0.604139042412 0.111 
0.611016144903 0.106 
0.617893247394 0.092 
0.624770349885 0.089 
0.631647452375 0.083 
0.638524554866 0.075 
0.645401657357 0.066 
0.652278759848 0.057 
0.659155862339 0.051 
0.66603296483 0.048 
0.672910067321 0.046 
0.679787169812 0.044 
0.686664272303 0.039 
0.693541374794 0.038 
0.700418477285 0.035 
0.707295579776 0.033 
0.714172682267 0.029 
0.721049784758 0.026 
0.727926887248 0.024 
0.734803989739 0.023 
0.74168109223 0.02 
0.748558194721 0.017 
0.755435297212 0.016 
0.762312399703 0.015 
0.769189502194 0.013 
0.776066604685 0.012 
0.782943707176 0.012 
0.789820809667 0.011 
0.796697912158 0.011 
0.803575014649 0.011 
0.81045211714 0.01 
0.81732921963 0.01 
0.824206322121 0.01 
0.831083424612 0.01 
0.837960527103 0.01 
0.844837629594 0.01 
0.851714732085 0.008 
0.858591834576 0.007 
0.865468937067 0.006 
0.872346039558 0.006 
0.879223142049 0.006 
0.88610024454 0.006 
0.892977347031 0.005 
0.899854449522 0.005 
0.906731552013 0.004 
0.913608654503 0.003 
0.920485756994 0.003 
0.927362859485 0.003 
0.934239961976 0.003 
0.941117064467 0.002 
0.947994166958 0.002 
0.954871269449 0.002 
0.96174837194 0.002 
0.968625474431 0.002 
0.975502576922 0.002 
0.982379679413 0.001 


==> plot_data/synthetic_traffic/bipartite/fattree_ecmp_taper1p000_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.29466943032 0.29466943032 0.142993728352 2 1.0 
1 0.324118553203 0.324118553203 0.145768388035 2 1.0 
2 0.328634100574 0.328634100574 0.147695338972 2 1.0 
3 0.333308726001 0.333308726001 0.149128132579 2 1.0 
4 0.339756250141 0.339756250141 0.149912106162 2 1.0 
5 0.344968191825 0.344968191825 0.15217399562 2 1.0 
6 0.347665865747 0.347665865747 0.15431698586 2 1.0 
7 0.350386294843 0.350386294843 0.156268957163 2 1.0 
8 0.353501579623 0.353501579623 0.157152693592 2 1.0 
9 0.356630690173 0.356630690173 0.158690090368 2 1.0 
10 0.358261590854 0.358261590854 0.16066503632 2 1.0 
11 0.364680999781 0.364680999781 0.161742256445 2 1.0 
12 0.368650594293 0.368650594293 0.163282090994 2 1.0 
13 0.37034966674 0.37034966674 0.164037649238 2 1.0 
14 0.373450663165 0.373450663165 0.165467827628 2 1.0 
15 0.376311431088 0.376311431088 0.166037236901 2 1.0 
16 0.378494899914 0.378494899914 0.166804973043 2 1.0 
17 0.38104624896 0.38104624896 0.167380695594 2 1.0 
18 0.382907418032 0.382907418032 0.168918516933 2 1.0 
19 0.384161067141 0.384161067141 0.169885637595 2 1.0 
20 0.386611388772 0.386611388772 0.171578546462 2 1.0 
21 0.387979661137 0.387979661137 0.172676677797 2 1.0 
22 0.391245975418 0.391245975418 0.174185537892 2 1.0 
23 0.393809417664 0.393809417664 0.175192300179 2 1.0 
24 0.396888748818 0.396888748818 0.176787405714 2 1.0 
25 0.399890751303 0.399890751303 0.177993585469 2 1.0 
26 0.402001813516 0.402001813516 0.179616974143 2 1.0 
27 0.40487075399 0.40487075399 0.180657545362 2 1.0 
28 0.40764225184 0.40764225184 0.181425770618 2 1.0 
29 0.409805918165 0.409805918165 0.182834607752 2 1.0 
30 0.412375686142 0.412375686142 0.184029983001 2 1.0 
31 0.414414675865 0.414414675865 0.185320548159 2 1.0 
32 0.416648936592 0.416648936592 0.186354695098 2 1.0 
33 0.418739303372 0.418739303372 0.187483291631 2 1.0 
34 0.42023107732 0.42023107732 0.18840458985 2 1.0 
35 0.422231500428 0.422231500428 0.189513875473 2 1.0 
36 0.423993365968 0.423993365968 0.190986912106 2 1.0 
37 0.425184609335 0.425184609335 0.191783203677 2 1.0 
38 0.427715730619 0.427715730619 0.192900607575 2 1.0 
39 0.430320675458 0.430320675458 0.193652803007 2 1.0 
40 0.432406530793 0.432406530793 0.19492707587 2 1.0 
41 0.434874313001 0.434874313001 0.196053139137 2 1.0 
42 0.436912189753 0.436912189753 0.19728501961 2 1.0 
43 0.438910910375 0.438910910375 0.198636779664 2 1.0 
44 0.440102463792 0.440102463792 0.199630782915 2 1.0 
45 0.442081315993 0.442081315993 0.201120714356 2 1.0 
46 0.443946204523 0.443946204523 0.202311171716 2 1.0 
47 0.445833219697 0.445833219697 0.203825149412 2 1.0 
48 0.447815041824 0.447815041824 0.20523145251 2 1.0 
49 0.452150431667 0.452150431667 0.206684474389 2 1.0 
50 0.455648904581 0.455648904581 0.208173030814 2 1.0 
51 0.458023549856 0.458023549856 0.209003209037 2 1.0 
52 0.462080197377 0.462080197377 0.210220668049 2 1.0 
53 0.465594127331 0.465594127331 0.211081500233 2 1.0 
54 0.467406285327 0.467406285327 0.212088068613 2 1.0 
55 0.470309870056 0.470309870056 0.213760945075 2 1.0 
56 0.472989080406 0.472989080406 0.214805428897 2 1.0 
57 0.475488708757 0.475488708757 0.216237094704 2 1.0 
58 0.477273264286 0.477273264286 0.21760269679 2 1.0 
59 0.479744152923 0.479744152923 0.218961254119 2 1.0 
60 0.483441345241 0.483441345241 0.221095857451 2 1.0 
61 0.485492967319 0.485492967319 0.222812322391 2 1.0 
62 0.488080129565 0.488080129565 0.224269447799 2 1.0 
63 0.490767433258 0.490767433258 0.22540270906 2 1.0 
64 0.494466772365 0.494466772365 0.227251638122 2 1.0 
65 0.497203192249 0.497203192249 0.229257707328 2 1.0 
66 0.499631492516 0.499631492516 0.231327804566 2 1.0 
67 0.502548463758 0.502548463758 0.233145883495 2 1.0 
68 0.507573301402 0.507573301402 0.234223944964 2 1.0 
69 0.50977167284 0.50977167284 0.235509061989 2 1.0 
70 0.514343358629 0.514343358629 0.236521617652 2 1.0 
71 0.517894799655 0.517894799655 0.237978997181 2 1.0 
72 0.520980890542 0.520980890542 0.240015935419 2 1.0 
73 0.525137150056 0.525137150056 0.240959545392 2 1.0 
74 0.528719376694 0.528719376694 0.242685507072 2 1.0 
75 0.533847645013 0.533847645013 0.244820109588 2 1.0 
76 0.536805937285 0.536805937285 0.247574587767 2 1.0 
77 0.540624548066 0.540624548066 0.250046896502 2 1.0 
78 0.544280267719 0.544280267719 0.253211929688 2 1.0 
79 0.548797272527 0.548797272527 0.255394620544 2 1.0 
80 0.552068507235 0.552068507235 0.256658745517 2 1.0 
81 0.556521266951 0.556521266951 0.260743696418 2 1.0 
82 0.562542443882 0.562542443882 0.2630769628 2 1.0 
83 0.56903071535 0.56903071535 0.26423299894 2 1.0 
84 0.574917969206 0.574917969206 0.267317597993 2 1.0 
85 0.579619512505 0.579619512505 0.270676438343 2 1.0 
86 0.586586264298 0.586586264298 0.274023768855 2 1.0 
87 0.592203094218 0.592203094218 0.276102980957 2 1.0 
88 0.598656095421 0.598656095421 0.27846560855 2 1.0 
89 0.610373053551 0.610373053551 0.282329056594 2 1.0 
90 0.619707922582 0.619707922582 0.285714285714 2 1.0 
91 0.625966677677 0.625966677677 0.285714285714 2 1.0 
92 0.640279380164 0.640279380164 0.285714285714 2 1.0 
93 0.648608244544 0.648608244544 0.285714285714 2 1.0 
94 0.656203039127 0.656203039127 0.285714285714 2 1.0 
95 0.663806063766 0.663806063766 0.285714285714 2 1.0 
96 0.690939962232 0.690939962232 0.285714285714 2 1.0 
97 0.71757720585 0.71757720585 0.285714285714 2 1.0 
98 0.74514453764 0.74514453764 0.285714285714 2 1.0 
99 0.79173615117 0.79173615117 0.285714285714 2 1.0 
100 0.982379679413 0.982379679413 0.285714285714 2 1.0 


==> plot_data/synthetic_traffic/bipartite/ideal_decayrate.txt <==
mlu_x mlu_y 
0.29466943032 0.997 
0.301546532811 0.996 
0.308423635302 0.996 
0.315300737793 0.994 
0.322177840284 0.981 
0.329054942775 0.969 
0.335932045266 0.956 
0.342809147757 0.932 
0.349686250248 0.912 
0.356563352738 0.894 
0.363440455229 0.872 
0.37031755772 0.849 
0.377194660211 0.812 
0.384071762702 0.782 
0.390948865193 0.758 
0.397825967684 0.733 
0.404703070175 0.705 
0.411580172666 0.672 
0.418457275157 0.629 
0.425334377648 0.602 
0.432211480139 0.571 
0.43908858263 0.531 
0.44596568512 0.508 
0.452842787611 0.489 
0.459719890102 0.466 
0.466596992593 0.438 
0.473474095084 0.41 
0.480351197575 0.388 
0.487228300066 0.362 
0.494105402557 0.336 
0.500982505048 0.321 
0.507859607539 0.298 
0.51473671003 0.28 
0.521613812521 0.263 
0.528490915012 0.245 
0.535368017503 0.228 
0.542245119993 0.209 
0.549122222484 0.192 
0.555999324975 0.181 
0.562876427466 0.17 
0.569753529957 0.158 
0.576630632448 0.147 
0.583507734939 0.135 
0.59038483743 0.126 
0.597261939921 0.117 
0.604139042412 0.111 
0.611016144903 0.106 
0.617893247394 0.092 
0.624770349885 0.089 
0.631647452375 0.083 
0.638524554866 0.075 
0.645401657357 0.066 
0.652278759848 0.057 
0.659155862339 0.051 
0.66603296483 0.048 
0.672910067321 0.046 
0.679787169812 0.044 
0.686664272303 0.039 
0.693541374794 0.038 
0.700418477285 0.035 
0.707295579776 0.033 
0.714172682267 0.029 
0.721049784758 0.026 
0.727926887248 0.024 
0.734803989739 0.023 
0.74168109223 0.02 
0.748558194721 0.017 
0.755435297212 0.016 
0.762312399703 0.015 
0.769189502194 0.013 
0.776066604685 0.012 
0.782943707176 0.012 
0.789820809667 0.011 
0.796697912158 0.011 
0.803575014649 0.011 
0.81045211714 0.01 
0.81732921963 0.01 
0.824206322121 0.01 
0.831083424612 0.01 
0.837960527103 0.01 
0.844837629594 0.01 
0.851714732085 0.008 
0.858591834576 0.007 
0.865468937067 0.006 
0.872346039558 0.006 
0.879223142049 0.006 
0.88610024454 0.006 
0.892977347031 0.005 
0.899854449522 0.005 
0.906731552013 0.004 
0.913608654503 0.003 
0.920485756994 0.003 
0.927362859485 0.003 
0.934239961976 0.003 
0.941117064467 0.002 
0.947994166958 0.002 
0.954871269449 0.002 
0.96174837194 0.002 
0.968625474431 0.002 
0.975502576922 0.002 
0.982379679413 0.001 


==> plot_data/synthetic_traffic/bipartite/ideal_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.29466943032 0.29466943032 0.0 1 1.0 
1 0.324118553203 0.324118553203 0.0 1 1.0 
2 0.328634100574 0.328634100574 0.0 1 1.0 
3 0.333308726001 0.333308726001 0.0 1 1.0 
4 0.339756250141 0.339756250141 0.0 1 1.0 
5 0.344968191825 0.344968191825 0.0 1 1.0 
6 0.347665865747 0.347665865747 0.0 1 1.0 
7 0.350386294843 0.350386294843 0.0 1 1.0 
8 0.353501579623 0.353501579623 0.0 1 1.0 
9 0.356630690173 0.356630690173 0.0 1 1.0 
10 0.358261590854 0.358261590854 0.0 1 1.0 
11 0.364680999781 0.364680999781 0.0 1 1.0 
12 0.368650594293 0.368650594293 0.0 1 1.0 
13 0.37034966674 0.37034966674 0.0 1 1.0 
14 0.373450663165 0.373450663165 0.0 1 1.0 
15 0.376311431088 0.376311431088 0.0 1 1.0 
16 0.378494899914 0.378494899914 0.0 1 1.0 
17 0.38104624896 0.38104624896 0.0 1 1.0 
18 0.382907418032 0.382907418032 0.0 1 1.0 
19 0.384161067141 0.384161067141 0.0 1 1.0 
20 0.386611388772 0.386611388772 0.0 1 1.0 
21 0.387979661137 0.387979661137 0.0 1 1.0 
22 0.391245975418 0.391245975418 0.0 1 1.0 
23 0.393809417664 0.393809417664 0.0 1 1.0 
24 0.396888748818 0.396888748818 0.0 1 1.0 
25 0.399890751303 0.399890751303 0.0 1 1.0 
26 0.402001813516 0.402001813516 0.0 1 1.0 
27 0.40487075399 0.40487075399 0.0 1 1.0 
28 0.40764225184 0.40764225184 0.0 1 1.0 
29 0.409805918165 0.409805918165 0.0 1 1.0 
30 0.412375686142 0.412375686142 0.0 1 1.0 
31 0.414414675865 0.414414675865 0.0 1 1.0 
32 0.416648936592 0.416648936592 0.0 1 1.0 
33 0.418739303372 0.418739303372 0.0 1 1.0 
34 0.42023107732 0.42023107732 0.0 1 1.0 
35 0.422231500428 0.422231500428 0.0 1 1.0 
36 0.423993365968 0.423993365968 0.0 1 1.0 
37 0.425184609335 0.425184609335 0.0 1 1.0 
38 0.427715730619 0.427715730619 0.0 1 1.0 
39 0.430320675458 0.430320675458 0.0 1 1.0 
40 0.432406530793 0.432406530793 0.0 1 1.0 
41 0.434874313001 0.434874313001 0.0 1 1.0 
42 0.436912189753 0.436912189753 0.0 1 1.0 
43 0.438910910375 0.438910910375 0.0 1 1.0 
44 0.440102463792 0.440102463792 0.0 1 1.0 
45 0.442081315993 0.442081315993 0.0 1 1.0 
46 0.443946204523 0.443946204523 0.0 1 1.0 
47 0.445833219697 0.445833219697 0.0 1 1.0 
48 0.447815041824 0.447815041824 0.0 1 1.0 
49 0.452150431667 0.452150431667 0.0 1 1.0 
50 0.455648904581 0.455648904581 0.0 1 1.0 
51 0.458023549856 0.458023549856 0.0 1 1.0 
52 0.462080197377 0.462080197377 0.0 1 1.0 
53 0.465594127331 0.465594127331 0.0 1 1.0 
54 0.467406285327 0.467406285327 0.0 1 1.0 
55 0.470309870056 0.470309870056 0.0 1 1.0 
56 0.472989080406 0.472989080406 0.0 1 1.0 
57 0.475488708757 0.475488708757 0.0 1 1.0 
58 0.477273264286 0.477273264286 0.0 1 1.0 
59 0.479744152923 0.479744152923 0.0 1 1.0 
60 0.483441345241 0.483441345241 0.0 1 1.0 
61 0.485492967319 0.485492967319 0.0 1 1.0 
62 0.488080129565 0.488080129565 0.0 1 1.0 
63 0.490767433258 0.490767433258 0.0 1 1.0 
64 0.494466772365 0.494466772365 0.0 1 1.0 
65 0.497203192249 0.497203192249 0.0 1 1.0 
66 0.499631492516 0.499631492516 0.0 1 1.0 
67 0.502548463758 0.502548463758 0.0 1 1.0 
68 0.507573301402 0.507573301402 0.0 1 1.0 
69 0.50977167284 0.50977167284 0.0 1 1.0 
70 0.514343358629 0.514343358629 0.0 1 1.0 
71 0.517894799655 0.517894799655 0.0 1 1.0 
72 0.520980890542 0.520980890542 0.0 1 1.0 
73 0.525137150056 0.525137150056 0.0 1 1.0 
74 0.528719376694 0.528719376694 0.0 1 1.0 
75 0.533847645013 0.533847645013 0.0 1 1.0 
76 0.536805937285 0.536805937285 0.0 1 1.0 
77 0.540624548066 0.540624548066 0.0 1 1.0 
78 0.544280267719 0.544280267719 0.0 1 1.0 
79 0.548797272527 0.548797272527 0.0 1 1.0 
80 0.552068507235 0.552068507235 0.0 1 1.0 
81 0.556521266951 0.556521266951 0.0 1 1.0 
82 0.562542443882 0.562542443882 0.0 1 1.0 
83 0.56903071535 0.56903071535 0.0 1 1.0 
84 0.574917969206 0.574917969206 0.0 1 1.0 
85 0.579619512505 0.579619512505 0.0 1 1.0 
86 0.586586264298 0.586586264298 0.0 1 1.0 
87 0.592203094218 0.592203094218 0.0 1 1.0 
88 0.598656095421 0.598656095421 0.0 1 1.0 
89 0.610373053551 0.610373053551 0.0 1 1.0 
90 0.619707922582 0.619707922582 0.0 1 1.0 
91 0.625966677677 0.625966677677 0.0 1 1.0 
92 0.640279380164 0.640279380164 0.0 1 1.0 
93 0.648608244544 0.648608244544 0.0 1 1.0 
94 0.656203039127 0.656203039127 0.0 1 1.0 
95 0.663806063766 0.663806063766 0.0 1 1.0 
96 0.690939962232 0.690939962232 0.0 1 1.0 
97 0.71757720585 0.71757720585 0.0 1 1.0 
98 0.74514453764 0.74514453764 0.0 1 1.0 
99 0.79173615117 0.79173615117 0.0 1 1.0 
100 0.982379679413 0.982379679413 0.0 1 1.0 


==> plot_data/synthetic_traffic/bipartite/k1_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.55250518185 0.997 
0.565399749021 0.996 
0.578294316191 0.996 
0.591188883362 0.994 
0.604083450532 0.981 
0.616978017703 0.969 
0.629872584873 0.956 
0.642767152044 0.932 
0.655661719214 0.912 
0.668556286385 0.894 
0.681450853555 0.872 
0.694345420726 0.849 
0.707239987896 0.812 
0.720134555067 0.782 
0.733029122237 0.758 
0.745923689407 0.733 
0.758818256578 0.705 
0.771712823748 0.672 
0.784607390919 0.629 
0.797501958089 0.602 
0.81039652526 0.571 
0.82329109243 0.531 
0.836185659601 0.508 
0.849080226771 0.489 
0.861974793942 0.466 
0.874869361112 0.438 
0.887763928283 0.41 
0.900658495453 0.388 
0.913553062624 0.362 
0.926447629794 0.336 
0.939342196965 0.321 
0.952236764135 0.298 
0.965131331306 0.28 
0.978025898476 0.263 
0.990920465647 0.245 
1.00381503282 0.228 
1.01670959999 0.209 
1.02960416716 0.192 
1.04249873433 0.181 
1.0553933015 0.17 
1.06828786867 0.158 
1.08118243584 0.147 
1.09407700301 0.135 
1.10697157018 0.126 
1.11986613735 0.117 
1.13276070452 0.111 
1.14565527169 0.106 
1.15854983886 0.092 
1.17144440603 0.089 
1.1843389732 0.083 
1.19723354037 0.075 
1.21012810755 0.066 
1.22302267472 0.057 
1.23591724189 0.051 
1.24881180906 0.048 
1.26170637623 0.046 
1.2746009434 0.044 
1.28749551057 0.039 
1.30039007774 0.038 
1.31328464491 0.035 
1.32617921208 0.033 
1.33907377925 0.029 
1.35196834642 0.026 
1.36486291359 0.024 
1.37775748076 0.023 
1.39065204793 0.02 
1.4035466151 0.017 
1.41644118227 0.016 
1.42933574944 0.015 
1.44223031661 0.013 
1.45512488378 0.012 
1.46801945095 0.012 
1.48091401813 0.011 
1.4938085853 0.011 
1.50670315247 0.011 
1.51959771964 0.01 
1.53249228681 0.01 
1.54538685398 0.01 
1.55828142115 0.01 
1.57117598832 0.01 
1.58407055549 0.01 
1.59696512266 0.008 
1.60985968983 0.007 
1.622754257 0.006 
1.63564882417 0.006 
1.64854339134 0.006 
1.66143795851 0.006 
1.67433252568 0.005 
1.68722709285 0.005 
1.70012166002 0.004 
1.71301622719 0.003 
1.72591079436 0.003 
1.73880536153 0.003 
1.75169992871 0.003 
1.76459449588 0.002 
1.77748906305 0.002 
1.79038363022 0.002 
1.80327819739 0.002 
1.81617276456 0.002 
1.82906733173 0.002 
1.8419618989 0.001 


==> plot_data/synthetic_traffic/bipartite/k1_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.55250518185 0.139246741175 0.0 1 1.875 
1 0.607722287255 0.323288278037 0.0 1 1.875 
2 0.616188938575 0.347761092996 0.0 1 1.875 
3 0.624953861252 0.393014353484 0.0 1 1.875 
4 0.637042969015 0.415575857417 0.0 1 1.875 
5 0.646815359672 0.432758974273 0.0 1 1.875 
6 0.651873498275 0.452336824906 0.0 1 1.875 
7 0.65697430283 0.464190553588 0.0 1 1.875 
8 0.662815461792 0.47966257403 0.0 1 1.875 
9 0.668682544074 0.489796141664 0.0 1 1.875 
10 0.671740482852 0.495505794778 0.0 1 1.875 
11 0.68377687459 0.50571752686 0.0 1 1.875 
12 0.691219864299 0.510989861811 0.0 1 1.875 
13 0.694405625137 0.517353641773 0.0 1 1.875 
14 0.700219993434 0.523340964912 0.0 1 1.875 
15 0.70558393329 0.528056255568 0.0 1 1.875 
16 0.709677937339 0.534126730798 0.0 1 1.875 
17 0.714461716799 0.539705759971 0.0 1 1.875 
18 0.717951408811 0.546320637327 0.0 1 1.875 
19 0.720302000889 0.549472398869 0.0 1 1.875 
20 0.724896353947 0.552352197255 0.0 1 1.875 
21 0.727461864632 0.556143655716 0.0 1 1.875 
22 0.73358620391 0.561241212364 0.0 1 1.875 
23 0.73839265812 0.56482286335 0.0 1 1.875 
24 0.744166404033 0.567372175677 0.0 1 1.875 
25 0.749795158693 0.571834598905 0.0 1 1.875 
26 0.753753400342 0.573617565031 0.0 1 1.875 
27 0.75913266373 0.575707078712 0.0 1 1.875 
28 0.764329222201 0.578969289946 0.0 1 1.875 
29 0.768386096559 0.581263546395 0.0 1 1.875 
30 0.773204411516 0.585120634346 0.0 1 1.875 
31 0.777027517247 0.587537835132 0.0 1 1.875 
32 0.781216756109 0.590882871924 0.0 1 1.875 
33 0.785136193823 0.593212770762 0.0 1 1.875 
34 0.787933269975 0.596297380787 0.0 1 1.875 
35 0.791684063303 0.59853091063 0.0 1 1.875 
36 0.794987561189 0.602354503121 0.0 1 1.875 
37 0.797221142503 0.60554037225 0.0 1 1.875 
38 0.801966994911 0.607871866204 0.0 1 1.875 
39 0.806851266484 0.610817269883 0.0 1 1.875 
40 0.810762245236 0.614125825916 0.0 1 1.875 
41 0.815389336876 0.615725505287 0.0 1 1.875 
42 0.819210355788 0.620657486836 0.0 1 1.875 
43 0.822957956953 0.622433286789 0.0 1 1.875 
44 0.825192119611 0.624601618787 0.0 1 1.875 
45 0.828902467487 0.628285610051 0.0 1 1.875 
46 0.83239913348 0.630238792293 0.0 1 1.875 
47 0.835937286931 0.631328666677 0.0 1 1.875 
48 0.839653203419 0.633722674222 0.0 1 1.875 
49 0.847782059377 0.63698695837 0.0 1 1.875 
50 0.854341696089 0.640187570349 0.0 1 1.875 
51 0.85879415598 0.642131322429 0.0 1 1.875 
52 0.866400370082 0.643846537182 0.0 1 1.875 
53 0.872988988746 0.646711639932 0.0 1 1.875 
54 0.876386784988 0.649538002903 0.0 1 1.875 
55 0.881831006355 0.653304419414 0.0 1 1.875 
56 0.88685452576 0.654859483233 0.0 1 1.875 
57 0.891541328919 0.65877656924 0.0 1 1.875 
58 0.894887370537 0.662174329274 0.0 1 1.875 
59 0.899520286731 0.663396897631 0.0 1 1.875 
60 0.906452522326 0.666655093311 0.0 1 1.875 
61 0.910299313723 0.670111070874 0.0 1 1.875 
62 0.915150242934 0.675244214204 0.0 1 1.875 
63 0.920188937359 0.677136831334 0.0 1 1.875 
64 0.927125198185 0.680060782176 0.0 1 1.875 
65 0.932255985466 0.684353604085 0.0 1 1.875 
66 0.936809048468 0.686688413255 0.0 1 1.875 
67 0.942278369547 0.688730348113 0.0 1 1.875 
68 0.951699940129 0.691897274102 0.0 1 1.875 
69 0.955821886575 0.694879658227 0.0 1 1.875 
70 0.964393797429 0.697086347116 0.0 1 1.875 
71 0.971052749352 0.699832873646 0.0 1 1.875 
72 0.976839169767 0.702768530101 0.0 1 1.875 
73 0.984632156354 0.705839672679 0.0 1 1.875 
74 0.991348831301 0.709829445474 0.0 1 1.875 
75 1.0009643344 0.712661650811 0.0 1 1.875 
76 1.00651113241 0.719443888552 0.0 1 1.875 
77 1.01367102762 0.722704490616 0.0 1 1.875 
78 1.02052550197 0.728549602612 0.0 1 1.875 
79 1.02899488599 0.731812656623 0.0 1 1.875 
80 1.03512845107 0.735357958406 0.0 1 1.875 
81 1.04347737553 0.740771613794 0.0 1 1.875 
82 1.05476708228 0.744684725861 0.0 1 1.875 
83 1.06693259128 0.747600896722 0.0 1 1.875 
84 1.07797119226 0.753481370657 0.0 1 1.875 
85 1.08678658595 0.760106559749 0.0 1 1.875 
86 1.09984924556 0.767619311908 0.0 1 1.875 
87 1.11038080166 0.775717195969 0.0 1 1.875 
88 1.12248017891 0.781578043117 0.0 1 1.875 
89 1.14444947541 0.786742020233 0.0 1 1.875 
90 1.16195235484 0.794495805648 0.0 1 1.875 
91 1.17368752064 0.801296551739 0.0 1 1.875 
92 1.20052383781 0.812255152654 0.0 1 1.875 
93 1.21614045852 0.82451435573 0.0 1 1.875 
94 1.23038069836 0.832206893722 0.0 1 1.875 
95 1.24463636956 0.841345135429 0.0 1 1.875 
96 1.29551242918 0.855744779449 0.0 1 1.875 
97 1.34545726097 0.868503346617 0.0 1 1.875 
98 1.39714600807 0.885095765216 0.0 1 1.875 
99 1.48450528344 0.91212837184 0.0 1 1.875 
100 1.8419618989 1.0127798248 0.0 1 1.875 


==> plot_data/synthetic_traffic/bipartite/k3_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.55250518185 0.997 
0.565399749021 0.996 
0.578294316191 0.996 
0.591188883362 0.994 
0.604083450532 0.981 
0.616978017703 0.969 
0.629872584873 0.956 
0.642767152044 0.932 
0.655661719214 0.912 
0.668556286385 0.894 
0.681450853555 0.872 
0.694345420726 0.849 
0.707239987896 0.812 
0.720134555067 0.782 
0.733029122237 0.758 
0.745923689407 0.733 
0.758818256578 0.705 
0.771712823748 0.672 
0.784607390919 0.629 
0.797501958089 0.602 
0.81039652526 0.571 
0.82329109243 0.531 
0.836185659601 0.508 
0.849080226771 0.489 
0.861974793942 0.466 
0.874869361112 0.438 
0.887763928283 0.41 
0.900658495453 0.388 
0.913553062624 0.362 
0.926447629794 0.336 
0.939342196965 0.321 
0.952236764135 0.298 
0.965131331306 0.28 
0.978025898476 0.263 
0.990920465647 0.245 
1.00381503282 0.228 
1.01670959999 0.209 
1.02960416716 0.192 
1.04249873433 0.181 
1.0553933015 0.17 
1.06828786867 0.158 
1.08118243584 0.147 
1.09407700301 0.135 
1.10697157018 0.126 
1.11986613735 0.117 
1.13276070452 0.111 
1.14565527169 0.106 
1.15854983886 0.092 
1.17144440603 0.089 
1.1843389732 0.083 
1.19723354037 0.075 
1.21012810755 0.066 
1.22302267472 0.057 
1.23591724189 0.051 
1.24881180906 0.048 
1.26170637623 0.046 
1.2746009434 0.044 
1.28749551057 0.039 
1.30039007774 0.038 
1.31328464491 0.035 
1.32617921208 0.033 
1.33907377925 0.029 
1.35196834642 0.026 
1.36486291359 0.024 
1.37775748076 0.023 
1.39065204793 0.02 
1.4035466151 0.017 
1.41644118227 0.016 
1.42933574944 0.015 
1.44223031661 0.013 
1.45512488378 0.012 
1.46801945095 0.012 
1.48091401813 0.011 
1.4938085853 0.011 
1.50670315247 0.011 
1.51959771964 0.01 
1.53249228681 0.01 
1.54538685398 0.01 
1.55828142115 0.01 
1.57117598832 0.01 
1.58407055549 0.01 
1.59696512266 0.008 
1.60985968983 0.007 
1.622754257 0.006 
1.63564882417 0.006 
1.64854339134 0.006 
1.66143795851 0.006 
1.67433252568 0.005 
1.68722709285 0.005 
1.70012166002 0.004 
1.71301622719 0.003 
1.72591079436 0.003 
1.73880536153 0.003 
1.75169992871 0.003 
1.76459449588 0.002 
1.77748906305 0.002 
1.79038363022 0.002 
1.80327819739 0.002 
1.81617276456 0.002 
1.82906733173 0.002 
1.8419618989 0.001 


==> plot_data/synthetic_traffic/bipartite/k3_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.55250518185 0.139246741175 0.0 1 1.875 
1 0.607722287255 0.323288278037 0.0 1 1.875 
2 0.616188938575 0.347761092996 0.0 1 1.875 
3 0.624953861252 0.393014353484 0.0 1 1.875 
4 0.637042969015 0.415575857417 0.0 1 1.875 
5 0.646815359672 0.432758974273 0.0 1 1.875 
6 0.651873498275 0.452336824906 0.0 1 1.875 
7 0.65697430283 0.464190553588 0.0 1 1.875 
8 0.662815461792 0.47966257403 0.0 1 1.875 
9 0.668682544074 0.489796141664 0.0 1 1.875 
10 0.671740482852 0.495505794778 0.0 1 1.875 
11 0.68377687459 0.50571752686 0.0 1 1.875 
12 0.691219864299 0.510989861811 0.0 1 1.875 
13 0.694405625137 0.517353641773 0.0 1 1.875 
14 0.700219993434 0.523340964912 0.0 1 1.875 
15 0.70558393329 0.528056255568 0.0 1 1.875 
16 0.709677937339 0.534126730798 0.0 1 1.875 
17 0.714461716799 0.539705759971 0.0 1 1.875 
18 0.717951408811 0.546320637327 0.0 1 1.875 
19 0.720302000889 0.549472398869 0.0 1 1.875 
20 0.724896353947 0.552352197255 0.0 1 1.875 
21 0.727461864632 0.556143655716 0.0 1 1.875 
22 0.73358620391 0.561241212364 0.0 1 1.875 
23 0.73839265812 0.56482286335 0.0 1 1.875 
24 0.744166404033 0.567372175677 0.0 1 1.875 
25 0.749795158693 0.571834598905 0.0 1 1.875 
26 0.753753400342 0.573617565031 0.0 1 1.875 
27 0.75913266373 0.575707078712 0.0 1 1.875 
28 0.764329222201 0.578969289946 0.0 1 1.875 
29 0.768386096559 0.581263546395 0.0 1 1.875 
30 0.773204411516 0.585120634346 0.0 1 1.875 
31 0.777027517247 0.587537835132 0.0 1 1.875 
32 0.781216756109 0.590882871924 0.0 1 1.875 
33 0.785136193823 0.593212770762 0.0 1 1.875 
34 0.787933269975 0.596297380787 0.0 1 1.875 
35 0.791684063303 0.59853091063 0.0 1 1.875 
36 0.794987561189 0.602354503121 0.0 1 1.875 
37 0.797221142503 0.60554037225 0.0 1 1.875 
38 0.801966994911 0.607871866204 0.0 1 1.875 
39 0.806851266484 0.610817269883 0.0 1 1.875 
40 0.810762245236 0.614125825916 0.0 1 1.875 
41 0.815389336876 0.615725505287 0.0 1 1.875 
42 0.819210355788 0.620657486836 0.0 1 1.875 
43 0.822957956953 0.622433286789 0.0 1 1.875 
44 0.825192119611 0.624601618787 0.0 1 1.875 
45 0.828902467487 0.628285610051 0.0 1 1.875 
46 0.83239913348 0.630238792293 0.0 1 1.875 
47 0.835937286931 0.631328666677 0.0 1 1.875 
48 0.839653203419 0.633722674222 0.0 1 1.875 
49 0.847782059377 0.63698695837 0.0 1 1.875 
50 0.854341696089 0.640187570349 0.0 1 1.875 
51 0.85879415598 0.642131322429 0.0 1 1.875 
52 0.866400370082 0.643846537182 0.0 1 1.875 
53 0.872988988746 0.646711639932 0.0 1 1.875 
54 0.876386784988 0.649538002903 0.0 1 1.875 
55 0.881831006355 0.653304419414 0.0 1 1.875 
56 0.88685452576 0.654859483233 0.0 1 1.875 
57 0.891541328919 0.65877656924 0.0 1 1.875 
58 0.894887370537 0.662174329274 0.0 1 1.875 
59 0.899520286731 0.663396897631 0.0 1 1.875 
60 0.906452522326 0.666655093311 0.0 1 1.875 
61 0.910299313723 0.670111070874 0.0 1 1.875 
62 0.915150242934 0.675244214204 0.0 1 1.875 
63 0.920188937359 0.677136831334 0.0 1 1.875 
64 0.927125198185 0.680060782176 0.0 1 1.875 
65 0.932255985466 0.684353604085 0.0 1 1.875 
66 0.936809048468 0.686688413255 0.0 1 1.875 
67 0.942278369547 0.688730348113 0.0 1 1.875 
68 0.951699940129 0.691897274102 0.0 1 1.875 
69 0.955821886575 0.694879658227 0.0 1 1.875 
70 0.964393797429 0.697086347116 0.0 1 1.875 
71 0.971052749352 0.699832873646 0.0 1 1.875 
72 0.976839169767 0.702768530101 0.0 1 1.875 
73 0.984632156354 0.705839672679 0.0 1 1.875 
74 0.991348831301 0.709829445474 0.0 1 1.875 
75 1.0009643344 0.712661650811 0.0 1 1.875 
76 1.00651113241 0.719443888552 0.0 1 1.875 
77 1.01367102762 0.722704490616 0.0 1 1.875 
78 1.02052550197 0.728549602612 0.0 1 1.875 
79 1.02899488599 0.731812656623 0.0 1 1.875 
80 1.03512845107 0.735357958406 0.0 1 1.875 
81 1.04347737553 0.740771613794 0.0 1 1.875 
82 1.05476708228 0.744684725861 0.0 1 1.875 
83 1.06693259128 0.747600896722 0.0 1 1.875 
84 1.07797119226 0.753481370657 0.0 1 1.875 
85 1.08678658595 0.760106559749 0.0 1 1.875 
86 1.09984924556 0.767619311908 0.0 1 1.875 
87 1.11038080166 0.775717195969 0.0 1 1.875 
88 1.12248017891 0.781578043117 0.0 1 1.875 
89 1.14444947541 0.786742020233 0.0 1 1.875 
90 1.16195235484 0.794495805648 0.0 1 1.875 
91 1.17368752064 0.801296551739 0.0 1 1.875 
92 1.20052383781 0.812255152654 0.0 1 1.875 
93 1.21614045852 0.82451435573 0.0 1 1.875 
94 1.23038069836 0.832206893722 0.0 1 1.875 
95 1.24463636956 0.841345135429 0.0 1 1.875 
96 1.29551242918 0.855744779449 0.0 1 1.875 
97 1.34545726097 0.868503346617 0.0 1 1.875 
98 1.39714600807 0.885095765216 0.0 1 1.875 
99 1.48450528344 0.91212837184 0.0 1 1.875 
100 1.8419618989 1.0127798248 0.0 1 1.875 


==> plot_data/synthetic_traffic/bipartite/k5_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.55250518185 0.997 
0.565399749021 0.996 
0.578294316191 0.996 
0.591188883362 0.994 
0.604083450532 0.981 
0.616978017703 0.969 
0.629872584873 0.956 
0.642767152044 0.932 
0.655661719214 0.912 
0.668556286385 0.894 
0.681450853555 0.872 
0.694345420726 0.849 
0.707239987896 0.812 
0.720134555067 0.782 
0.733029122237 0.758 
0.745923689407 0.733 
0.758818256578 0.705 
0.771712823748 0.672 
0.784607390919 0.629 
0.797501958089 0.602 
0.81039652526 0.571 
0.82329109243 0.531 
0.836185659601 0.508 
0.849080226771 0.489 
0.861974793942 0.466 
0.874869361112 0.438 
0.887763928283 0.41 
0.900658495453 0.388 
0.913553062624 0.362 
0.926447629794 0.336 
0.939342196965 0.321 
0.952236764135 0.298 
0.965131331306 0.28 
0.978025898476 0.263 
0.990920465647 0.245 
1.00381503282 0.228 
1.01670959999 0.209 
1.02960416716 0.192 
1.04249873433 0.181 
1.0553933015 0.17 
1.06828786867 0.158 
1.08118243584 0.147 
1.09407700301 0.135 
1.10697157018 0.126 
1.11986613735 0.117 
1.13276070452 0.111 
1.14565527169 0.106 
1.15854983886 0.092 
1.17144440603 0.089 
1.1843389732 0.083 
1.19723354037 0.075 
1.21012810755 0.066 
1.22302267472 0.057 
1.23591724189 0.051 
1.24881180906 0.048 
1.26170637623 0.046 
1.2746009434 0.044 
1.28749551057 0.039 
1.30039007774 0.038 
1.31328464491 0.035 
1.32617921208 0.033 
1.33907377925 0.029 
1.35196834642 0.026 
1.36486291359 0.024 
1.37775748076 0.023 
1.39065204793 0.02 
1.4035466151 0.017 
1.41644118227 0.016 
1.42933574944 0.015 
1.44223031661 0.013 
1.45512488378 0.012 
1.46801945095 0.012 
1.48091401813 0.011 
1.4938085853 0.011 
1.50670315247 0.011 
1.51959771964 0.01 
1.53249228681 0.01 
1.54538685398 0.01 
1.55828142115 0.01 
1.57117598832 0.01 
1.58407055549 0.01 
1.59696512266 0.008 
1.60985968983 0.007 
1.622754257 0.006 
1.63564882417 0.006 
1.64854339134 0.006 
1.66143795851 0.006 
1.67433252568 0.005 
1.68722709285 0.005 
1.70012166002 0.004 
1.71301622719 0.003 
1.72591079436 0.003 
1.73880536153 0.003 
1.75169992871 0.003 
1.76459449588 0.002 
1.77748906305 0.002 
1.79038363022 0.002 
1.80327819739 0.002 
1.81617276456 0.002 
1.82906733173 0.002 
1.8419618989 0.001 


==> plot_data/synthetic_traffic/bipartite/k5_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.55250518185 0.139246741175 0.0 1 1.875 
1 0.607722287255 0.323288278037 0.0 1 1.875 
2 0.616188938575 0.347761092996 0.0 1 1.875 
3 0.624953861252 0.393014353484 0.0 1 1.875 
4 0.637042969015 0.415575857417 0.0 1 1.875 
5 0.646815359672 0.432758974273 0.0 1 1.875 
6 0.651873498275 0.452336824906 0.0 1 1.875 
7 0.65697430283 0.464190553588 0.0 1 1.875 
8 0.662815461792 0.47966257403 0.0 1 1.875 
9 0.668682544074 0.489796141664 0.0 1 1.875 
10 0.671740482852 0.495505794778 0.0 1 1.875 
11 0.68377687459 0.50571752686 0.0 1 1.875 
12 0.691219864299 0.510989861811 0.0 1 1.875 
13 0.694405625137 0.517353641773 0.0 1 1.875 
14 0.700219993434 0.523340964912 0.0 1 1.875 
15 0.70558393329 0.528056255568 0.0 1 1.875 
16 0.709677937339 0.534126730798 0.0 1 1.875 
17 0.714461716799 0.539705759971 0.0 1 1.875 
18 0.717951408811 0.546320637327 0.0 1 1.875 
19 0.720302000889 0.549472398869 0.0 1 1.875 
20 0.724896353947 0.552352197255 0.0 1 1.875 
21 0.727461864632 0.556143655716 0.0 1 1.875 
22 0.73358620391 0.561241212364 0.0 1 1.875 
23 0.73839265812 0.56482286335 0.0 1 1.875 
24 0.744166404033 0.567372175677 0.0 1 1.875 
25 0.749795158693 0.571834598905 0.0 1 1.875 
26 0.753753400342 0.573617565031 0.0 1 1.875 
27 0.75913266373 0.575707078712 0.0 1 1.875 
28 0.764329222201 0.578969289946 0.0 1 1.875 
29 0.768386096559 0.581263546395 0.0 1 1.875 
30 0.773204411516 0.585120634346 0.0 1 1.875 
31 0.777027517247 0.587537835132 0.0 1 1.875 
32 0.781216756109 0.590882871924 0.0 1 1.875 
33 0.785136193823 0.593212770762 0.0 1 1.875 
34 0.787933269975 0.596297380787 0.0 1 1.875 
35 0.791684063303 0.59853091063 0.0 1 1.875 
36 0.794987561189 0.602354503121 0.0 1 1.875 
37 0.797221142503 0.60554037225 0.0 1 1.875 
38 0.801966994911 0.607871866204 0.0 1 1.875 
39 0.806851266484 0.610817269883 0.0 1 1.875 
40 0.810762245236 0.614125825916 0.0 1 1.875 
41 0.815389336876 0.615725505287 0.0 1 1.875 
42 0.819210355788 0.620657486836 0.0 1 1.875 
43 0.822957956953 0.622433286789 0.0 1 1.875 
44 0.825192119611 0.624601618787 0.0 1 1.875 
45 0.828902467487 0.628285610051 0.0 1 1.875 
46 0.83239913348 0.630238792293 0.0 1 1.875 
47 0.835937286931 0.631328666677 0.0 1 1.875 
48 0.839653203419 0.633722674222 0.0 1 1.875 
49 0.847782059377 0.63698695837 0.0 1 1.875 
50 0.854341696089 0.640187570349 0.0 1 1.875 
51 0.85879415598 0.642131322429 0.0 1 1.875 
52 0.866400370082 0.643846537182 0.0 1 1.875 
53 0.872988988746 0.646711639932 0.0 1 1.875 
54 0.876386784988 0.649538002903 0.0 1 1.875 
55 0.881831006355 0.653304419414 0.0 1 1.875 
56 0.88685452576 0.654859483233 0.0 1 1.875 
57 0.891541328919 0.65877656924 0.0 1 1.875 
58 0.894887370537 0.662174329274 0.0 1 1.875 
59 0.899520286731 0.663396897631 0.0 1 1.875 
60 0.906452522326 0.666655093311 0.0 1 1.875 
61 0.910299313723 0.670111070874 0.0 1 1.875 
62 0.915150242934 0.675244214204 0.0 1 1.875 
63 0.920188937359 0.677136831334 0.0 1 1.875 
64 0.927125198185 0.680060782176 0.0 1 1.875 
65 0.932255985466 0.684353604085 0.0 1 1.875 
66 0.936809048468 0.686688413255 0.0 1 1.875 
67 0.942278369547 0.688730348113 0.0 1 1.875 
68 0.951699940129 0.691897274102 0.0 1 1.875 
69 0.955821886575 0.694879658227 0.0 1 1.875 
70 0.964393797429 0.697086347116 0.0 1 1.875 
71 0.971052749352 0.699832873646 0.0 1 1.875 
72 0.976839169767 0.702768530101 0.0 1 1.875 
73 0.984632156354 0.705839672679 0.0 1 1.875 
74 0.991348831301 0.709829445474 0.0 1 1.875 
75 1.0009643344 0.712661650811 0.0 1 1.875 
76 1.00651113241 0.719443888552 0.0 1 1.875 
77 1.01367102762 0.722704490616 0.0 1 1.875 
78 1.02052550197 0.728549602612 0.0 1 1.875 
79 1.02899488599 0.731812656623 0.0 1 1.875 
80 1.03512845107 0.735357958406 0.0 1 1.875 
81 1.04347737553 0.740771613794 0.0 1 1.875 
82 1.05476708228 0.744684725861 0.0 1 1.875 
83 1.06693259128 0.747600896722 0.0 1 1.875 
84 1.07797119226 0.753481370657 0.0 1 1.875 
85 1.08678658595 0.760106559749 0.0 1 1.875 
86 1.09984924556 0.767619311908 0.0 1 1.875 
87 1.11038080166 0.775717195969 0.0 1 1.875 
88 1.12248017891 0.781578043117 0.0 1 1.875 
89 1.14444947541 0.786742020233 0.0 1 1.875 
90 1.16195235484 0.794495805648 0.0 1 1.875 
91 1.17368752064 0.801296551739 0.0 1 1.875 
92 1.20052383781 0.812255152654 0.0 1 1.875 
93 1.21614045852 0.82451435573 0.0 1 1.875 
94 1.23038069836 0.832206893722 0.0 1 1.875 
95 1.24463636956 0.841345135429 0.0 1 1.875 
96 1.29551242918 0.855744779449 0.0 1 1.875 
97 1.34545726097 0.868503346617 0.0 1 1.875 
98 1.39714600807 0.885095765216 0.0 1 1.875 
99 1.48450528344 0.91212837184 0.0 1 1.875 
100 1.8419618989 1.0127798248 0.0 1 1.875 


==> plot_data/synthetic_traffic/bipartite/k7_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.55250518185 0.997 
0.565399749021 0.996 
0.578294316191 0.996 
0.591188883362 0.994 
0.604083450532 0.981 
0.616978017703 0.969 
0.629872584873 0.956 
0.642767152044 0.932 
0.655661719214 0.912 
0.668556286385 0.894 
0.681450853555 0.872 
0.694345420726 0.849 
0.707239987896 0.812 
0.720134555067 0.782 
0.733029122237 0.758 
0.745923689407 0.733 
0.758818256578 0.705 
0.771712823748 0.672 
0.784607390919 0.629 
0.797501958089 0.602 
0.81039652526 0.571 
0.82329109243 0.531 
0.836185659601 0.508 
0.849080226771 0.489 
0.861974793942 0.466 
0.874869361112 0.438 
0.887763928283 0.41 
0.900658495453 0.388 
0.913553062624 0.362 
0.926447629794 0.336 
0.939342196965 0.321 
0.952236764135 0.298 
0.965131331306 0.28 
0.978025898476 0.263 
0.990920465647 0.245 
1.00381503282 0.228 
1.01670959999 0.209 
1.02960416716 0.192 
1.04249873433 0.181 
1.0553933015 0.17 
1.06828786867 0.158 
1.08118243584 0.147 
1.09407700301 0.135 
1.10697157018 0.126 
1.11986613735 0.117 
1.13276070452 0.111 
1.14565527169 0.106 
1.15854983886 0.092 
1.17144440603 0.089 
1.1843389732 0.083 
1.19723354037 0.075 
1.21012810755 0.066 
1.22302267472 0.057 
1.23591724189 0.051 
1.24881180906 0.048 
1.26170637623 0.046 
1.2746009434 0.044 
1.28749551057 0.039 
1.30039007774 0.038 
1.31328464491 0.035 
1.32617921208 0.033 
1.33907377925 0.029 
1.35196834642 0.026 
1.36486291359 0.024 
1.37775748076 0.023 
1.39065204793 0.02 
1.4035466151 0.017 
1.41644118227 0.016 
1.42933574944 0.015 
1.44223031661 0.013 
1.45512488378 0.012 
1.46801945095 0.012 
1.48091401813 0.011 
1.4938085853 0.011 
1.50670315247 0.011 
1.51959771964 0.01 
1.53249228681 0.01 
1.54538685398 0.01 
1.55828142115 0.01 
1.57117598832 0.01 
1.58407055549 0.01 
1.59696512266 0.008 
1.60985968983 0.007 
1.622754257 0.006 
1.63564882417 0.006 
1.64854339134 0.006 
1.66143795851 0.006 
1.67433252568 0.005 
1.68722709285 0.005 
1.70012166002 0.004 
1.71301622719 0.003 
1.72591079436 0.003 
1.73880536153 0.003 
1.75169992871 0.003 
1.76459449588 0.002 
1.77748906305 0.002 
1.79038363022 0.002 
1.80327819739 0.002 
1.81617276456 0.002 
1.82906733173 0.002 
1.8419618989 0.001 


==> plot_data/synthetic_traffic/bipartite/k7_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.55250518185 0.139246741175 0.0 1 1.875 
1 0.607722287255 0.323288278037 0.0 1 1.875 
2 0.616188938575 0.347761092996 0.0 1 1.875 
3 0.624953861252 0.393014353484 0.0 1 1.875 
4 0.637042969015 0.415575857417 0.0 1 1.875 
5 0.646815359672 0.432758974273 0.0 1 1.875 
6 0.651873498275 0.452336824906 0.0 1 1.875 
7 0.65697430283 0.464190553588 0.0 1 1.875 
8 0.662815461792 0.47966257403 0.0 1 1.875 
9 0.668682544074 0.489796141664 0.0 1 1.875 
10 0.671740482852 0.495505794778 0.0 1 1.875 
11 0.68377687459 0.50571752686 0.0 1 1.875 
12 0.691219864299 0.510989861811 0.0 1 1.875 
13 0.694405625137 0.517353641773 0.0 1 1.875 
14 0.700219993434 0.523340964912 0.0 1 1.875 
15 0.70558393329 0.528056255568 0.0 1 1.875 
16 0.709677937339 0.534126730798 0.0 1 1.875 
17 0.714461716799 0.539705759971 0.0 1 1.875 
18 0.717951408811 0.546320637327 0.0 1 1.875 
19 0.720302000889 0.549472398869 0.0 1 1.875 
20 0.724896353947 0.552352197255 0.0 1 1.875 
21 0.727461864632 0.556143655716 0.0 1 1.875 
22 0.73358620391 0.561241212364 0.0 1 1.875 
23 0.73839265812 0.56482286335 0.0 1 1.875 
24 0.744166404033 0.567372175677 0.0 1 1.875 
25 0.749795158693 0.571834598905 0.0 1 1.875 
26 0.753753400342 0.573617565031 0.0 1 1.875 
27 0.75913266373 0.575707078712 0.0 1 1.875 
28 0.764329222201 0.578969289946 0.0 1 1.875 
29 0.768386096559 0.581263546395 0.0 1 1.875 
30 0.773204411516 0.585120634346 0.0 1 1.875 
31 0.777027517247 0.587537835132 0.0 1 1.875 
32 0.781216756109 0.590882871924 0.0 1 1.875 
33 0.785136193823 0.593212770762 0.0 1 1.875 
34 0.787933269975 0.596297380787 0.0 1 1.875 
35 0.791684063303 0.59853091063 0.0 1 1.875 
36 0.794987561189 0.602354503121 0.0 1 1.875 
37 0.797221142503 0.60554037225 0.0 1 1.875 
38 0.801966994911 0.607871866204 0.0 1 1.875 
39 0.806851266484 0.610817269883 0.0 1 1.875 
40 0.810762245236 0.614125825916 0.0 1 1.875 
41 0.815389336876 0.615725505287 0.0 1 1.875 
42 0.819210355788 0.620657486836 0.0 1 1.875 
43 0.822957956953 0.622433286789 0.0 1 1.875 
44 0.825192119611 0.624601618787 0.0 1 1.875 
45 0.828902467487 0.628285610051 0.0 1 1.875 
46 0.83239913348 0.630238792293 0.0 1 1.875 
47 0.835937286931 0.631328666677 0.0 1 1.875 
48 0.839653203419 0.633722674222 0.0 1 1.875 
49 0.847782059377 0.63698695837 0.0 1 1.875 
50 0.854341696089 0.640187570349 0.0 1 1.875 
51 0.85879415598 0.642131322429 0.0 1 1.875 
52 0.866400370082 0.643846537182 0.0 1 1.875 
53 0.872988988746 0.646711639932 0.0 1 1.875 
54 0.876386784988 0.649538002903 0.0 1 1.875 
55 0.881831006355 0.653304419414 0.0 1 1.875 
56 0.88685452576 0.654859483233 0.0 1 1.875 
57 0.891541328919 0.65877656924 0.0 1 1.875 
58 0.894887370537 0.662174329274 0.0 1 1.875 
59 0.899520286731 0.663396897631 0.0 1 1.875 
60 0.906452522326 0.666655093311 0.0 1 1.875 
61 0.910299313723 0.670111070874 0.0 1 1.875 
62 0.915150242934 0.675244214204 0.0 1 1.875 
63 0.920188937359 0.677136831334 0.0 1 1.875 
64 0.927125198185 0.680060782176 0.0 1 1.875 
65 0.932255985466 0.684353604085 0.0 1 1.875 
66 0.936809048468 0.686688413255 0.0 1 1.875 
67 0.942278369547 0.688730348113 0.0 1 1.875 
68 0.951699940129 0.691897274102 0.0 1 1.875 
69 0.955821886575 0.694879658227 0.0 1 1.875 
70 0.964393797429 0.697086347116 0.0 1 1.875 
71 0.971052749352 0.699832873646 0.0 1 1.875 
72 0.976839169767 0.702768530101 0.0 1 1.875 
73 0.984632156354 0.705839672679 0.0 1 1.875 
74 0.991348831301 0.709829445474 0.0 1 1.875 
75 1.0009643344 0.712661650811 0.0 1 1.875 
76 1.00651113241 0.719443888552 0.0 1 1.875 
77 1.01367102762 0.722704490616 0.0 1 1.875 
78 1.02052550197 0.728549602612 0.0 1 1.875 
79 1.02899488599 0.731812656623 0.0 1 1.875 
80 1.03512845107 0.735357958406 0.0 1 1.875 
81 1.04347737553 0.740771613794 0.0 1 1.875 
82 1.05476708228 0.744684725861 0.0 1 1.875 
83 1.06693259128 0.747600896722 0.0 1 1.875 
84 1.07797119226 0.753481370657 0.0 1 1.875 
85 1.08678658595 0.760106559749 0.0 1 1.875 
86 1.09984924556 0.767619311908 0.0 1 1.875 
87 1.11038080166 0.775717195969 0.0 1 1.875 
88 1.12248017891 0.781578043117 0.0 1 1.875 
89 1.14444947541 0.786742020233 0.0 1 1.875 
90 1.16195235484 0.794495805648 0.0 1 1.875 
91 1.17368752064 0.801296551739 0.0 1 1.875 
92 1.20052383781 0.812255152654 0.0 1 1.875 
93 1.21614045852 0.82451435573 0.0 1 1.875 
94 1.23038069836 0.832206893722 0.0 1 1.875 
95 1.24463636956 0.841345135429 0.0 1 1.875 
96 1.29551242918 0.855744779449 0.0 1 1.875 
97 1.34545726097 0.868503346617 0.0 1 1.875 
98 1.39714600807 0.885095765216 0.0 1 1.875 
99 1.48450528344 0.91212837184 0.0 1 1.875 
100 1.8419618989 1.0127798248 0.0 1 1.875 


==> plot_data/synthetic_traffic/bipartite/k9_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.55250518185 0.997 
0.565399749021 0.996 
0.578294316191 0.996 
0.591188883362 0.994 
0.604083450532 0.981 
0.616978017703 0.969 
0.629872584873 0.956 
0.642767152044 0.932 
0.655661719214 0.912 
0.668556286385 0.894 
0.681450853555 0.872 
0.694345420726 0.849 
0.707239987896 0.812 
0.720134555067 0.782 
0.733029122237 0.758 
0.745923689407 0.733 
0.758818256578 0.705 
0.771712823748 0.672 
0.784607390919 0.629 
0.797501958089 0.602 
0.81039652526 0.571 
0.82329109243 0.531 
0.836185659601 0.508 
0.849080226771 0.489 
0.861974793942 0.466 
0.874869361112 0.438 
0.887763928283 0.41 
0.900658495453 0.388 
0.913553062624 0.362 
0.926447629794 0.336 
0.939342196965 0.321 
0.952236764135 0.298 
0.965131331306 0.28 
0.978025898476 0.263 
0.990920465647 0.245 
1.00381503282 0.228 
1.01670959999 0.209 
1.02960416716 0.192 
1.04249873433 0.181 
1.0553933015 0.17 
1.06828786867 0.158 
1.08118243584 0.147 
1.09407700301 0.135 
1.10697157018 0.126 
1.11986613735 0.117 
1.13276070452 0.111 
1.14565527169 0.106 
1.15854983886 0.092 
1.17144440603 0.089 
1.1843389732 0.083 
1.19723354037 0.075 
1.21012810755 0.066 
1.22302267472 0.057 
1.23591724189 0.051 
1.24881180906 0.048 
1.26170637623 0.046 
1.2746009434 0.044 
1.28749551057 0.039 
1.30039007774 0.038 
1.31328464491 0.035 
1.32617921208 0.033 
1.33907377925 0.029 
1.35196834642 0.026 
1.36486291359 0.024 
1.37775748076 0.023 
1.39065204793 0.02 
1.4035466151 0.017 
1.41644118227 0.016 
1.42933574944 0.015 
1.44223031661 0.013 
1.45512488378 0.012 
1.46801945095 0.012 
1.48091401813 0.011 
1.4938085853 0.011 
1.50670315247 0.011 
1.51959771964 0.01 
1.53249228681 0.01 
1.54538685398 0.01 
1.55828142115 0.01 
1.57117598832 0.01 
1.58407055549 0.01 
1.59696512266 0.008 
1.60985968983 0.007 
1.622754257 0.006 
1.63564882417 0.006 
1.64854339134 0.006 
1.66143795851 0.006 
1.67433252568 0.005 
1.68722709285 0.005 
1.70012166002 0.004 
1.71301622719 0.003 
1.72591079436 0.003 
1.73880536153 0.003 
1.75169992871 0.003 
1.76459449588 0.002 
1.77748906305 0.002 
1.79038363022 0.002 
1.80327819739 0.002 
1.81617276456 0.002 
1.82906733173 0.002 
1.8419618989 0.001 


==> plot_data/synthetic_traffic/bipartite/k9_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.55250518185 0.139246741175 0.0 1 1.875 
1 0.607722287255 0.323288278037 0.0 1 1.875 
2 0.616188938575 0.347761092996 0.0 1 1.875 
3 0.624953861252 0.393014353484 0.0 1 1.875 
4 0.637042969015 0.415575857417 0.0 1 1.875 
5 0.646815359672 0.432758974273 0.0 1 1.875 
6 0.651873498275 0.452336824906 0.0 1 1.875 
7 0.65697430283 0.464190553588 0.0 1 1.875 
8 0.662815461792 0.47966257403 0.0 1 1.875 
9 0.668682544074 0.489796141664 0.0 1 1.875 
10 0.671740482852 0.495505794778 0.0 1 1.875 
11 0.68377687459 0.50571752686 0.0 1 1.875 
12 0.691219864299 0.510989861811 0.0 1 1.875 
13 0.694405625137 0.517353641773 0.0 1 1.875 
14 0.700219993434 0.523340964912 0.0 1 1.875 
15 0.70558393329 0.528056255568 0.0 1 1.875 
16 0.709677937339 0.534126730798 0.0 1 1.875 
17 0.714461716799 0.539705759971 0.0 1 1.875 
18 0.717951408811 0.546320637327 0.0 1 1.875 
19 0.720302000889 0.549472398869 0.0 1 1.875 
20 0.724896353947 0.552352197255 0.0 1 1.875 
21 0.727461864632 0.556143655716 0.0 1 1.875 
22 0.73358620391 0.561241212364 0.0 1 1.875 
23 0.73839265812 0.56482286335 0.0 1 1.875 
24 0.744166404033 0.567372175677 0.0 1 1.875 
25 0.749795158693 0.571834598905 0.0 1 1.875 
26 0.753753400342 0.573617565031 0.0 1 1.875 
27 0.75913266373 0.575707078712 0.0 1 1.875 
28 0.764329222201 0.578969289946 0.0 1 1.875 
29 0.768386096559 0.581263546395 0.0 1 1.875 
30 0.773204411516 0.585120634346 0.0 1 1.875 
31 0.777027517247 0.587537835132 0.0 1 1.875 
32 0.781216756109 0.590882871924 0.0 1 1.875 
33 0.785136193823 0.593212770762 0.0 1 1.875 
34 0.787933269975 0.596297380787 0.0 1 1.875 
35 0.791684063303 0.59853091063 0.0 1 1.875 
36 0.794987561189 0.602354503121 0.0 1 1.875 
37 0.797221142503 0.60554037225 0.0 1 1.875 
38 0.801966994911 0.607871866204 0.0 1 1.875 
39 0.806851266484 0.610817269883 0.0 1 1.875 
40 0.810762245236 0.614125825916 0.0 1 1.875 
41 0.815389336876 0.615725505287 0.0 1 1.875 
42 0.819210355788 0.620657486836 0.0 1 1.875 
43 0.822957956953 0.622433286789 0.0 1 1.875 
44 0.825192119611 0.624601618787 0.0 1 1.875 
45 0.828902467487 0.628285610051 0.0 1 1.875 
46 0.83239913348 0.630238792293 0.0 1 1.875 
47 0.835937286931 0.631328666677 0.0 1 1.875 
48 0.839653203419 0.633722674222 0.0 1 1.875 
49 0.847782059377 0.63698695837 0.0 1 1.875 
50 0.854341696089 0.640187570349 0.0 1 1.875 
51 0.85879415598 0.642131322429 0.0 1 1.875 
52 0.866400370082 0.643846537182 0.0 1 1.875 
53 0.872988988746 0.646711639932 0.0 1 1.875 
54 0.876386784988 0.649538002903 0.0 1 1.875 
55 0.881831006355 0.653304419414 0.0 1 1.875 
56 0.88685452576 0.654859483233 0.0 1 1.875 
57 0.891541328919 0.65877656924 0.0 1 1.875 
58 0.894887370537 0.662174329274 0.0 1 1.875 
59 0.899520286731 0.663396897631 0.0 1 1.875 
60 0.906452522326 0.666655093311 0.0 1 1.875 
61 0.910299313723 0.670111070874 0.0 1 1.875 
62 0.915150242934 0.675244214204 0.0 1 1.875 
63 0.920188937359 0.677136831334 0.0 1 1.875 
64 0.927125198185 0.680060782176 0.0 1 1.875 
65 0.932255985466 0.684353604085 0.0 1 1.875 
66 0.936809048468 0.686688413255 0.0 1 1.875 
67 0.942278369547 0.688730348113 0.0 1 1.875 
68 0.951699940129 0.691897274102 0.0 1 1.875 
69 0.955821886575 0.694879658227 0.0 1 1.875 
70 0.964393797429 0.697086347116 0.0 1 1.875 
71 0.971052749352 0.699832873646 0.0 1 1.875 
72 0.976839169767 0.702768530101 0.0 1 1.875 
73 0.984632156354 0.705839672679 0.0 1 1.875 
74 0.991348831301 0.709829445474 0.0 1 1.875 
75 1.0009643344 0.712661650811 0.0 1 1.875 
76 1.00651113241 0.719443888552 0.0 1 1.875 
77 1.01367102762 0.722704490616 0.0 1 1.875 
78 1.02052550197 0.728549602612 0.0 1 1.875 
79 1.02899488599 0.731812656623 0.0 1 1.875 
80 1.03512845107 0.735357958406 0.0 1 1.875 
81 1.04347737553 0.740771613794 0.0 1 1.875 
82 1.05476708228 0.744684725861 0.0 1 1.875 
83 1.06693259128 0.747600896722 0.0 1 1.875 
84 1.07797119226 0.753481370657 0.0 1 1.875 
85 1.08678658595 0.760106559749 0.0 1 1.875 
86 1.09984924556 0.767619311908 0.0 1 1.875 
87 1.11038080166 0.775717195969 0.0 1 1.875 
88 1.12248017891 0.781578043117 0.0 1 1.875 
89 1.14444947541 0.786742020233 0.0 1 1.875 
90 1.16195235484 0.794495805648 0.0 1 1.875 
91 1.17368752064 0.801296551739 0.0 1 1.875 
92 1.20052383781 0.812255152654 0.0 1 1.875 
93 1.21614045852 0.82451435573 0.0 1 1.875 
94 1.23038069836 0.832206893722 0.0 1 1.875 
95 1.24463636956 0.841345135429 0.0 1 1.875 
96 1.29551242918 0.855744779449 0.0 1 1.875 
97 1.34545726097 0.868503346617 0.0 1 1.875 
98 1.39714600807 0.885095765216 0.0 1 1.875 
99 1.48450528344 0.91212837184 0.0 1 1.875 
100 1.8419618989 1.0127798248 0.0 1 1.875 


==> plot_data/synthetic_traffic/bipartite/oblivious_decayrate.txt <==
mlu_x mlu_y 
0.538655262156 0.999 
0.545414843967 0.996 
0.552174425779 0.996 
0.558934007591 0.995 
0.565693589402 0.992 
0.572453171214 0.987 
0.579212753026 0.985 
0.585972334837 0.982 
0.592731916649 0.98 
0.599491498461 0.973 
0.606251080272 0.966 
0.613010662084 0.96 
0.619770243896 0.95 
0.626529825708 0.939 
0.633289407519 0.919 
0.640048989331 0.909 
0.646808571143 0.892 
0.653568152954 0.872 
0.660327734766 0.848 
0.667087316578 0.833 
0.673846898389 0.822 
0.680606480201 0.801 
0.687366062013 0.782 
0.694125643824 0.761 
0.700885225636 0.744 
0.707644807448 0.718 
0.71440438926 0.688 
0.721163971071 0.669 
0.727923552883 0.648 
0.734683134695 0.628 
0.741442716506 0.596 
0.748202298318 0.571 
0.75496188013 0.547 
0.761721461941 0.534 
0.768481043753 0.512 
0.775240625565 0.492 
0.782000207376 0.471 
0.788759789188 0.455 
0.795519371 0.434 
0.802278952811 0.415 
0.809038534623 0.403 
0.815798116435 0.39 
0.822557698247 0.375 
0.829317280058 0.356 
0.83607686187 0.336 
0.842836443682 0.317 
0.849596025493 0.295 
0.856355607305 0.285 
0.863115189117 0.275 
0.869874770928 0.262 
0.87663435274 0.252 
0.883393934552 0.237 
0.890153516363 0.227 
0.896913098175 0.218 
0.903672679987 0.208 
0.910432261799 0.191 
0.91719184361 0.177 
0.923951425422 0.169 
0.930711007234 0.158 
0.937470589045 0.144 
0.944230170857 0.131 
0.950989752669 0.125 
0.95774933448 0.113 
0.964508916292 0.11 
0.971268498104 0.099 
0.978028079915 0.097 
0.984787661727 0.09 
0.991547243539 0.079 
0.998306825351 0.075 
1.00506640716 0.071 
1.01182598897 0.064 
1.01858557079 0.058 
1.0253451526 0.053 
1.03210473441 0.051 
1.03886431622 0.047 
1.04562389803 0.044 
1.05238347984 0.038 
1.05914306166 0.034 
1.06590264347 0.032 
1.07266222528 0.031 
1.07942180709 0.028 
1.0861813889 0.026 
1.09294097071 0.023 
1.09970055253 0.021 
1.10646013434 0.018 
1.11321971615 0.016 
1.11997929796 0.015 
1.12673887977 0.013 
1.13349846158 0.012 
1.1402580434 0.008 
1.14701762521 0.008 
1.15377720702 0.008 
1.16053678883 0.007 
1.16729637064 0.006 
1.17405595245 0.005 
1.18081553427 0.004 
1.18757511608 0.003 
1.19433469789 0.002 
1.2010942797 0.002 
1.20785386151 0.002 
1.21461344332 0.001 


==> plot_data/synthetic_traffic/bipartite/oblivious_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.538655262156 0.393916984114 0.159065741235 1.93 1.04319355341 
1 0.573200860881 0.424946321856 0.175002752073 1.93 1.11149127474 
2 0.595211498323 0.435513828948 0.18170713566 1.93 1.14652536342 
3 0.606508065098 0.446704352477 0.18941507755 1.93 1.17530417866 
4 0.616792314957 0.450750486107 0.200570659876 1.93 1.19277952372 
5 0.624013993765 0.45571946124 0.208807206774 1.93 1.2065356791 
6 0.632096740497 0.45970850429 0.212642252231 1.93 1.2183746253 
7 0.636227955984 0.464464028572 0.219644000731 1.93 1.22950113888 
8 0.63881730683 0.466627566853 0.227436900261 1.93 1.23799526 
9 0.645011126454 0.471399372 0.230148673818 1.93 1.24793027133 
10 0.650220165402 0.47510437047 0.233434297259 1.93 1.26050594653 
11 0.653577184591 0.478000211993 0.239305175526 1.93 1.26547603453 
12 0.656943446588 0.481306846667 0.242442124019 1.93 1.27411117075 
13 0.661051684164 0.484762018505 0.246428625823 1.93 1.27992494078 
14 0.662864934757 0.487988425091 0.248185662016 1.93 1.28919448783 
15 0.665626806827 0.49148215208 0.25076541034 1.93 1.3001577313 
16 0.670890081971 0.495619162026 0.25382319799 1.93 1.3093771612 
17 0.67613253122 0.49780139828 0.25786468611 1.93 1.31765893003 
18 0.681251383371 0.500334576283 0.259308491717 1.93 1.32319612345 
19 0.682674850531 0.50338263486 0.261785129405 1.93 1.33237282684 
20 0.687327281989 0.506579102828 0.26361924501 1.93 1.3414136621 
21 0.690219783422 0.507335487472 0.266226387058 1.93 1.3526050586 
22 0.694160682196 0.50890998238 0.268168482057 1.93 1.36228632889 
23 0.697228197022 0.510410833078 0.27044232225 1.93 1.37262229547 
24 0.700828480411 0.511840565963 0.273077648968 1.93 1.38156179222 
25 0.705930204459 0.513237677103 0.274356269938 1.93 1.38889114595 
26 0.708314958069 0.516008582531 0.277120767972 1.93 1.39646086353 
27 0.710669056465 0.518018853079 0.278493169578 1.93 1.40470125348 
28 0.713146950046 0.51964537991 0.281567652133 1.93 1.41414868291 
29 0.717323356226 0.520919524808 0.283084495539 1.93 1.42201781074 
30 0.719118052801 0.522605712768 0.284565395256 1.93 1.43024590523 
31 0.72031479771 0.525444580665 0.286868116179 1.93 1.43589862803 
32 0.72302471425 0.527912526835 0.289671465303 1.93 1.44189756954 
33 0.727343899542 0.530520240725 0.291427476527 1.93 1.44763228705 
34 0.731315635158 0.53319493808 0.293725146888 1.93 1.45418143143 
35 0.734003151019 0.535396020426 0.295279302552 1.93 1.4655885614 
36 0.736345949982 0.538050326357 0.29612040312 1.93 1.47809463037 
37 0.74055288939 0.540500787429 0.297798881829 1.93 1.48752778818 
38 0.742709973465 0.542872010702 0.29905197995 1.93 1.49938835435 
39 0.744020111732 0.545132110916 0.300766598534 1.93 1.50876536321 
40 0.746459116408 0.54630274717 0.301770783101 1.93 1.52018401919 
41 0.750282300646 0.547411789548 0.303768562143 1.93 1.52909230644 
42 0.752730388034 0.548516468474 0.305754103976 1.93 1.53348976624 
43 0.75478697121 0.551082169959 0.30612244898 1.93 1.54295631376 
44 0.757324057934 0.55272601126 0.30612244898 1.93 1.55775697372 
45 0.760176943749 0.554819296396 0.30612244898 1.93 1.56886406987 
46 0.764288056063 0.556069014684 0.30612244898 1.93 1.57426143258 
47 0.768995244805 0.557544133636 0.30612244898 1.93 1.58379029279 
48 0.772105208997 0.559278832199 0.30612244898 1.93 1.59683113236 
49 0.775243146243 0.560901329225 0.30612244898 1.93 1.60719023817 
50 0.778147572926 0.562339299824 0.30612244898 1.93 1.61613915657 
51 0.782477351912 0.564896019576 0.30612244898 1.93 1.62134665794 
52 0.78434030141 0.56686489769 0.30612244898 1.93 1.62643318812 
53 0.787937302769 0.569680358987 0.30612244898 1.93 1.63834162256 
54 0.792576443162 0.571074293595 0.30612244898 1.93 1.64543756095 
55 0.796743117567 0.573121813326 0.30612244898 1.93 1.66048271437 
56 0.799170434007 0.575773797424 0.30612244898 1.93 1.67966979332 
57 0.803042084756 0.577257664979 0.30612244898 1.93 1.68708618003 
58 0.805421023041 0.579090248718 0.30612244898 1.93 1.69992300094 
59 0.812292797922 0.582009340937 0.30612244898 1.93 1.706488478 
60 0.817250927327 0.583710502069 0.30612244898 1.93 1.71415505623 
61 0.821499239591 0.58623342848 0.30612244898 1.93 1.72305683083 
62 0.82617545171 0.588657800452 0.30612244898 1.93 1.73099042898 
63 0.829939346938 0.590119845838 0.30612244898 1.93 1.7402895485 
64 0.833902215957 0.593575801832 0.30612244898 1.93 1.75029460396 
65 0.837629885505 0.596272786019 0.30612244898 1.93 1.76190135852 
66 0.840758766476 0.599009168417 0.30612244898 1.93 1.76925998036 
67 0.84404144582 0.601428536451 0.30612244898 1.93 1.77675591802 
68 0.846909915197 0.604302527915 0.30612244898 1.93 1.78189762356 
69 0.852450428889 0.606166658804 0.30612244898 1.93 1.78969219874 
70 0.855236611426 0.608197438412 0.30612244898 1.93 1.79360512324 
71 0.85818072459 0.611018895849 0.30612244898 1.93 1.79955980593 
72 0.865105221743 0.613254357395 0.30612244898 1.93 1.80494859438 
73 0.87191271003 0.615227286199 0.30612244898 1.93 1.81376989361 
74 0.877759742731 0.61837128084 0.30612244898 1.93 1.82487828422 
75 0.883613767818 0.620268225339 0.30612244898 1.93 1.83102650323 
76 0.888317643712 0.622981130319 0.30612244898 1.93 1.83521090511 
77 0.894523250035 0.624570891265 0.30612244898 1.93 1.84246314685 
78 0.900921783364 0.626723064792 0.30612244898 1.93 1.85016080489 
79 0.907433297809 0.631295248149 0.30612244898 1.93 1.85595941899 
80 0.912674433896 0.635182226246 0.30612244898 1.93 1.86392047374 
81 0.916645635811 0.639315970748 0.30612244898 1.93 1.87050516064 
82 0.921756018524 0.641281814983 0.30612244898 1.93 1.87515434963 
83 0.92854328963 0.645094005555 0.30612244898 1.93 1.88359451385 
84 0.934464810675 0.64968767045 0.30612244898 1.93 1.89446098869 
85 0.940947794713 0.654891664678 0.30612244898 1.93 1.89997985506 
86 0.946246946292 0.659121272724 0.30612244898 1.93 1.90399019762 
87 0.950700666466 0.663339481526 0.30612244898 1.93 1.91179779728 
88 0.959711873974 0.666480159998 0.30612244898 1.93 1.91785179897 
89 0.96504153445 0.675200080232 0.30612244898 1.93 1.92393939222 
90 0.977620551976 0.682737017105 0.30612244898 1.93 1.9290091521 
91 0.989458416422 0.691134943191 0.30612244898 1.93 1.93482491999 
92 0.997077727472 0.698710713922 0.30612244898 1.93 1.93933752639 
93 1.00865373151 0.707260655878 0.30612244898 1.93 1.94748625968 
94 1.02094671333 0.715511856736 0.30612244898 1.93 1.95339220063 
95 1.03358636465 0.734539498177 0.30612244898 1.93 1.96546356153 
96 1.0577540761 0.759198438317 0.30612244898 1.93 1.97052248134 
97 1.07485579991 0.779341316009 0.30612244898 1.93 1.9756447882 
98 1.102219981 0.805158379871 0.30612244898 1.93 1.98285216847 
99 1.14058899023 0.848288733397 0.30612244898 1.93 1.99035253459 
100 1.21461344332 1.06851822156 0.30612244898 1.93 2.0 


==> plot_data/synthetic_traffic/bipartite/static_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.55250518185 0.997 
0.565399749021 0.996 
0.578294316191 0.996 
0.591188883362 0.994 
0.604083450532 0.981 
0.616978017703 0.969 
0.629872584873 0.956 
0.642767152044 0.932 
0.655661719214 0.912 
0.668556286385 0.894 
0.681450853555 0.872 
0.694345420726 0.849 
0.707239987896 0.812 
0.720134555067 0.782 
0.733029122237 0.758 
0.745923689407 0.733 
0.758818256578 0.705 
0.771712823748 0.672 
0.784607390919 0.629 
0.797501958089 0.602 
0.81039652526 0.571 
0.82329109243 0.531 
0.836185659601 0.508 
0.849080226771 0.489 
0.861974793942 0.466 
0.874869361112 0.438 
0.887763928283 0.41 
0.900658495453 0.388 
0.913553062624 0.362 
0.926447629794 0.336 
0.939342196965 0.321 
0.952236764135 0.298 
0.965131331306 0.28 
0.978025898476 0.263 
0.990920465647 0.245 
1.00381503282 0.228 
1.01670959999 0.209 
1.02960416716 0.192 
1.04249873433 0.181 
1.0553933015 0.17 
1.06828786867 0.158 
1.08118243584 0.147 
1.09407700301 0.135 
1.10697157018 0.126 
1.11986613735 0.117 
1.13276070452 0.111 
1.14565527169 0.106 
1.15854983886 0.092 
1.17144440603 0.089 
1.1843389732 0.083 
1.19723354037 0.075 
1.21012810755 0.066 
1.22302267472 0.057 
1.23591724189 0.051 
1.24881180906 0.048 
1.26170637623 0.046 
1.2746009434 0.044 
1.28749551057 0.039 
1.30039007774 0.038 
1.31328464491 0.035 
1.32617921208 0.033 
1.33907377925 0.029 
1.35196834642 0.026 
1.36486291359 0.024 
1.37775748076 0.023 
1.39065204793 0.02 
1.4035466151 0.017 
1.41644118227 0.016 
1.42933574944 0.015 
1.44223031661 0.013 
1.45512488378 0.012 
1.46801945095 0.012 
1.48091401813 0.011 
1.4938085853 0.011 
1.50670315247 0.011 
1.51959771964 0.01 
1.53249228681 0.01 
1.54538685398 0.01 
1.55828142115 0.01 
1.57117598832 0.01 
1.58407055549 0.01 
1.59696512266 0.008 
1.60985968983 0.007 
1.622754257 0.006 
1.63564882417 0.006 
1.64854339134 0.006 
1.66143795851 0.006 
1.67433252568 0.005 
1.68722709285 0.005 
1.70012166002 0.004 
1.71301622719 0.003 
1.72591079436 0.003 
1.73880536153 0.003 
1.75169992871 0.003 
1.76459449588 0.002 
1.77748906305 0.002 
1.79038363022 0.002 
1.80327819739 0.002 
1.81617276456 0.002 
1.82906733173 0.002 
1.8419618989 0.001 


==> plot_data/synthetic_traffic/bipartite/static_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.55250518185 0.139246741175 0.0 1 1.875 
1 0.607722287255 0.323288278037 0.0 1 1.875 
2 0.616188938575 0.347761092996 0.0 1 1.875 
3 0.624953861252 0.393014353484 0.0 1 1.875 
4 0.637042969015 0.415575857417 0.0 1 1.875 
5 0.646815359672 0.432758974273 0.0 1 1.875 
6 0.651873498275 0.452336824906 0.0 1 1.875 
7 0.65697430283 0.464190553588 0.0 1 1.875 
8 0.662815461792 0.47966257403 0.0 1 1.875 
9 0.668682544074 0.489796141664 0.0 1 1.875 
10 0.671740482852 0.495505794778 0.0 1 1.875 
11 0.68377687459 0.50571752686 0.0 1 1.875 
12 0.691219864299 0.510989861811 0.0 1 1.875 
13 0.694405625137 0.517353641773 0.0 1 1.875 
14 0.700219993434 0.523340964912 0.0 1 1.875 
15 0.70558393329 0.528056255568 0.0 1 1.875 
16 0.709677937339 0.534126730798 0.0 1 1.875 
17 0.714461716799 0.539705759971 0.0 1 1.875 
18 0.717951408811 0.546320637327 0.0 1 1.875 
19 0.720302000889 0.549472398869 0.0 1 1.875 
20 0.724896353947 0.552352197255 0.0 1 1.875 
21 0.727461864632 0.556143655716 0.0 1 1.875 
22 0.73358620391 0.561241212364 0.0 1 1.875 
23 0.73839265812 0.56482286335 0.0 1 1.875 
24 0.744166404033 0.567372175677 0.0 1 1.875 
25 0.749795158693 0.571834598905 0.0 1 1.875 
26 0.753753400342 0.573617565031 0.0 1 1.875 
27 0.75913266373 0.575707078712 0.0 1 1.875 
28 0.764329222201 0.578969289946 0.0 1 1.875 
29 0.768386096559 0.581263546395 0.0 1 1.875 
30 0.773204411516 0.585120634346 0.0 1 1.875 
31 0.777027517247 0.587537835132 0.0 1 1.875 
32 0.781216756109 0.590882871924 0.0 1 1.875 
33 0.785136193823 0.593212770762 0.0 1 1.875 
34 0.787933269975 0.596297380787 0.0 1 1.875 
35 0.791684063303 0.59853091063 0.0 1 1.875 
36 0.794987561189 0.602354503121 0.0 1 1.875 
37 0.797221142503 0.60554037225 0.0 1 1.875 
38 0.801966994911 0.607871866204 0.0 1 1.875 
39 0.806851266484 0.610817269883 0.0 1 1.875 
40 0.810762245236 0.614125825916 0.0 1 1.875 
41 0.815389336876 0.615725505287 0.0 1 1.875 
42 0.819210355788 0.620657486836 0.0 1 1.875 
43 0.822957956953 0.622433286789 0.0 1 1.875 
44 0.825192119611 0.624601618787 0.0 1 1.875 
45 0.828902467487 0.628285610051 0.0 1 1.875 
46 0.83239913348 0.630238792293 0.0 1 1.875 
47 0.835937286931 0.631328666677 0.0 1 1.875 
48 0.839653203419 0.633722674222 0.0 1 1.875 
49 0.847782059377 0.63698695837 0.0 1 1.875 
50 0.854341696089 0.640187570349 0.0 1 1.875 
51 0.85879415598 0.642131322429 0.0 1 1.875 
52 0.866400370082 0.643846537182 0.0 1 1.875 
53 0.872988988746 0.646711639932 0.0 1 1.875 
54 0.876386784988 0.649538002903 0.0 1 1.875 
55 0.881831006355 0.653304419414 0.0 1 1.875 
56 0.88685452576 0.654859483233 0.0 1 1.875 
57 0.891541328919 0.65877656924 0.0 1 1.875 
58 0.894887370537 0.662174329274 0.0 1 1.875 
59 0.899520286731 0.663396897631 0.0 1 1.875 
60 0.906452522326 0.666655093311 0.0 1 1.875 
61 0.910299313723 0.670111070874 0.0 1 1.875 
62 0.915150242934 0.675244214204 0.0 1 1.875 
63 0.920188937359 0.677136831334 0.0 1 1.875 
64 0.927125198185 0.680060782176 0.0 1 1.875 
65 0.932255985466 0.684353604085 0.0 1 1.875 
66 0.936809048468 0.686688413255 0.0 1 1.875 
67 0.942278369547 0.688730348113 0.0 1 1.875 
68 0.951699940129 0.691897274102 0.0 1 1.875 
69 0.955821886575 0.694879658227 0.0 1 1.875 
70 0.964393797429 0.697086347116 0.0 1 1.875 
71 0.971052749352 0.699832873646 0.0 1 1.875 
72 0.976839169767 0.702768530101 0.0 1 1.875 
73 0.984632156354 0.705839672679 0.0 1 1.875 
74 0.991348831301 0.709829445474 0.0 1 1.875 
75 1.0009643344 0.712661650811 0.0 1 1.875 
76 1.00651113241 0.719443888552 0.0 1 1.875 
77 1.01367102762 0.722704490616 0.0 1 1.875 
78 1.02052550197 0.728549602612 0.0 1 1.875 
79 1.02899488599 0.731812656623 0.0 1 1.875 
80 1.03512845107 0.735357958406 0.0 1 1.875 
81 1.04347737553 0.740771613794 0.0 1 1.875 
82 1.05476708228 0.744684725861 0.0 1 1.875 
83 1.06693259128 0.747600896722 0.0 1 1.875 
84 1.07797119226 0.753481370657 0.0 1 1.875 
85 1.08678658595 0.760106559749 0.0 1 1.875 
86 1.09984924556 0.767619311908 0.0 1 1.875 
87 1.11038080166 0.775717195969 0.0 1 1.875 
88 1.12248017891 0.781578043117 0.0 1 1.875 
89 1.14444947541 0.786742020233 0.0 1 1.875 
90 1.16195235484 0.794495805648 0.0 1 1.875 
91 1.17368752064 0.801296551739 0.0 1 1.875 
92 1.20052383781 0.812255152654 0.0 1 1.875 
93 1.21614045852 0.82451435573 0.0 1 1.875 
94 1.23038069836 0.832206893722 0.0 1 1.875 
95 1.24463636956 0.841345135429 0.0 1 1.875 
96 1.29551242918 0.855744779449 0.0 1 1.875 
97 1.34545726097 0.868503346617 0.0 1 1.875 
98 1.39714600807 0.885095765216 0.0 1 1.875 
99 1.48450528344 0.91212837184 0.0 1 1.875 
100 1.8419618989 1.0127798248 0.0 1 1.875 


==> plot_data/synthetic_traffic/bipartite/static_te_k1_decayrate.txt <==
mlu_x mlu_y 
0.489408722638 0.999 
0.496764926051 0.996 
0.504121129464 0.996 
0.511477332877 0.994 
0.51883353629 0.99 
0.526189739703 0.983 
0.533545943116 0.979 
0.540902146529 0.973 
0.548258349942 0.963 
0.555614553355 0.947 
0.562970756768 0.934 
0.570326960181 0.922 
0.577683163594 0.909 
0.585039367007 0.892 
0.59239557042 0.874 
0.599751773833 0.86 
0.607107977246 0.837 
0.614464180658 0.811 
0.621820384071 0.778 
0.629176587484 0.757 
0.636532790897 0.726 
0.64388899431 0.702 
0.651245197723 0.681 
0.658601401136 0.658 
0.665957604549 0.635 
0.673313807962 0.614 
0.680670011375 0.591 
0.688026214788 0.555 
0.695382418201 0.516 
0.702738621614 0.483 
0.710094825027 0.458 
0.71745102844 0.44 
0.724807231853 0.415 
0.732163435266 0.392 
0.739519638679 0.379 
0.746875842092 0.36 
0.754232045505 0.349 
0.761588248918 0.332 
0.768944452331 0.306 
0.776300655743 0.288 
0.783656859156 0.274 
0.791013062569 0.251 
0.798369265982 0.242 
0.805725469395 0.23 
0.813081672808 0.211 
0.820437876221 0.202 
0.827794079634 0.184 
0.835150283047 0.169 
0.84250648646 0.16 
0.849862689873 0.153 
0.857218893286 0.145 
0.864575096699 0.13 
0.871931300112 0.119 
0.879287503525 0.108 
0.886643706938 0.1 
0.893999910351 0.095 
0.901356113764 0.091 
0.908712317177 0.087 
0.91606852059 0.083 
0.923424724003 0.075 
0.930780927416 0.071 
0.938137130828 0.067 
0.945493334241 0.063 
0.952849537654 0.062 
0.960205741067 0.058 
0.96756194448 0.055 
0.974918147893 0.051 
0.982274351306 0.047 
0.989630554719 0.046 
0.996986758132 0.044 
1.00434296155 0.041 
1.01169916496 0.04 
1.01905536837 0.036 
1.02641157178 0.034 
1.0337677752 0.032 
1.04112397861 0.03 
1.04848018202 0.029 
1.05583638544 0.029 
1.06319258885 0.028 
1.07054879226 0.026 
1.07790499567 0.024 
1.08526119909 0.023 
1.0926174025 0.022 
1.09997360591 0.021 
1.10732980933 0.018 
1.11468601274 0.014 
1.12204221615 0.012 
1.12939841957 0.011 
1.13675462298 0.011 
1.14411082639 0.008 
1.1514670298 0.008 
1.15882323322 0.007 
1.16617943663 0.006 
1.17353564004 0.006 
1.18089184346 0.005 
1.18824804687 0.004 
1.19560425028 0.002 
1.20296045369 0.002 
1.21031665711 0.002 
1.21767286052 0.002 
1.22502906393 0.001 


==> plot_data/synthetic_traffic/bipartite/static_te_k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.489408722638 0.404674775501 0.107774498733 1.67864288244 1.24390453804 
1 0.52199317641 0.445100932906 0.136688354465 1.67864288244 1.24832588941 
2 0.538201611601 0.455751294989 0.143613332084 1.67864288244 1.2710785369 
3 0.549101396234 0.46072950538 0.1486610145 1.67864288244 1.28839072105 
4 0.556935786999 0.46648500061 0.153563463876 1.67864288244 1.29875639661 
5 0.561323266265 0.470477604987 0.156980577169 1.67864288244 1.30933776978 
6 0.565470657208 0.472364951575 0.161535428546 1.67864288244 1.31161587459 
7 0.572200992526 0.476710111321 0.165449296273 1.67864288244 1.32778220761 
8 0.579227318082 0.477973289984 0.169047916879 1.67864288244 1.33315744135 
9 0.58446849362 0.480231908571 0.174584341859 1.67864288244 1.3407930336 
10 0.587649198529 0.48328615053 0.179515147007 1.67864288244 1.34731356991 
11 0.594487066193 0.48430541462 0.184496292979 1.67864288244 1.35389201146 
12 0.597228365741 0.487241211875 0.187200274902 1.67864288244 1.35893316681 
13 0.600683614999 0.490666827692 0.189416602415 1.67864288244 1.36946763516 
14 0.606343819319 0.492590133444 0.192388188316 1.67864288244 1.3781454517 
15 0.610470543461 0.495283133682 0.194519377536 1.67864288244 1.3840694825 
16 0.612376234697 0.497592874647 0.196403523319 1.67864288244 1.38907057577 
17 0.615283774766 0.500387948363 0.198318132261 1.67864288244 1.39786464232 
18 0.619334564429 0.501881803323 0.201568061865 1.67864288244 1.4037235471 
19 0.621722906528 0.503470969685 0.203975926609 1.67864288244 1.40771583498 
20 0.623667114523 0.505099838223 0.205342028501 1.67864288244 1.41530177465 
21 0.625571572003 0.507126706566 0.206992172085 1.67864288244 1.42284822835 
22 0.627677679586 0.508657717184 0.208706614064 1.67864288244 1.428586425 
23 0.631956775499 0.510381876287 0.211503478804 1.67864288244 1.43497069981 
24 0.63513799861 0.511484619664 0.212957994299 1.67864288244 1.44022271747 
25 0.638630568426 0.513418906883 0.21528926722 1.67864288244 1.44084296672 
26 0.640756138279 0.515937078614 0.216631085955 1.67864288244 1.44685318913 
27 0.642441565139 0.517760461012 0.218404735793 1.67864288244 1.45213966749 
28 0.644573047915 0.519748956441 0.220141512386 1.67864288244 1.45727212871 
29 0.648077261406 0.521561585559 0.221832963475 1.67864288244 1.46240104247 
30 0.651935883092 0.523087214012 0.223101060671 1.67864288244 1.4670609788 
31 0.655104587688 0.52538979156 0.225801802031 1.67864288244 1.47211252236 
32 0.65857524163 0.526570053224 0.227672173327 1.67864288244 1.47577001379 
33 0.661924764894 0.528844195657 0.229843810332 1.67864288244 1.47960262571 
34 0.664394784848 0.530438696088 0.231937407181 1.67864288244 1.48029783414 
35 0.667747792927 0.533237730298 0.234177524984 1.67864288244 1.48465621536 
36 0.670336519313 0.535306050414 0.235395390593 1.67864288244 1.48969724762 
37 0.676069559385 0.536904905865 0.236819733691 1.67864288244 1.49567716912 
38 0.678734966532 0.538844150355 0.237389373575 1.67864288244 1.49841461719 
39 0.681472562583 0.540132708206 0.238954287305 1.67864288244 1.5019291886 
40 0.685420760026 0.541204949473 0.24075332247 1.67864288244 1.5071156751 
41 0.68791960325 0.542937696877 0.242358264724 1.67864288244 1.51011568077 
42 0.690397023453 0.544146579831 0.244476208356 1.67864288244 1.51597291176 
43 0.691894859253 0.545865274484 0.245145559825 1.67864288244 1.51957787021 
44 0.693899150519 0.547363109365 0.248238358056 1.67864288244 1.52471418561 
45 0.696010039688 0.548768593677 0.248928355107 1.67864288244 1.52764600301 
46 0.697611680591 0.550669835034 0.249935780007 1.67864288244 1.53210116645 
47 0.699304740732 0.551892743087 0.250600342501 1.67864288244 1.53689057925 
48 0.702246546864 0.552965123083 0.251026851855 1.67864288244 1.54085800388 
49 0.7039938792 0.554883875309 0.251392629338 1.67864288244 1.5459750746 
50 0.705776340182 0.556994425192 0.25179404209 1.67864288244 1.54790156157 
51 0.708046482452 0.559029042243 0.252107100663 1.67864288244 1.55172277104 
52 0.710370365157 0.561495168971 0.252490668989 1.67864288244 1.55750221449 
53 0.712996351939 0.563149002862 0.25281063907 1.67864288244 1.56462428568 
54 0.715380164232 0.564437948179 0.253262815146 1.67864288244 1.56828819928 
55 0.719818554145 0.565759467606 0.253773354928 1.67864288244 1.57156153384 
56 0.724289523297 0.567471831572 0.254086308785 1.67864288244 1.57713161961 
57 0.727632500596 0.569159375252 0.254314271362 1.67864288244 1.57951463484 
58 0.729751178802 0.572791626143 0.254785522614 1.67864288244 1.58252048289 
59 0.732894942346 0.574450176793 0.255190882366 1.67864288244 1.58586526801 
60 0.736579254697 0.575858608081 0.255501326627 1.67864288244 1.59094070561 
61 0.740019447601 0.577988882795 0.255911266353 1.67864288244 1.59590215617 
62 0.746115642782 0.57983546735 0.256318934424 1.67864288244 1.60112885099 
63 0.750038104011 0.582242218452 0.25679505358 1.67864288244 1.6048797608 
64 0.753574480294 0.5843907809 0.257443347518 1.67864288244 1.60963945757 
65 0.758435520329 0.586741641288 0.25811166659 1.67864288244 1.61159542977 
66 0.763668182116 0.588811882451 0.25854101602 1.67864288244 1.61609790725 
67 0.769072959234 0.590324224945 0.259163267675 1.67864288244 1.62031650088 
68 0.771771394532 0.591866009275 0.259980766885 1.67864288244 1.62527162003 
69 0.773798363738 0.593902048975 0.261074092117 1.67864288244 1.6327174859 
70 0.777657049575 0.595321672301 0.262149827206 1.67864288244 1.63850810149 
71 0.780902561242 0.600362918863 0.263156120909 1.67864288244 1.64334393952 
72 0.785566210495 0.6033649753 0.263690669464 1.67864288244 1.64799907242 
73 0.792303984249 0.606024275975 0.26435434421 1.67864288244 1.65397211402 
74 0.795912758381 0.608355177066 0.265111666957 1.67864288244 1.65919377629 
75 0.798215784119 0.611324300548 0.265636381024 1.67864288244 1.66582691846 
76 0.806280028285 0.614202168171 0.266307250019 1.67864288244 1.66943401395 
77 0.812647023911 0.61664712463 0.267110191557 1.67864288244 1.67206883588 
78 0.814520797636 0.619675641427 0.267580319162 1.67864288244 1.67731894884 
79 0.820224631374 0.622326043938 0.268267532723 1.67864288244 1.68319300908 
80 0.828066446828 0.624553280596 0.269030935883 1.67864288244 1.6877307176 
81 0.832560884616 0.627904714791 0.269780860226 1.67864288244 1.69385314065 
82 0.836902158956 0.631149369441 0.270702932078 1.67864288244 1.70238839189 
83 0.840730198621 0.635013872585 0.271959290182 1.67864288244 1.70734872401 
84 0.84875201587 0.639983286792 0.272865722789 1.67864288244 1.71500082813 
85 0.858336939475 0.642843466677 0.27354822132 1.67864288244 1.72171317514 
86 0.867212250383 0.647147686387 0.274410057744 1.67864288244 1.7299070793 
87 0.871200669296 0.650137363786 0.275243181352 1.67864288244 1.73631346701 
88 0.878487529625 0.655877413184 0.276458691846 1.67864288244 1.74113702737 
89 0.884961926658 0.658877560349 0.278063307868 1.67864288244 1.7490216548 
90 0.890796463097 0.662934882082 0.279961235359 1.67864288244 1.75645708775 
91 0.907726722315 0.668259152501 0.281125742511 1.67864288244 1.76613226977 
92 0.925209519968 0.673662186915 0.282404094248 1.67864288244 1.77302313666 
93 0.937375856627 0.682874644151 0.2840046326 1.67864288244 1.78492081995 
94 0.960660540833 0.691020966892 0.285164470869 1.67864288244 1.80785414305 
95 0.979865824823 0.698125685903 0.287702438674 1.67864288244 1.83069599891 
96 1.00734179181 0.708448328984 0.289086919213 1.67864288244 1.84280998414 
97 1.04459909652 0.733966034125 0.290820278675 1.67864288244 1.85868333476 
98 1.10162597481 0.747257330086 0.292962420153 1.67864288244 1.88574546277 
99 1.12994997216 0.78557128164 0.297502877631 1.67864288244 1.93266005415 
100 1.22502906393 0.927441645988 0.303153171184 1.67864288244 2.00807284851 


==> plot_data/synthetic_traffic/bipartite/static_te_k3_decayrate.txt <==
mlu_x mlu_y 
0.494499502678 1.0 
0.505512920014 0.999 
0.51652633735 0.996 
0.527539754686 0.996 
0.538553172023 0.992 
0.549566589359 0.983 
0.560580006695 0.973 
0.571593424032 0.966 
0.582606841368 0.954 
0.593620258704 0.936 
0.604633676041 0.92 
0.615647093377 0.897 
0.626660510713 0.87 
0.63767392805 0.846 
0.648687345386 0.815 
0.659700762722 0.786 
0.670714180059 0.756 
0.681727597395 0.72 
0.692741014731 0.688 
0.703754432068 0.653 
0.714767849404 0.615 
0.72578126674 0.591 
0.736794684077 0.568 
0.747808101413 0.527 
0.758821518749 0.494 
0.769834936086 0.46 
0.780848353422 0.434 
0.791861770758 0.406 
0.802875188095 0.369 
0.813888605431 0.341 
0.824902022767 0.321 
0.835915440104 0.289 
0.84692885744 0.266 
0.857942274776 0.252 
0.868955692113 0.233 
0.879969109449 0.218 
0.890982526785 0.203 
0.901995944121 0.186 
0.913009361458 0.172 
0.924022778794 0.158 
0.93503619613 0.148 
0.946049613467 0.138 
0.957063030803 0.128 
0.968076448139 0.113 
0.979089865476 0.1 
0.990103282812 0.089 
1.00111670015 0.083 
1.01213011748 0.073 
1.02314353482 0.065 
1.03415695216 0.059 
1.04517036949 0.054 
1.05618378683 0.049 
1.06719720417 0.043 
1.0782106215 0.041 
1.08922403884 0.036 
1.10023745618 0.034 
1.11125087351 0.033 
1.12226429085 0.032 
1.13327770818 0.031 
1.14429112552 0.029 
1.15530454286 0.027 
1.16631796019 0.027 
1.17733137753 0.026 
1.18834479487 0.024 
1.1993582122 0.023 
1.21037162954 0.021 
1.22138504687 0.019 
1.23239846421 0.019 
1.24341188155 0.017 
1.25442529888 0.015 
1.26543871622 0.012 
1.27645213356 0.01 
1.28746555089 0.009 
1.29847896823 0.007 
1.30949238557 0.007 
1.3205058029 0.007 
1.33151922024 0.005 
1.34253263757 0.005 
1.35354605491 0.004 
1.36455947225 0.004 
1.37557288958 0.004 
1.38658630692 0.004 
1.39759972426 0.004 
1.40861314159 0.004 
1.41962655893 0.004 
1.43063997627 0.004 
1.4416533936 0.004 
1.45266681094 0.004 
1.46368022827 0.003 
1.47469364561 0.003 
1.48570706295 0.003 
1.49672048028 0.003 
1.50773389762 0.003 
1.51874731496 0.003 
1.52976073229 0.002 
1.54077414963 0.002 
1.55178756696 0.002 
1.5628009843 0.002 
1.57381440164 0.002 
1.58482781897 0.002 
1.59584123631 0.001 


==> plot_data/synthetic_traffic/bipartite/static_te_k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.494499502678 0.378272836275 0.0291096143736 1.77397264742 1.29724205164 
1 0.549570906202 0.406140707535 0.107575365576 1.77397264744 1.29748178902 
2 0.564342507855 0.41976304096 0.120814129929 1.77397264747 1.30072429643 
3 0.577685349522 0.432032973759 0.130533058392 1.77397264747 1.33835756662 
4 0.586566115143 0.444169866304 0.136471734734 1.77397264748 1.38074531046 
5 0.596173161971 0.453835841864 0.141371710632 1.77397264748 1.39316637545 
6 0.602770755704 0.459432337649 0.148200074276 1.77397264749 1.40201473575 
7 0.605913443211 0.468646040502 0.151424135897 1.77397264749 1.41712950154 
8 0.614350472944 0.472927199096 0.155162663667 1.7739726475 1.43186549128 
9 0.618225650171 0.477715777305 0.156783810963 1.7739726475 1.44205545235 
10 0.623759528828 0.480669904327 0.159338087296 1.77397264751 1.45116498557 
11 0.628519895967 0.484312667416 0.16265027686 1.77397264751 1.45944168352 
12 0.633172530754 0.487334703174 0.166058321746 1.77397264751 1.47596987074 
13 0.6366419031 0.490296758606 0.168971999486 1.77397264752 1.48264707122 
14 0.642184134619 0.494683090525 0.171684977394 1.77397264752 1.48902408142 
15 0.645947363941 0.498206455341 0.174105958563 1.77397264753 1.49912542917 
16 0.651931141111 0.502559172682 0.175773006462 1.77397264753 1.49912542917 
17 0.654767867547 0.506246232679 0.177242600305 1.77397264754 1.49912542917 
18 0.658379762003 0.508876437764 0.179067445701 1.77397264754 1.49912542917 
19 0.660525088093 0.510176834672 0.181385213079 1.77397264754 1.49912542917 
20 0.664367530571 0.511140719054 0.184041613705 1.77397264755 1.49912542917 
21 0.667771304628 0.513950019132 0.18627295849 1.77397264755 1.49912542917 
22 0.672197143366 0.516002244272 0.187863873709 1.77397264756 1.49912542917 
23 0.676961308466 0.521302167431 0.191530163398 1.77397264756 1.49912542917 
24 0.679837438252 0.523131944329 0.193667645396 1.77397264756 1.50622043737 
25 0.682849556021 0.525425014673 0.196815188428 1.77397264756 1.51524075847 
26 0.686857485571 0.528784555879 0.198584511745 1.77397264757 1.52516209199 
27 0.690062547348 0.531541279253 0.199966057344 1.77397264757 1.53297458268 
28 0.692096613514 0.53513707128 0.201608247842 1.77397264757 1.53684070732 
29 0.695366052971 0.537075254696 0.202823191122 1.77397264757 1.54471635314 
30 0.699139378677 0.538175793727 0.203799562037 1.77397264757 1.54886842007 
31 0.703144495699 0.540282946593 0.205864399937 1.77397264757 1.55577856249 
32 0.706232855275 0.542799244293 0.207648440827 1.77397264757 1.56450592369 
33 0.708431864273 0.544383069131 0.209848143599 1.77397264757 1.57159628212 
34 0.710879973291 0.546508685772 0.211991609481 1.77397264758 1.57849438097 
35 0.715059418274 0.549601961994 0.213697322563 1.77397264758 1.58644605565 
36 0.718682328565 0.551670777678 0.215221583328 1.77397264758 1.59271092093 
37 0.720977934813 0.554515131018 0.216469984897 1.77397264758 1.59817662851 
38 0.723148584465 0.556283477472 0.218243351798 1.77397264758 1.6029719601 
39 0.72711459497 0.559418279807 0.219614738237 1.77397264758 1.60718015851 
40 0.731416910353 0.562833799015 0.221510899955 1.77397264759 1.61235909262 
41 0.735449082017 0.564205460955 0.222966688389 1.77397264759 1.62212087178 
42 0.740795508265 0.567073894485 0.223963699624 1.77397264759 1.6281258274 
43 0.744979448504 0.569350722704 0.226720138142 1.7739726476 1.63622688111 
44 0.749985991242 0.570924546301 0.229031532315 1.7739726476 1.63913974913 
45 0.751331048467 0.571776498617 0.230594058764 1.7739726476 1.64746250821 
46 0.754017800121 0.573612837225 0.231791547707 1.77397264761 1.65128866531 
47 0.75758883583 0.575337576536 0.232848414895 1.77397264761 1.65560546679 
48 0.760387349698 0.577273248134 0.233647593451 1.77397264762 1.6644937098 
49 0.764015963275 0.579364973471 0.236905883113 1.77397264762 1.67295826116 
50 0.767788244272 0.581309301154 0.239271405704 1.77397264762 1.68305332997 
51 0.770489066943 0.583905812202 0.242553277874 1.77397264763 1.69516884465 
52 0.775736774744 0.58527800816 0.244740698993 1.77397264763 1.69516884465 
53 0.778127559081 0.587899966794 0.246733162215 1.77397264764 1.69516884465 
54 0.780304288866 0.589964073958 0.248438377494 1.77397264764 1.69516884465 
55 0.783541127161 0.591538264864 0.250996385814 1.77397264764 1.69516884465 
56 0.790376590217 0.593332400489 0.253216460694 1.77397264765 1.69516884465 
57 0.792760748302 0.594837695644 0.254695652164 1.77397264765 1.69516884465 
58 0.79676991522 0.596072046874 0.256239444727 1.77397264765 1.69516884465 
59 0.799692399538 0.599107392842 0.258616282814 1.77397264765 1.69516884465 
60 0.803783547708 0.601544700635 0.260409531565 1.77397264766 1.6952051451 
61 0.808004841367 0.603412765623 0.26392191596 1.77397264766 1.6952051451 
62 0.809869473796 0.604963666094 0.268247485489 1.77397264766 1.6952051451 
63 0.812878619675 0.60741968397 0.270567038132 1.77397264767 1.69726457694 
64 0.819240983268 0.611077222369 0.273001672916 1.77397264767 1.71068252074 
65 0.821742021187 0.613737402881 0.274725859719 1.77397264767 1.71850413004 
66 0.824838534779 0.615026276678 0.277309631672 1.77397264768 1.72612084243 
67 0.830832090182 0.616487352815 0.279272732537 1.77397264768 1.73520224567 
68 0.835908044942 0.618553187525 0.281716987613 1.77397264768 1.74580321781 
69 0.839058251903 0.62101409393 0.284492479364 1.77397264769 1.75219936303 
70 0.842455672954 0.623808452319 0.285983129292 1.77397264769 1.76257970354 
71 0.846113872894 0.628336702011 0.287552239637 1.77397264769 1.7691960585 
72 0.849467072092 0.633460448798 0.289398961606 1.7739726477 1.77823928316 
73 0.855095558849 0.635330972303 0.291569755323 1.7739726477 1.78643513953 
74 0.861529801343 0.637608712767 0.293908246348 1.7739726477 1.79916860958 
75 0.869007732 0.6407387619 0.297276236614 1.7739726477 1.81062820432 
76 0.876379159626 0.64216665771 0.298941341076 1.77397264771 1.81800102162 
77 0.881093944293 0.644056203118 0.302128896848 1.77397264771 1.82766224321 
78 0.888314084709 0.647580415723 0.303942772336 1.77397264772 1.83963686042 
79 0.89509697694 0.649418145746 0.30561293803 1.77397264772 1.85071637262 
80 0.903033426459 0.651885727061 0.307786497002 1.77397264773 1.85920292592 
81 0.909389747571 0.655097235397 0.311251566768 1.77397264773 1.86503298473 
82 0.91655214636 0.661298014211 0.313590083906 1.77397264773 1.87164506094 
83 0.924533115865 0.663628997258 0.315746645162 1.77397264774 1.8792046196 
84 0.931748451786 0.666060094774 0.317597239451 1.77397264774 1.8896797898 
85 0.942814404234 0.669364080837 0.319029523887 1.77397264775 1.89845415916 
86 0.95265433504 0.676061009334 0.322017223937 1.77397264775 1.92052567534 
87 0.964101044273 0.680035316859 0.325704893247 1.77397264775 1.93649612503 
88 0.973190870293 0.685516213842 0.328947892039 1.77397264776 1.9471790843 
89 0.98089383353 0.69208255251 0.332346196447 1.77397264776 1.96178018048 
90 0.988848497386 0.698138993139 0.333019724439 1.77397264777 1.96976558109 
91 0.999479537652 0.704284354372 0.33623441326 1.77397264778 1.98689779612 
92 1.01440945198 0.711350614041 0.339411811312 1.77397264778 1.99752470798 
93 1.02407194943 0.718635259735 0.341447536423 1.77397264779 2.00822270224 
94 1.04322684061 0.727504050033 0.343897260659 1.7739726478 2.02794638731 
95 1.06183797164 0.73955285616 0.346632834253 1.77397264781 2.04684319961 
96 1.08744707624 0.753789503849 0.350540361191 1.77397264782 2.06808677708 
97 1.14380933762 0.771829014938 0.356680859256 1.77397264783 2.10106607699 
98 1.21794344051 0.803503880786 0.364931686929 1.77397264785 2.162100417 
99 1.27811240394 0.832744058734 0.374355807102 1.77397264786 2.22708752103 
100 1.59584123631 0.968437703346 0.386352287085 1.77397264796 2.39680388137 


==> plot_data/synthetic_traffic/bipartite/static_te_k5_decayrate.txt <==
mlu_x mlu_y 
0.509909046453 1.0 
0.519677757692 0.995 
0.529446468931 0.991 
0.53921518017 0.989 
0.548983891409 0.985 
0.558752602648 0.979 
0.568521313887 0.97 
0.578290025126 0.964 
0.588058736365 0.945 
0.597827447604 0.931 
0.607596158843 0.915 
0.617364870082 0.899 
0.627133581321 0.877 
0.63690229256 0.845 
0.646671003799 0.826 
0.656439715038 0.799 
0.666208426277 0.77 
0.675977137516 0.736 
0.685745848755 0.703 
0.695514559994 0.672 
0.705283271233 0.644 
0.715051982472 0.617 
0.724820693711 0.589 
0.73458940495 0.558 
0.744358116189 0.528 
0.754126827428 0.497 
0.763895538667 0.47 
0.773664249906 0.445 
0.783432961145 0.426 
0.793201672384 0.405 
0.802970383623 0.38 
0.812739094862 0.366 
0.8225078061 0.35 
0.832276517339 0.332 
0.842045228578 0.315 
0.851813939817 0.291 
0.861582651056 0.276 
0.871351362295 0.259 
0.881120073534 0.24 
0.890888784773 0.227 
0.900657496012 0.213 
0.910426207251 0.192 
0.92019491849 0.178 
0.929963629729 0.169 
0.939732340968 0.155 
0.949501052207 0.141 
0.959269763446 0.135 
0.969038474685 0.129 
0.978807185924 0.114 
0.988575897163 0.106 
0.998344608402 0.101 
1.00811331964 0.093 
1.01788203088 0.086 
1.02765074212 0.081 
1.03741945336 0.076 
1.0471881646 0.075 
1.05695687584 0.073 
1.06672558707 0.069 
1.07649429831 0.066 
1.08626300955 0.064 
1.09603172079 0.063 
1.10580043203 0.055 
1.11556914327 0.053 
1.12533785451 0.053 
1.13510656575 0.05 
1.14487527699 0.046 
1.15464398823 0.045 
1.16441269946 0.043 
1.1741814107 0.039 
1.18395012194 0.032 
1.19371883318 0.03 
1.20348754442 0.028 
1.21325625566 0.026 
1.2230249669 0.024 
1.23279367814 0.021 
1.24256238938 0.019 
1.25233110062 0.017 
1.26209981185 0.015 
1.27186852309 0.013 
1.28163723433 0.011 
1.29140594557 0.011 
1.30117465681 0.009 
1.31094336805 0.009 
1.32071207929 0.009 
1.33048079053 0.009 
1.34024950177 0.007 
1.35001821301 0.006 
1.35978692424 0.004 
1.36955563548 0.004 
1.37932434672 0.004 
1.38909305796 0.004 
1.3988617692 0.003 
1.40863048044 0.003 
1.41839919168 0.003 
1.42816790292 0.002 
1.43793661416 0.002 
1.44770532539 0.002 
1.45747403663 0.002 
1.46724274787 0.002 
1.47701145911 0.002 
1.48678017035 0.001 


==> plot_data/synthetic_traffic/bipartite/static_te_k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.509909046453 0.325142053003 0.0245180409916 1.75054606179 1.17248450712 
1 0.538471325754 0.392135828405 0.0563151758961 1.7505460618 1.21556924285 
2 0.566237214954 0.413113730807 0.0844044789632 1.7505460618 1.26161330721 
3 0.577688218287 0.423680412368 0.095945097787 1.7505460618 1.32416402608 
4 0.591460709456 0.430638350502 0.112863889833 1.7505460618 1.38154541188 
5 0.595955784642 0.437572792745 0.118798515956 1.7505460618 1.39667399879 
6 0.60025552264 0.445940717645 0.12251601954 1.7505460618 1.39667399879 
7 0.607289278981 0.453966069505 0.129075090262 1.7505460618 1.39667399879 
8 0.611872868455 0.462533855384 0.133240569094 1.7505460618 1.39667399879 
9 0.620134223016 0.467384043322 0.137146929191 1.7505460618 1.41886117826 
10 0.625851109131 0.470524507172 0.142456693015 1.7505460618 1.43845522073 
11 0.63144666933 0.474629432957 0.145341687965 1.7505460618 1.47787366232 
12 0.63613140905 0.476601694143 0.148351993632 1.7505460618 1.49254526743 
13 0.640768717328 0.480097810351 0.15232674209 1.7505460618 1.49980081844 
14 0.642600179807 0.485421362657 0.154974676001 1.7505460618 1.51885785789 
15 0.644973080236 0.487591027921 0.159077174059 1.7505460618 1.53467320153 
16 0.647506934395 0.489354846053 0.162298713812 1.7505460618 1.53467320153 
17 0.653786595955 0.493456843679 0.164149019683 1.7505460618 1.53467320153 
18 0.658430608451 0.495513656116 0.16712314064 1.7505460618 1.53467320153 
19 0.662911767545 0.498311179751 0.171674101351 1.7505460618 1.53467320153 
20 0.665608986563 0.499956352378 0.174435638411 1.7505460618 1.54381348401 
21 0.669100258794 0.501502064339 0.177762945507 1.7505460618 1.55374275199 
22 0.672726500848 0.503750836346 0.179848546038 1.7505460618 1.56488912978 
23 0.674661808656 0.506863705951 0.182161770683 1.7505460618 1.57133826397 
24 0.679381014964 0.509380402211 0.18414660422 1.7505460618 1.57860506332 
25 0.681925550573 0.511607281305 0.186739898026 1.7505460618 1.57931965053 
26 0.684519866984 0.514113179736 0.18892418617 1.7505460618 1.57931965053 
27 0.687097963083 0.515808653421 0.19076983597 1.7505460618 1.57931965053 
28 0.689791532654 0.518287732325 0.193154983217 1.7505460618 1.57931965053 
29 0.69278882321 0.520648096731 0.196020433279 1.7505460618 1.57931965053 
30 0.696366469468 0.523366785014 0.199059503119 1.7505460618 1.57931965053 
31 0.699634029134 0.525780232964 0.201918098373 1.7505460618 1.58214315619 
32 0.702156833302 0.527021045741 0.203832557022 1.7505460618 1.59120036932 
33 0.705294582232 0.528746842704 0.205793953516 1.7505460618 1.59848281319 
34 0.708012763459 0.530716049718 0.207818783745 1.7505460618 1.60390890029 
35 0.712276452122 0.534678094521 0.208808618863 1.7505460618 1.60973254232 
36 0.715946550545 0.537063157118 0.210780464377 1.7505460618 1.61629162162 
37 0.718733952647 0.539001720574 0.212084214296 1.7505460618 1.62355291812 
38 0.723247925297 0.542390669087 0.214181303479 1.7505460618 1.63219434132 
39 0.728374194364 0.543964447207 0.2161340487 1.7505460618 1.63391815769 
40 0.730720987892 0.546410591128 0.218181890233 1.7505460618 1.6382812774 
41 0.734304628455 0.548755276296 0.220936556593 1.7505460618 1.64182494581 
42 0.737220602596 0.550678151311 0.222825555921 1.7505460618 1.65000366541 
43 0.738734410389 0.553380883766 0.223921348314 1.7505460618 1.65433575181 
44 0.743607095847 0.555757025484 0.226367265539 1.7505460618 1.66212716879 
45 0.747557769102 0.557125485134 0.228134414784 1.7505460618 1.6655452407 
46 0.75080569806 0.560056054643 0.229942736571 1.7505460618 1.67118810673 
47 0.752361734621 0.562691028698 0.231229333344 1.7505460618 1.6779634388 
48 0.755370736937 0.564329569633 0.233926881654 1.7505460618 1.68519003575 
49 0.757847608547 0.566386597575 0.235133843401 1.7505460618 1.69154266279 
50 0.760711482317 0.568337364602 0.237233254131 1.75054606181 1.69491157512 
51 0.765847446454 0.570573520077 0.238767013761 1.75054606181 1.70181961122 
52 0.769594715501 0.573269248575 0.241595596643 1.75054606181 1.70795795207 
53 0.772892347617 0.575600262908 0.244940506357 1.75054606181 1.71361363573 
54 0.777450086842 0.577515068722 0.246154168469 1.75054606181 1.71453694419 
55 0.781396430147 0.580841204933 0.249245974694 1.75054606181 1.71453694419 
56 0.784212169192 0.583870985803 0.251286117352 1.75054606181 1.71453694419 
57 0.789794882558 0.587109960361 0.253228968909 1.75054606181 1.72439143255 
58 0.795479814577 0.588859336409 0.254646348869 1.75054606181 1.73041203531 
59 0.801655266326 0.590568992503 0.25606428448 1.75054606181 1.73533611426 
60 0.804655130773 0.592058688778 0.257650520048 1.75054606181 1.74245775537 
61 0.807198946124 0.594075045366 0.259880333355 1.75054606181 1.74951601992 
62 0.810677867352 0.595951915835 0.261187982591 1.75054606181 1.75977931517 
63 0.817061864963 0.598926402461 0.263527941407 1.75054606181 1.7663696834 
64 0.823890603261 0.602671684819 0.264917892435 1.75054606181 1.7737615745 
65 0.830335890985 0.604543057509 0.266789668414 1.75054606181 1.77872098756 
66 0.835481780394 0.607066025453 0.268558662959 1.75054606181 1.7828796785 
67 0.842273980682 0.609352757453 0.269783601627 1.75054606181 1.79123487968 
68 0.84645400319 0.61154391268 0.271200064131 1.75054606181 1.79754506039 
69 0.852818803375 0.613575139143 0.272974271512 1.75054606181 1.80509807744 
70 0.857393405575 0.617122392108 0.274823147254 1.75054606181 1.81377387204 
71 0.861177035238 0.619714395603 0.276734284837 1.75054606181 1.82233791056 
72 0.867736623072 0.621426700241 0.279313154113 1.75054606181 1.83199917383 
73 0.873388973624 0.623715631121 0.281803102749 1.75054606181 1.842020743 
74 0.879090178085 0.626122250563 0.2858118407 1.75054606181 1.84999631661 
75 0.885195165359 0.629919860629 0.288045146249 1.75054606181 1.85916254387 
76 0.890674977821 0.635080621047 0.289381568138 1.75054606181 1.8670019867 
77 0.896065071965 0.637766697309 0.291566063005 1.75054606181 1.87090453679 
78 0.903689225411 0.640299406185 0.293401984166 1.75054606181 1.87090453679 
79 0.911968416793 0.645435673498 0.295742426216 1.75054606181 1.87090453679 
80 0.91603506525 0.649618907535 0.297991863714 1.75054606181 1.87090453679 
81 0.920957223852 0.653324500613 0.300695600994 1.75054606181 1.87090453679 
82 0.927709898381 0.658409499046 0.302584198155 1.75054606181 1.87090453679 
83 0.934348155375 0.661613702238 0.305189081834 1.75054606181 1.87090453679 
84 0.943381489692 0.664678690169 0.307162570638 1.75054606181 1.87090453679 
85 0.951590391465 0.669192703308 0.309665294948 1.75054606181 1.87090453679 
86 0.959105614826 0.67231601991 0.313497864066 1.75054606181 1.87090453679 
87 0.973366345518 0.68052217744 0.316370696289 1.75054606181 1.87090453679 
88 0.984489344082 0.68304091249 0.319938749787 1.75054606181 1.87090453679 
89 0.991092759118 0.68665307095 0.324468414192 1.75054606181 1.8747296226 
90 1.00361753583 0.694223862469 0.327108416352 1.75054606181 1.89286059047 
91 1.0179702355 0.700926010875 0.331110841806 1.75054606181 1.90530115759 
92 1.03607929346 0.709937313267 0.332755836961 1.75054606181 1.91255674728 
93 1.07141136664 0.714708962027 0.336429612465 1.75054606182 1.92528713117 
94 1.10957835171 0.7237187703 0.340183482581 1.75054606182 1.93518499925 
95 1.140693449 0.7317093376 0.345723031396 1.75054606182 1.947744472 
96 1.18204823713 0.746998318349 0.351938014048 1.75054606182 1.96840883903 
97 1.19859618457 0.768732899162 0.360723512651 1.75054606182 2.00220056965 
98 1.23941987555 0.789122176497 0.367543089968 1.75054606182 2.01778234221 
99 1.29057790148 0.871912970097 0.375270897259 1.75054606182 2.06375077779 
100 1.48678017035 1.0738706118 0.424429637954 1.75054606182 2.27437549489 


==> plot_data/synthetic_traffic/bipartite/static_te_k7_decayrate.txt <==
mlu_x mlu_y 
0.531822556701 0.998 
0.539988498499 0.994 
0.548154440296 0.99 
0.556320382093 0.986 
0.564486323891 0.978 
0.572652265688 0.966 
0.580818207485 0.955 
0.588984149283 0.947 
0.59715009108 0.932 
0.605316032877 0.918 
0.613481974675 0.897 
0.621647916472 0.875 
0.629813858269 0.857 
0.637979800067 0.839 
0.646145741864 0.81 
0.654311683661 0.787 
0.662477625459 0.763 
0.670643567256 0.741 
0.678809509054 0.708 
0.686975450851 0.676 
0.695141392648 0.65 
0.703307334446 0.634 
0.711473276243 0.602 
0.71963921804 0.57 
0.727805159838 0.546 
0.735971101635 0.513 
0.744137043432 0.476 
0.75230298523 0.459 
0.760468927027 0.434 
0.768634868824 0.403 
0.776800810622 0.387 
0.784966752419 0.361 
0.793132694216 0.348 
0.801298636014 0.334 
0.809464577811 0.31 
0.817630519608 0.299 
0.825796461406 0.278 
0.833962403203 0.258 
0.842128345 0.244 
0.850294286798 0.228 
0.858460228595 0.226 
0.866626170392 0.208 
0.87479211219 0.194 
0.882958053987 0.18 
0.891123995784 0.164 
0.899289937582 0.151 
0.907455879379 0.141 
0.915621821176 0.135 
0.923787762974 0.13 
0.931953704771 0.121 
0.940119646568 0.117 
0.948285588366 0.11 
0.956451530163 0.105 
0.96461747196 0.099 
0.972783413758 0.095 
0.980949355555 0.089 
0.989115297352 0.081 
0.99728123915 0.075 
1.00544718095 0.071 
1.01361312274 0.068 
1.02177906454 0.066 
1.02994500634 0.06 
1.03811094814 0.055 
1.04627688993 0.054 
1.05444283173 0.05 
1.06260877353 0.046 
1.07077471533 0.044 
1.07894065712 0.04 
1.08710659892 0.038 
1.09527254072 0.037 
1.10343848252 0.034 
1.11160442431 0.032 
1.11977036611 0.031 
1.12793630791 0.029 
1.1361022497 0.025 
1.1442681915 0.021 
1.1524341333 0.02 
1.1606000751 0.019 
1.16876601689 0.019 
1.17693195869 0.018 
1.18509790049 0.017 
1.19326384229 0.016 
1.20142978408 0.013 
1.20959572588 0.012 
1.21776166768 0.012 
1.22592760948 0.012 
1.23409355127 0.011 
1.24225949307 0.01 
1.25042543487 0.01 
1.25859137666 0.009 
1.26675731846 0.006 
1.27492326026 0.006 
1.28308920206 0.006 
1.29125514385 0.005 
1.29942108565 0.005 
1.30758702745 0.004 
1.31575296925 0.004 
1.32391891104 0.004 
1.33208485284 0.003 
1.34025079464 0.002 
1.34841673644 0.001 


==> plot_data/synthetic_traffic/bipartite/static_te_k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.531822556701 0.358079602168 0.0619915269148 1.76785765689 1.16046789156 
1 0.554904284445 0.384671796355 0.11228062701 1.76785765689 1.21039447006 
2 0.568918286893 0.415882417193 0.119510984755 1.76785765689 1.24592884146 
3 0.57874765334 0.428153531932 0.13109605357 1.76785765689 1.26500709722 
4 0.584799468675 0.446296571579 0.135723866947 1.76785765689 1.29479708075 
5 0.592961103901 0.453440819997 0.14376140513 1.76785765689 1.31177701649 
6 0.601529894678 0.458443242691 0.148249178958 1.76785765689 1.31526709724 
7 0.605422084623 0.466449436334 0.152470144021 1.76785765689 1.33517130952 
8 0.611081462015 0.472042258257 0.155938646626 1.76785765689 1.34867567331 
9 0.615024819367 0.475623052578 0.158255784911 1.76785765689 1.3609694607 
10 0.618678535575 0.478427561866 0.161593062792 1.76785765689 1.37558713716 
11 0.623027061779 0.482858608655 0.165245234802 1.76785765689 1.38551999665 
12 0.628979626683 0.48812658472 0.16733564189 1.76785765689 1.39614409153 
13 0.631170890713 0.492249760286 0.171530703936 1.76785765689 1.40507663287 
14 0.636555219966 0.495518036295 0.173644094895 1.76785765689 1.42857103255 
15 0.642266669845 0.497688394672 0.175672208834 1.76785765689 1.44355235419 
16 0.644803795578 0.500951747077 0.177976168122 1.76785765689 1.45383545267 
17 0.649553997376 0.503569895713 0.180294822375 1.76785765689 1.46231004533 
18 0.652495989031 0.505226651336 0.183124945882 1.76785765689 1.46780048813 
19 0.653913267332 0.507783113721 0.185205545599 1.76785765689 1.47433886027 
20 0.656253717293 0.510046154899 0.187638874936 1.76785765689 1.48388698893 
21 0.659542865578 0.511728146767 0.190410448399 1.76785765689 1.49259984257 
22 0.664644773934 0.514398394509 0.191811823681 1.76785765689 1.5040039094 
23 0.66771622978 0.517225902703 0.193918757938 1.76785765689 1.51502631155 
24 0.670769121494 0.518947112466 0.196774499112 1.76785765689 1.52811445085 
25 0.67438626998 0.521146530126 0.199734729067 1.76785765689 1.5313703814 
26 0.678619242624 0.522773591237 0.202432523505 1.76785765689 1.5313703814 
27 0.680780773735 0.524772904257 0.203927968269 1.76785765689 1.53499892129 
28 0.684059732627 0.526714531141 0.205871939554 1.76785765689 1.54333214168 
29 0.685451619881 0.528227857092 0.208541045815 1.76785765689 1.5486804004 
30 0.689968062028 0.529788617057 0.210135363783 1.76785765689 1.55397791685 
31 0.692369072498 0.532804331525 0.211912580476 1.76785765689 1.56497475717 
32 0.694159732553 0.534910461675 0.21335281993 1.76785765689 1.56978092245 
33 0.696421651789 0.536762437357 0.215045140549 1.76785765689 1.57477197466 
34 0.699436363751 0.538409800934 0.217019013822 1.76785765689 1.58784138134 
35 0.702856888262 0.540603167219 0.218184050121 1.76785765689 1.59233997425 
36 0.705850551317 0.542235422329 0.220240008332 1.76785765689 1.59743219391 
37 0.711809259857 0.543867256914 0.221585057318 1.76785765689 1.6032479199 
38 0.714701154859 0.546162865672 0.222789150701 1.76785765689 1.60921594001 
39 0.716507124952 0.546991430593 0.226846964051 1.76785765689 1.6137390567 
40 0.720336807217 0.54879756526 0.228895940066 1.76785765689 1.61717887307 
41 0.721500163336 0.550535256201 0.230385553391 1.76785765689 1.62286651546 
42 0.725184580146 0.551775136009 0.231684220537 1.76785765689 1.62837433511 
43 0.726663917742 0.554035237942 0.233229240117 1.76785765689 1.63475150389 
44 0.730574186941 0.555440947112 0.235431486275 1.76785765689 1.64026879998 
45 0.733636313651 0.557355367118 0.237646610662 1.76785765689 1.64707266133 
46 0.737158154119 0.55977016534 0.239492293512 1.76785765689 1.6511244029 
47 0.739238555121 0.562342675133 0.241063433473 1.76785765689 1.65506417199 
48 0.742887749808 0.565333426616 0.244390279786 1.76785765689 1.65995192998 
49 0.744283937526 0.566207817686 0.245776598535 1.76785765689 1.66431030957 
50 0.746622235686 0.568296660401 0.247921490051 1.76785765689 1.66890482611 
51 0.748172497913 0.571428677173 0.249544827956 1.76785765689 1.67457149036 
52 0.750266767831 0.57369502742 0.250896912446 1.76785765689 1.68220217828 
53 0.755216671077 0.576406574429 0.25270523563 1.76785765689 1.68623243311 
54 0.758109718871 0.577719331549 0.254069517786 1.76785765689 1.68971558189 
55 0.763497196622 0.580057106394 0.255728316636 1.76785765689 1.69339642027 
56 0.767215958309 0.58211536859 0.257569410385 1.76785765689 1.69959802033 
57 0.768956608641 0.584221040092 0.259752304378 1.76785765689 1.70698322806 
58 0.77193349106 0.585704834735 0.2628207473 1.76785765689 1.71255593035 
59 0.774293847261 0.588699968926 0.265030886077 1.76785765689 1.71955902286 
60 0.777701390736 0.589901456107 0.266577717548 1.76785765689 1.72636549095 
61 0.783269994713 0.592248716731 0.26860996214 1.76785765689 1.73127831283 
62 0.786540814979 0.594527788139 0.270726606957 1.76785765689 1.73564992815 
63 0.789002553761 0.596622953231 0.271790733743 1.76785765689 1.7410675734 
64 0.792914968616 0.598646040646 0.274657471885 1.76785765689 1.7410675734 
65 0.799488120591 0.60265011459 0.278088803403 1.76785765689 1.7410675734 
66 0.806710693496 0.604188798056 0.281097217727 1.76785765689 1.7410675734 
67 0.810630837461 0.605932704196 0.283514126529 1.76785765689 1.7410675734 
68 0.813273257166 0.607496005569 0.285783265974 1.76785765689 1.7410675734 
69 0.817219314147 0.610059687726 0.287175885244 1.76785765689 1.7410675734 
70 0.823221175453 0.612567919773 0.290111707163 1.76785765689 1.7410675734 
71 0.828435736311 0.614986332573 0.292154472543 1.76785765689 1.7410675734 
72 0.831459544128 0.617448386347 0.293579301293 1.76785765689 1.7410675734 
73 0.837293930609 0.620340066262 0.295001282243 1.76785765689 1.7410675734 
74 0.840585013231 0.623177005033 0.295886275596 1.76785765689 1.7410675734 
75 0.846753179815 0.625932839449 0.298060900457 1.76785765689 1.74513859549 
76 0.851785463153 0.628281761624 0.299482682218 1.76785765689 1.75335429902 
77 0.856370262051 0.630513266786 0.301065706573 1.76785765689 1.7615852088 
78 0.869126614245 0.632664602476 0.303419220476 1.76785765689 1.76709184729 
79 0.874461958216 0.636479106467 0.306485589491 1.76785765689 1.77240953322 
80 0.879552531436 0.638817592577 0.308520235318 1.76785765689 1.78137182811 
81 0.885086787084 0.642026042388 0.310230960706 1.76785765689 1.78805611696 
82 0.890102249738 0.646264568941 0.311982847954 1.76785765689 1.80102050937 
83 0.896197362956 0.649674510673 0.313589352577 1.76785765689 1.80931006003 
84 0.901369362569 0.655595946935 0.315208593763 1.76785765689 1.81912189201 
85 0.907062934882 0.660185397018 0.317495281115 1.76785765689 1.82705041143 
86 0.913990173441 0.663492914605 0.318489201476 1.76785765689 1.83913967065 
87 0.929225877758 0.66999061351 0.319814529524 1.76785765689 1.8568340096 
88 0.9396881639 0.673356767782 0.321539575079 1.76785765689 1.86938712563 
89 0.955977017098 0.681464668613 0.322454222388 1.7678576569 1.87738193232 
90 0.9669905719 0.687890951951 0.32436090095 1.7678576569 1.8927505086 
91 0.987709430087 0.692501942655 0.326697875556 1.7678576569 1.9041714751 
92 0.993745677013 0.706219383632 0.328610913782 1.7678576569 1.91980611255 
93 1.01111146144 0.71034163407 0.331398370348 1.7678576569 1.93990279545 
94 1.03726816779 0.722324592122 0.333621898517 1.7678576569 1.95788105454 
95 1.06102031449 0.734488675014 0.337833096823 1.7678576569 1.97404883923 
96 1.08247352766 0.748679935695 0.342193687063 1.7678576569 1.99356361567 
97 1.1254027421 0.764263453567 0.347879851503 1.7678576569 2.01258291856 
98 1.151910079 0.794335290618 0.351001836293 1.7678576569 2.04078334865 
99 1.23740230541 0.826114230092 0.357982500721 1.7678576569 2.10584107895 
100 1.34841673644 1.02627921777 0.383437149746 1.7678576569 2.1860105767 


==> plot_data/synthetic_traffic/bipartite/static_te_k9_decayrate.txt <==
mlu_x mlu_y 
0.530238559674 0.998 
0.538879757117 0.997 
0.54752095456 0.995 
0.556162152003 0.99 
0.564803349445 0.985 
0.573444546888 0.976 
0.582085744331 0.966 
0.590726941774 0.952 
0.599368139217 0.945 
0.60800933666 0.926 
0.616650534103 0.912 
0.625291731546 0.883 
0.633932928989 0.851 
0.642574126432 0.828 
0.651215323875 0.809 
0.659856521318 0.779 
0.66849771876 0.753 
0.677138916203 0.727 
0.685780113646 0.701 
0.694421311089 0.674 
0.703062508532 0.639 
0.711703705975 0.609 
0.720344903418 0.58 
0.728986100861 0.565 
0.737627298304 0.522 
0.746268495747 0.487 
0.75490969319 0.46 
0.763550890633 0.443 
0.772192088076 0.418 
0.780833285518 0.397 
0.789474482961 0.381 
0.798115680404 0.356 
0.806756877847 0.345 
0.81539807529 0.329 
0.824039272733 0.308 
0.832680470176 0.285 
0.841321667619 0.271 
0.849962865062 0.249 
0.858604062505 0.232 
0.867245259948 0.222 
0.875886457391 0.201 
0.884527654834 0.186 
0.893168852276 0.177 
0.901810049719 0.158 
0.910451247162 0.15 
0.919092444605 0.138 
0.927733642048 0.129 
0.936374839491 0.124 
0.945016036934 0.118 
0.953657234377 0.106 
0.96229843182 0.097 
0.970939629263 0.094 
0.979580826706 0.091 
0.988222024149 0.085 
0.996863221591 0.081 
1.00550441903 0.074 
1.01414561648 0.066 
1.02278681392 0.064 
1.03142801136 0.061 
1.04006920881 0.057 
1.04871040625 0.051 
1.05735160369 0.045 
1.06599280113 0.043 
1.07463399858 0.041 
1.08327519602 0.038 
1.09191639346 0.032 
1.10055759091 0.03 
1.10919878835 0.029 
1.11783998579 0.024 
1.12648118324 0.024 
1.13512238068 0.018 
1.14376357812 0.017 
1.15240477556 0.017 
1.16104597301 0.016 
1.16968717045 0.015 
1.17832836789 0.014 
1.18696956534 0.014 
1.19561076278 0.013 
1.20425196022 0.011 
1.21289315766 0.011 
1.22153435511 0.011 
1.23017555255 0.009 
1.23881674999 0.008 
1.24745794744 0.008 
1.25609914488 0.008 
1.26474034232 0.008 
1.27338153976 0.007 
1.28202273721 0.006 
1.29066393465 0.005 
1.29930513209 0.005 
1.30794632954 0.005 
1.31658752698 0.004 
1.32522872442 0.004 
1.33386992187 0.004 
1.34251111931 0.003 
1.35115231675 0.002 
1.35979351419 0.002 
1.36843471164 0.002 
1.37707590908 0.002 
1.38571710652 0.002 
1.39435830397 0.001 


==> plot_data/synthetic_traffic/bipartite/static_te_k9_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.530238559674 0.366525253187 0.0639538188407 1.79692574124 1.14291379099 
1 0.562673710233 0.40264208304 0.0981910902028 1.79692574125 1.22554512708 
2 0.578096553815 0.420734211993 0.121297186425 1.79692574126 1.29443567109 
3 0.585600327093 0.439537387594 0.131990818091 1.79692574127 1.32549312253 
4 0.593437185087 0.448570712128 0.141381657258 1.79692574127 1.34051771541 
5 0.599765015158 0.454044580317 0.144754926776 1.79692574127 1.36780679409 
6 0.610229759119 0.459076443809 0.150492670684 1.79692574127 1.38411787262 
7 0.613676961877 0.466156590919 0.156865561231 1.79692574127 1.40499892062 
8 0.619105963495 0.470781530328 0.160063237495 1.79692574128 1.42959215534 
9 0.625622127758 0.475806227734 0.163458397283 1.79692574128 1.45391460309 
10 0.628202526084 0.47974673882 0.166391917726 1.79692574128 1.46716872723 
11 0.631965010249 0.483071656175 0.168592265524 1.79692574128 1.4811453053 
12 0.634126101286 0.485835128869 0.170365287784 1.79692574128 1.4811453053 
13 0.636335791742 0.488439625822 0.172651860419 1.79692574128 1.48163782458 
14 0.639848372557 0.490375950137 0.176046915842 1.79692574129 1.4926846478 
15 0.642154631735 0.49326222333 0.179166412672 1.79692574129 1.50457282869 
16 0.6469095969 0.495010805624 0.181021792518 1.79692574129 1.51538694644 
17 0.650329487277 0.498162904037 0.183401368193 1.79692574129 1.52237917557 
18 0.653760467688 0.500544104792 0.186253537234 1.79692574129 1.52305693963 
19 0.658455108675 0.502078906635 0.187818756392 1.79692574129 1.5230569402 
20 0.662378022961 0.50441535596 0.191085424266 1.79692574129 1.5230569402 
21 0.665718652398 0.506910256373 0.192847973279 1.7969257413 1.5230569402 
22 0.668069802948 0.510020416288 0.194914059288 1.7969257413 1.5230569402 
23 0.671440882417 0.512484390473 0.197563987766 1.7969257413 1.52587009287 
24 0.674421882791 0.515534454957 0.200053286286 1.7969257413 1.53125817188 
25 0.677881776928 0.518387794927 0.201329443275 1.7969257413 1.53416778148 
26 0.680443866869 0.520208752334 0.203798820751 1.7969257413 1.53893583259 
27 0.68463918512 0.522177227838 0.206308913819 1.7969257413 1.54329665165 
28 0.688650852966 0.524451217462 0.208160680407 1.7969257413 1.54743392795 
29 0.691077932022 0.526443755547 0.21072755513 1.79692574131 1.55367862773 
30 0.694327666355 0.529457011936 0.213786905047 1.79692574131 1.55590065241 
31 0.696842061881 0.530909508946 0.214832125499 1.79692574131 1.55895581137 
32 0.699929435323 0.532880684855 0.216302967715 1.79692574131 1.56257694575 
33 0.703742432513 0.535575699167 0.217249266859 1.79692574131 1.5660091559 
34 0.70578101304 0.538199024213 0.220167707589 1.79692574131 1.56947476346 
35 0.708281440211 0.540031413831 0.221493501586 1.79692574131 1.57638960255 
36 0.711004282483 0.543504897529 0.223490497205 1.79692574131 1.58106376351 
37 0.715518786087 0.546532455545 0.225403360584 1.79692574131 1.58439649393 
38 0.718382251439 0.548714456189 0.22778234784 1.79692574132 1.58832648778 
39 0.719964004832 0.550749465113 0.229676804784 1.79692574132 1.59129756964 
40 0.722389954313 0.552023420524 0.231769660148 1.79692574132 1.59422443701 
41 0.72567316556 0.553936004883 0.232784082505 1.79692574132 1.59791684075 
42 0.728360946667 0.55714773355 0.2345545699 1.79692574132 1.60108616705 
43 0.733739015606 0.559859898022 0.236270269296 1.79692574132 1.60624272779 
44 0.739314858621 0.561830353509 0.238382165904 1.79692574132 1.61059953047 
45 0.741259593839 0.564110317795 0.239931080029 1.79692574132 1.617792737 
46 0.742995232383 0.565978390485 0.242365712087 1.79692574132 1.62382497443 
47 0.744924365558 0.567340079418 0.244758974147 1.79692574132 1.62698939213 
48 0.74633098468 0.568527289226 0.24639877661 1.79692574132 1.6312202899 
49 0.749256677924 0.56975445954 0.248205317711 1.79692574132 1.63477754268 
50 0.751145038528 0.570728949674 0.249438752566 1.79692574133 1.63803733125 
51 0.753236393344 0.572152247051 0.250673562159 1.79692574133 1.64219660235 
52 0.757406263411 0.574028213467 0.252774226631 1.79692574133 1.64915835833 
53 0.759675096353 0.57674040377 0.254840074933 1.79692574133 1.65478809632 
54 0.763058071711 0.57811639555 0.256209787538 1.79692574133 1.6579116055 
55 0.768902098116 0.579172532421 0.258580138027 1.79692574133 1.66573889715 
56 0.772917056756 0.580774788086 0.259903395451 1.79692574133 1.67075715182 
57 0.776312658011 0.582588317123 0.262131711614 1.79692574133 1.67945159551 
58 0.778654460643 0.586095141446 0.263371228411 1.79692574133 1.68513218676 
59 0.783484331819 0.588150146155 0.265013370591 1.79692574133 1.69095785164 
60 0.788610423813 0.590810621097 0.266478640308 1.79692574133 1.69708079656 
61 0.791739014583 0.593036622279 0.268259513912 1.79692574133 1.70392340468 
62 0.798106953964 0.594883328747 0.270379369533 1.79692574133 1.70906930761 
63 0.802392834831 0.596593675873 0.27147356522 1.79692574133 1.71170039456 
64 0.805397501296 0.59838086308 0.27438864728 1.79692574133 1.71707264572 
65 0.810505692014 0.600557895552 0.276609359095 1.79692574133 1.72031568132 
66 0.818097491556 0.602603885435 0.279400066516 1.79692574133 1.72417405237 
67 0.823246529282 0.604848133778 0.281632348413 1.79692574133 1.7290930151 
68 0.827076479044 0.608075223507 0.282547938951 1.79692574134 1.73407537412 
69 0.83013474639 0.610750769621 0.284708958864 1.79692574134 1.74142485883 
70 0.835876051896 0.61352290881 0.28774661059 1.79692574134 1.74796478631 
71 0.839468740758 0.616207041413 0.290340864005 1.79692574134 1.75532692635 
72 0.846398170229 0.61745543751 0.291289882512 1.79692574134 1.76040561628 
73 0.849628066 0.61968138976 0.292763020507 1.79692574134 1.77022767106 
74 0.853047622077 0.622397502186 0.294525107462 1.79692574134 1.77736502362 
75 0.857323548505 0.623706193758 0.295457097949 1.79692574134 1.78528716066 
76 0.861742705727 0.626185281569 0.297692557526 1.79692574134 1.79246162757 
77 0.867657403414 0.631070653854 0.298812488575 1.79692574134 1.80010407807 
78 0.876116463477 0.634398056664 0.301350200033 1.79692574134 1.80745778328 
79 0.88124988099 0.638624916074 0.303161855315 1.79692574134 1.8157590174 
80 0.884509852882 0.643527947973 0.304690797884 1.79692574134 1.82396326899 
81 0.888409240209 0.645876168659 0.307648157891 1.79692574134 1.83150266652 
82 0.895565657824 0.649357985791 0.310811720936 1.79692574134 1.84138519158 
83 0.903280192034 0.651046661005 0.312372284171 1.79692574134 1.85256987746 
84 0.906336603468 0.654015769434 0.315589399834 1.79692574134 1.86105361051 
85 0.918735038675 0.65708757804 0.318090681773 1.79692574134 1.86914835709 
86 0.925672072541 0.662102148338 0.320700687079 1.79692574135 1.8752006018 
87 0.934256676282 0.665298730969 0.322594547748 1.79692574135 1.88482138957 
88 0.951521500592 0.674008785904 0.324101312042 1.79692574135 1.89246455456 
89 0.958730134851 0.679218052852 0.326121636443 1.79692574135 1.90806000236 
90 0.965085753061 0.685329771536 0.328695778546 1.79692574135 1.91450813815 
91 0.985498541979 0.691677954237 0.330456194273 1.79692574135 1.92546200424 
92 1.00159240098 0.700033590032 0.332993403218 1.79692574135 1.94061132681 
93 1.01505072446 0.716329372022 0.336294484662 1.79692574135 1.95209021548 
94 1.03976245431 0.728455105686 0.339204743715 1.79692574135 1.95929239165 
95 1.05623303119 0.738836908331 0.343129892437 1.79692574135 1.96814431254 
96 1.07791992151 0.750141146573 0.346409042028 1.79692574135 1.98438497551 
97 1.10251083961 0.774205274851 0.351231045366 1.79692574135 2.0138996735 
98 1.13836955622 0.796132188325 0.360779299915 1.79692574135 2.03907552707 
99 1.21243759748 0.824697541628 0.37040903838 1.79692574136 2.0690697313 
100 1.39435830397 1.04142913058 0.396096018653 1.79692574136 2.13688223028 


==> plot_data/synthetic_traffic/bipartite/toe_te_k1_decayrate.txt <==
mlu_x mlu_y 
0.32722938244 1.0 
0.339093387756 0.999 
0.350957393071 0.999 
0.362821398387 0.994 
0.374685403703 0.989 
0.386549409018 0.982 
0.398413414334 0.973 
0.41027741965 0.959 
0.422141424965 0.949 
0.434005430281 0.934 
0.445869435597 0.914 
0.457733440912 0.902 
0.469597446228 0.884 
0.481461451543 0.858 
0.493325456859 0.834 
0.505189462175 0.815 
0.51705346749 0.784 
0.528917472806 0.76 
0.540781478122 0.734 
0.552645483437 0.706 
0.564509488753 0.681 
0.576373494069 0.647 
0.588237499384 0.604 
0.6001015047 0.577 
0.611965510015 0.547 
0.623829515331 0.528 
0.635693520647 0.494 
0.647557525962 0.465 
0.659421531278 0.437 
0.671285536594 0.4 
0.683149541909 0.376 
0.695013547225 0.351 
0.706877552541 0.325 
0.718741557856 0.31 
0.730605563172 0.294 
0.742469568488 0.279 
0.754333573803 0.262 
0.766197579119 0.243 
0.778061584434 0.225 
0.78992558975 0.212 
0.801789595066 0.198 
0.813653600381 0.182 
0.825517605697 0.167 
0.837381611013 0.158 
0.849245616328 0.152 
0.861109621644 0.141 
0.87297362696 0.131 
0.884837632275 0.122 
0.896701637591 0.115 
0.908565642907 0.106 
0.920429648222 0.101 
0.932293653538 0.096 
0.944157658853 0.092 
0.956021664169 0.084 
0.967885669485 0.08 
0.9797496748 0.076 
0.991613680116 0.07 
1.00347768543 0.066 
1.01534169075 0.061 
1.02720569606 0.056 
1.03906970138 0.051 
1.05093370669 0.044 
1.06279771201 0.042 
1.07466171733 0.04 
1.08652572264 0.038 
1.09838972796 0.038 
1.11025373327 0.037 
1.12211773859 0.034 
1.1339817439 0.029 
1.14584574922 0.027 
1.15770975454 0.026 
1.16957375985 0.025 
1.18143776517 0.025 
1.19330177048 0.024 
1.2051657758 0.022 
1.21702978111 0.022 
1.22889378643 0.021 
1.24075779174 0.02 
1.25262179706 0.017 
1.26448580238 0.01 
1.27634980769 0.01 
1.28821381301 0.01 
1.30007781832 0.009 
1.31194182364 0.008 
1.32380582895 0.008 
1.33566983427 0.007 
1.34753383959 0.006 
1.3593978449 0.006 
1.37126185022 0.006 
1.38312585553 0.004 
1.39498986085 0.003 
1.40685386616 0.003 
1.41871787148 0.003 
1.43058187679 0.003 
1.44244588211 0.003 
1.45430988743 0.003 
1.46617389274 0.003 
1.47803789806 0.003 
1.48990190337 0.002 
1.50176590869 0.002 
1.513629914 0.001 


==> plot_data/synthetic_traffic/bipartite/toe_te_k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.32722938244 0.32722938244 0.0111354375765 1.06206509175 0.999999999815 
1 0.381645712525 0.364655322098 0.0548712027836 1.0863763744 0.999999999993 
2 0.398644824307 0.374762258588 0.0715400930319 1.09533590806 0.999999999993 
3 0.411244731076 0.381339769446 0.0861585491789 1.10019486661 1.00106808309 
4 0.420023761745 0.389592874172 0.0958591798309 1.10435384856 1.00438707887 
5 0.431983148179 0.398006113727 0.110320154141 1.11066560543 1.00757104146 
6 0.442087942058 0.402966475367 0.115891047452 1.11392662813 1.00967770941 
7 0.447780087129 0.407642251764 0.124819782836 1.11743604028 1.01996422792 
8 0.454095406772 0.410997376109 0.127757329635 1.12261618608 1.0397679899 
9 0.459448321932 0.415165408479 0.13325718521 1.12520314655 1.050018145 
10 0.472375950089 0.419086236287 0.13686372519 1.12785894171 1.0661944663 
11 0.47847929464 0.422474622091 0.141061352785 1.13045524669 1.0661944663 
12 0.482492593892 0.429680514933 0.142152598138 1.13405774519 1.07336518654 
13 0.488923530738 0.434407307305 0.144021210389 1.13695197574 1.07860234087 
14 0.49182111898 0.439311616129 0.14521029677 1.14003742028 1.08575228466 
15 0.497830283303 0.442385463155 0.148697521752 1.14163310637 1.09039460195 
16 0.50167732592 0.44606963217 0.151854677614 1.14409031135 1.09730700393 
17 0.506199385011 0.448129669428 0.154039222362 1.14731939397 1.10132222919 
18 0.513896924786 0.449861808118 0.155478681434 1.14945230799 1.11392081884 
19 0.519572070499 0.453076562205 0.156509427975 1.15221376226 1.12609780086 
20 0.523673032899 0.456264335638 0.158452234519 1.15639226577 1.14343675065 
21 0.527493796962 0.460008510149 0.160507114986 1.15885355944 1.14971942457 
22 0.52962885376 0.462531969193 0.162083711961 1.16489221527 1.15607262698 
23 0.534463784914 0.465381396025 0.16321738627 1.16724548542 1.1725052548 
24 0.539899063734 0.468874848619 0.164888292176 1.17189849708 1.18055246044 
25 0.545826512536 0.473386456493 0.166845873997 1.17684270875 1.19106662704 
26 0.550437118117 0.47610098626 0.168682888446 1.17976059937 1.19106662704 
27 0.552949698663 0.478049701138 0.170099596559 1.1822802208 1.1943892246 
28 0.557737520243 0.480484345456 0.171600820583 1.18731887126 1.2001695239 
29 0.56234498064 0.484685805263 0.17246519349 1.19010446864 1.20413392193 
30 0.565904217713 0.48897095464 0.173842308131 1.19751436661 1.20851613752 
31 0.571037435455 0.49182111898 0.174718951015 1.20095908849 1.21489515242 
32 0.576290139395 0.494581562683 0.175534097648 1.20687323134 1.22026148586 
33 0.580312306901 0.497000431624 0.176163359957 1.21344415824 1.22214398534 
34 0.583610950759 0.499631492513 0.176960788406 1.2187681044 1.22758145563 
35 0.586379264777 0.501733034732 0.179107354313 1.22311559032 1.23180439893 
36 0.589513790889 0.503089808534 0.180028666928 1.22720096358 1.23572094576 
37 0.591070988278 0.506689558573 0.180916157451 1.23246463787 1.23895886729 
38 0.595390110636 0.508548632531 0.181820728094 1.23740276364 1.2404913913 
39 0.599294175461 0.511027345233 0.182821264374 1.242374519 1.24779739932 
40 0.60113538073 0.514045976822 0.183631784059 1.24744891836 1.2551663814 
41 0.607058593213 0.516708001902 0.184567375587 1.25290810711 1.26484878627 
42 0.610354597977 0.519440444452 0.186079061299 1.2559265182 1.28036464643 
43 0.614606985559 0.521453451119 0.187742296575 1.26061912394 1.28971105708 
44 0.617586298657 0.52377886839 0.189083325933 1.2637841499 1.3030326139 
45 0.622333673866 0.526306273261 0.190226590688 1.26807403441 1.31717946258 
46 0.62818660155 0.528248900302 0.191165308601 1.27090608701 1.32861206467 
47 0.632932190283 0.529715095826 0.192562986079 1.27277807635 1.33783973398 
48 0.638836105652 0.532950779107 0.194357477537 1.27678183837 1.35150368913 
49 0.64215392956 0.536438032908 0.195683339505 1.28059210676 1.36008417594 
50 0.645247601809 0.538831427618 0.196686875931 1.28349146331 1.37768240485 
51 0.648564816319 0.542006305578 0.197710881039 1.28755588579 1.39915172107 
52 0.654650565828 0.544707834026 0.198305242848 1.29258797481 1.40621714656 
53 0.657636820195 0.547540261066 0.199633593049 1.29512906304 1.4233776963 
54 0.661314469576 0.550579709216 0.200845019158 1.29865327549 1.43598296199 
55 0.666487907557 0.553712236127 0.201577138401 1.30294048575 1.45341745504 
56 0.669259903223 0.556253302979 0.202509750674 1.30624232577 1.4672112462 
57 0.672682412685 0.559974876663 0.203839472226 1.31088600006 1.4769816228 
58 0.676428936889 0.56217315755 0.204797511911 1.31358885209 1.48723372383 
59 0.678777771648 0.564048467959 0.205856072233 1.31694991057 1.49863801793 
60 0.682577988438 0.567086523657 0.206926605799 1.320256122 1.50678274432 
61 0.685880283821 0.56971823522 0.208071030871 1.32426902602 1.51945923383 
62 0.691524705194 0.573533413169 0.208519587071 1.32762766739 1.53080236127 
63 0.697841416591 0.577641456626 0.209890073954 1.33155574522 1.54715764696 
64 0.701608041397 0.580925616715 0.21139886245 1.33560104799 1.565059939 
65 0.706728656859 0.582859182861 0.212124584252 1.33919026207 1.57672469774 
66 0.713120011168 0.587115579362 0.213770306317 1.3441636531 1.59525182539 
67 0.715730541583 0.590814889043 0.214882125861 1.34675828893 1.61490765832 
68 0.721561060101 0.59635714587 0.216832424365 1.35207906465 1.62631218165 
69 0.728053153167 0.599353183899 0.217545924551 1.3569473869 1.65112431123 
70 0.739985051027 0.605516280259 0.219740202458 1.36136793975 1.67636822757 
71 0.746449312677 0.607335704861 0.221741177357 1.36559127225 1.70559150582 
72 0.753031271412 0.610373053547 0.223018215094 1.37028189375 1.74740192336 
73 0.759890742176 0.614627007801 0.224419743384 1.37975462488 1.74740192336 
74 0.766953768974 0.618927382851 0.226910121977 1.38480085534 1.74740192336 
75 0.773449175821 0.622333673865 0.228201554855 1.3905804611 1.74740192336 
76 0.778416387784 0.625825895769 0.229056646089 1.39498260776 1.74740192336 
77 0.784803995375 0.631589462243 0.230284166388 1.39970224477 1.74740192336 
78 0.795715434458 0.636743272568 0.23192881949 1.40366785044 1.74740192336 
79 0.803436616814 0.641249650233 0.233225584498 1.41044663819 1.74740192336 
80 0.811359872081 0.646195396176 0.234902717304 1.41349049948 1.74740192336 
81 0.817262725914 0.650746690135 0.236320502226 1.42046392964 1.74740192336 
82 0.82584290702 0.655312345135 0.237700256773 1.42303432932 1.74740192336 
83 0.834313753103 0.659253882808 0.238515373152 1.42706441871 1.74740192336 
84 0.84596868248 0.664563436073 0.239966809327 1.43187031522 1.74740192336 
85 0.862251401614 0.671288782156 0.241709875951 1.43508046728 1.74740192336 
86 0.872887752311 0.679484073043 0.242906222068 1.44166871257 1.78347750513 
87 0.884737925557 0.68588028382 0.244367936599 1.44705025651 1.82572300362 
88 0.897369562188 0.692621389896 0.245537716028 1.45121549557 1.88255257151 
89 0.912404638432 0.701123744467 0.246874846613 1.45824471728 1.93164287259 
90 0.932166915685 0.710587744173 0.248272761253 1.46525894936 1.93164287259 
91 0.956285029139 0.721561060101 0.248938418324 1.47508796045 1.93164287259 
92 0.974750544537 0.731268809809 0.250209562086 1.48179749152 1.93164287259 
93 1.00133897995 0.749962207079 0.251400845159 1.49768330149 1.93164287259 
94 1.02613293768 0.764580884689 0.252692039131 1.50667605343 1.93597985951 
95 1.04865116079 0.782149794729 0.255322609335 1.51522384097 1.94745791518 
96 1.08188074563 0.799250933673 0.257991367107 1.52619397814 1.96021208847 
97 1.137634415 0.824714473008 0.259615153262 1.53621469977 1.97181375089 
98 1.23784301923 0.840912347936 0.262968193943 1.54498993698 1.98553703121 
99 1.27466931796 0.89874529404 0.274736545239 1.57137033536 2.01206272793 
100 1.513629914 1.04865116079 0.285776161567 1.62062701944 2.037044599 


==> plot_data/synthetic_traffic/bipartite/toe_te_k3_decayrate.txt <==
mlu_x mlu_y 
0.394260268982 1.0 
0.404218187784 1.0 
0.414176106586 1.0 
0.424134025388 1.0 
0.43409194419 0.998 
0.444049862992 0.997 
0.454007781794 0.995 
0.463965700596 0.988 
0.473923619398 0.982 
0.4838815382 0.974 
0.493839457002 0.964 
0.503797375804 0.955 
0.513755294607 0.943 
0.523713213409 0.934 
0.533671132211 0.919 
0.543629051013 0.901 
0.553586969815 0.872 
0.563544888617 0.855 
0.573502807419 0.828 
0.583460726221 0.804 
0.593418645023 0.787 
0.603376563825 0.75 
0.613334482627 0.723 
0.623292401429 0.696 
0.633250320232 0.659 
0.643208239034 0.625 
0.653166157836 0.602 
0.663124076638 0.573 
0.67308199544 0.552 
0.683039914242 0.527 
0.692997833044 0.498 
0.702955751846 0.475 
0.712913670648 0.45 
0.72287158945 0.427 
0.732829508252 0.402 
0.742787427054 0.375 
0.752745345857 0.356 
0.762703264659 0.338 
0.772661183461 0.327 
0.782619102263 0.311 
0.792577021065 0.291 
0.802534939867 0.271 
0.812492858669 0.251 
0.822450777471 0.234 
0.832408696273 0.217 
0.842366615075 0.209 
0.852324533877 0.193 
0.862282452679 0.184 
0.872240371482 0.169 
0.882198290284 0.161 
0.892156209086 0.142 
0.902114127888 0.131 
0.91207204669 0.125 
0.922029965492 0.121 
0.931987884294 0.111 
0.941945803096 0.1 
0.951903721898 0.093 
0.9618616407 0.089 
0.971819559502 0.087 
0.981777478304 0.078 
0.991735397107 0.073 
1.00169331591 0.07 
1.01165123471 0.067 
1.02160915351 0.06 
1.03156707231 0.059 
1.04152499112 0.055 
1.05148290992 0.054 
1.06144082872 0.053 
1.07139874752 0.051 
1.08135666633 0.05 
1.09131458513 0.045 
1.10127250393 0.043 
1.11123042273 0.036 
1.12118834153 0.032 
1.13114626034 0.031 
1.14110417914 0.028 
1.15106209794 0.025 
1.16102001674 0.025 
1.17097793554 0.023 
1.18093585435 0.023 
1.19089377315 0.021 
1.20085169195 0.017 
1.21080961075 0.017 
1.22076752955 0.014 
1.23072544836 0.013 
1.24068336716 0.011 
1.25064128596 0.009 
1.26059920476 0.009 
1.27055712356 0.009 
1.28051504237 0.008 
1.29047296117 0.008 
1.30043087997 0.008 
1.31038879877 0.006 
1.32034671758 0.003 
1.33030463638 0.002 
1.34026255518 0.002 
1.35022047398 0.002 
1.36017839278 0.002 
1.37013631159 0.002 
1.38009423039 0.002 
1.39005214919 0.001 


==> plot_data/synthetic_traffic/bipartite/toe_te_k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.394260268982 0.349207638614 0.071505311825 1.4124240068 1.13984575823 
1 0.468314690505 0.380135301362 0.0956230703938 1.41599269832 1.13984575823 
2 0.484191979824 0.394260268979 0.105157772386 1.41724686462 1.13984575823 
3 0.4969120286 0.405181998009 0.111776355846 1.41783231542 1.13984575823 
4 0.507751002743 0.411660130464 0.11811412684 1.41955057037 1.13984575823 
5 0.519277202545 0.416480980997 0.121388057087 1.42199563898 1.16303191446 
6 0.524205967693 0.424210697874 0.129239927712 1.42281751557 1.18492338542 
7 0.533983623143 0.428794939281 0.134705283573 1.42392365911 1.22493813391 
8 0.540798598426 0.431777991528 0.14046056111 1.42429174105 1.25858982683 
9 0.55025760952 0.436394182053 0.143573530651 1.42550934443 1.28780788942 
10 0.553387099451 0.438127291313 0.148700122242 1.42595479169 1.30465917997 
11 0.556869511106 0.44204343053 0.15412587614 1.42696324421 1.31339203819 
12 0.560425995124 0.444791257853 0.15777640284 1.42783726778 1.31339203819 
13 0.563889299816 0.44779624231 0.160032837422 1.42846186249 1.31339203819 
14 0.567855837593 0.45163591296 0.163192500727 1.42931046651 1.31339203819 
15 0.57458766885 0.456276240903 0.169403332507 1.42978172147 1.31339203819 
16 0.579185304233 0.458316254619 0.172200041069 1.43058493873 1.31339203819 
17 0.581779643874 0.461346877873 0.174339859388 1.43101080357 1.31339203819 
18 0.585938942195 0.463954699976 0.175887673258 1.43149239159 1.32508521725 
19 0.589208900393 0.466761097169 0.177557003409 1.4321822935 1.32508521725 
20 0.595050705372 0.469149154384 0.181138635711 1.43290940852 1.32508521725 
21 0.600468442697 0.471189959669 0.184483125096 1.43390928046 1.32907164498 
22 0.605489785869 0.472717461215 0.186856984984 1.43423900009 1.34338688594 
23 0.609484857174 0.474294840386 0.189398969899 1.43463605292 1.34986199219 
24 0.611429262106 0.477482479803 0.192417501742 1.43525377342 1.36166211252 
25 0.612852172259 0.480715075404 0.195191756724 1.43561539572 1.37373347661 
26 0.617549689765 0.483109135142 0.197477353461 1.43633852273 1.38292490123 
27 0.620750006739 0.486119972372 0.200315869678 1.43685215001 1.39764112862 
28 0.624977446556 0.488019796391 0.203236372931 1.43728484753 1.4094476939 
29 0.62725234442 0.490828088604 0.207241328595 1.43773068473 1.42007105454 
30 0.631933250025 0.492610213934 0.208821641268 1.43819567361 1.42999975556 
31 0.634281350456 0.494515183122 0.209646251089 1.43878763065 1.43623124372 
32 0.63636554938 0.497590462148 0.21250722538 1.43930353967 1.45112100155 
33 0.639045726487 0.501200109545 0.214780561942 1.43963058484 1.46147618355 
34 0.641336489649 0.504160221076 0.216918327295 1.44020663323 1.47072657742 
35 0.646323749907 0.507120408447 0.219013624097 1.44058171701 1.47712518526 
36 0.648285748767 0.508708228979 0.221909238111 1.44146003936 1.50047473074 
37 0.65180993387 0.509979790153 0.22377076948 1.44202276693 1.50679830832 
38 0.655194919591 0.512567106052 0.226396464463 1.4426031621 1.50679830832 
39 0.659662563019 0.515092061352 0.229221291132 1.4429321483 1.50679830832 
40 0.6638623137 0.518898878935 0.230453558513 1.44343673388 1.51314666238 
41 0.666375279537 0.521127313726 0.232793360823 1.44399330379 1.52341612853 
42 0.669443967227 0.523993693662 0.234564187243 1.4447129188 1.53529990999 
43 0.673360886486 0.527032060353 0.23551452642 1.44522266922 1.54598851991 
44 0.677960853856 0.529253722241 0.237602263897 1.44565329468 1.55819903357 
45 0.683170184356 0.531224304183 0.238586152703 1.44601583465 1.57177009513 
46 0.687522348762 0.534245302035 0.240491617375 1.44653254166 1.57895183355 
47 0.69040011094 0.537022791821 0.24190269329 1.44712410714 1.59131369563 
48 0.695709080113 0.539877437742 0.242999706566 1.44773323441 1.60685292565 
49 0.699661075289 0.541960381563 0.245372809553 1.44800335906 1.62698300354 
50 0.70232852028 0.543838002685 0.247653760668 1.44854185797 1.63114248777 
51 0.705588875091 0.547371952127 0.250013926876 1.44905235031 1.63114248777 
52 0.709784049215 0.549151642836 0.251402857179 1.449483093 1.63114248777 
53 0.714169123764 0.552463064934 0.253013631668 1.45007590378 1.63114248777 
54 0.7187319139 0.555863692392 0.254889384756 1.45046654572 1.63114248777 
55 0.72221045332 0.558319073171 0.256572128562 1.4508878409 1.63114248777 
56 0.726933480248 0.560054611216 0.257894828718 1.45152987989 1.63114248777 
57 0.731477940028 0.563415494737 0.258750251015 1.45221547069 1.63114248777 
58 0.734963976987 0.567085579381 0.260315599548 1.45296674386 1.63114248777 
59 0.737095917551 0.570494290096 0.261292977889 1.45381447912 1.63114248777 
60 0.742901319242 0.573488368851 0.262819612707 1.4546046683 1.63114248777 
61 0.746894836766 0.577426950066 0.263788195217 1.45516696769 1.63459340276 
62 0.749703244559 0.580488671537 0.264813799626 1.45579912381 1.65357735019 
63 0.755548111699 0.583243929065 0.266316011161 1.45620840289 1.66559005092 
64 0.759845020675 0.587738117863 0.267412229892 1.45688243667 1.68287457456 
65 0.765853613019 0.593223441001 0.268326559888 1.45749108406 1.68582346388 
66 0.771461900216 0.595579485411 0.268950464392 1.45812693381 1.68582346388 
67 0.777883120615 0.59878958951 0.270088173384 1.4589853173 1.68582346388 
68 0.785395572794 0.601831782863 0.271042682295 1.45958542948 1.68582346388 
69 0.791674079472 0.605526899104 0.272428166999 1.4602743165 1.68582346388 
70 0.798791909711 0.608607223863 0.273608259781 1.46109145116 1.68990898764 
71 0.801801424459 0.610318718772 0.274203365015 1.46186852093 1.69752115837 
72 0.805800755692 0.61292332404 0.275349686912 1.46277799756 1.70776399048 
73 0.811230834953 0.616648327375 0.276222016738 1.46358761295 1.71852789808 
74 0.815999110623 0.619884974607 0.277562604555 1.46486423647 1.72397532801 
75 0.82232799013 0.622744212357 0.278517676517 1.46552166444 1.72397532801 
76 0.829013176301 0.629223828858 0.280115483106 1.46608733676 1.72397532801 
77 0.836347477672 0.634665270926 0.280918777283 1.46647257018 1.72397532801 
78 0.841082525482 0.636878616139 0.281747756831 1.46710631914 1.72397532801 
79 0.847215722921 0.640617074742 0.282878868556 1.46788693414 1.72397532801 
80 0.857996283711 0.64470641489 0.283982078286 1.4689417392 1.72397532801 
81 0.863436314278 0.648641616004 0.284769680372 1.46986204675 1.72397532801 
82 0.876375887189 0.653334880591 0.285325775723 1.47067830196 1.72397532801 
83 0.881344522587 0.656692584734 0.28668153043 1.47141360894 1.72397532801 
84 0.891132445937 0.661681338754 0.287769516366 1.47196344024 1.72397532801 
85 0.897642696379 0.669246050037 0.288387088842 1.47279207818 1.72397532801 
86 0.902225167174 0.672714384756 0.289245026076 1.4735113044 1.72427087816 
87 0.911479327574 0.676038913362 0.290415184661 1.47422688939 1.73023442095 
88 0.930125693878 0.683121537049 0.29104575751 1.47495210823 1.74330381803 
89 0.941845839001 0.687646334061 0.291909408305 1.47602816109 1.75868309977 
90 0.949197581562 0.699481014258 0.292959218553 1.47721578628 1.76529980034 
91 0.965222372612 0.715878654895 0.29404292501 1.47804893629 1.77316106723 
92 0.988073025538 0.723617432901 0.296074909558 1.47904281571 1.78427095504 
93 1.00654537564 0.728995339775 0.297676001661 1.480305796 1.79470253298 
94 1.03070279892 0.744378692319 0.300064446619 1.48168774727 1.80167226249 
95 1.0798604324 0.756022719756 0.302802509521 1.48225363701 1.80941699525 
96 1.11714050276 0.772474739605 0.305659449624 1.48342939975 1.82644747478 
97 1.13519167668 0.798072371 0.310152419613 1.48576184857 1.83820521559 
98 1.19339281243 0.831970139654 0.316758956682 1.4879693869 1.85566891871 
99 1.24949280927 0.897663832242 0.327918834644 1.49226863039 1.88960062072 
100 1.39005214919 1.09613694948 0.344940639474 1.50189905607 1.92202191981 


==> plot_data/synthetic_traffic/bipartite/toe_te_k5_decayrate.txt <==
mlu_x mlu_y 
0.490491472483 0.998 
0.497281129472 0.998 
0.50407078646 0.995 
0.510860443448 0.991 
0.517650100436 0.991 
0.524439757425 0.987 
0.531229414413 0.979 
0.538019071401 0.974 
0.544808728389 0.961 
0.551598385378 0.951 
0.558388042366 0.935 
0.565177699354 0.919 
0.571967356342 0.899 
0.57875701333 0.875 
0.585546670319 0.862 
0.592336327307 0.838 
0.599125984295 0.815 
0.605915641283 0.787 
0.612705298272 0.762 
0.61949495526 0.742 
0.626284612248 0.715 
0.633074269236 0.684 
0.639863926225 0.656 
0.646653583213 0.628 
0.653443240201 0.611 
0.660232897189 0.584 
0.667022554178 0.552 
0.673812211166 0.53 
0.680601868154 0.503 
0.687391525142 0.482 
0.694181182131 0.455 
0.700970839119 0.433 
0.707760496107 0.413 
0.714550153095 0.393 
0.721339810084 0.374 
0.728129467072 0.347 
0.73491912406 0.33 
0.741708781048 0.312 
0.748498438036 0.293 
0.755288095025 0.279 
0.762077752013 0.265 
0.768867409001 0.244 
0.775657065989 0.229 
0.782446722978 0.217 
0.789236379966 0.209 
0.796026036954 0.195 
0.802815693942 0.183 
0.809605350931 0.173 
0.816395007919 0.161 
0.823184664907 0.151 
0.829974321895 0.141 
0.836763978884 0.129 
0.843553635872 0.126 
0.85034329286 0.119 
0.857132949848 0.111 
0.863922606837 0.107 
0.870712263825 0.1 
0.877501920813 0.089 
0.884291577801 0.084 
0.89108123479 0.079 
0.897870891778 0.069 
0.904660548766 0.064 
0.911450205754 0.062 
0.918239862742 0.059 
0.925029519731 0.057 
0.931819176719 0.054 
0.938608833707 0.048 
0.945398490695 0.045 
0.952188147684 0.042 
0.958977804672 0.04 
0.96576746166 0.036 
0.972557118648 0.034 
0.979346775637 0.028 
0.986136432625 0.026 
0.992926089613 0.025 
0.999715746601 0.023 
1.00650540359 0.023 
1.01329506058 0.02 
1.02008471757 0.018 
1.02687437455 0.016 
1.03366403154 0.014 
1.04045368853 0.014 
1.04724334552 0.01 
1.05403300251 0.01 
1.0608226595 0.009 
1.06761231648 0.009 
1.07440197347 0.008 
1.08119163046 0.006 
1.08798128745 0.006 
1.09477094444 0.006 
1.10156060142 0.005 
1.10835025841 0.005 
1.1151399154 0.005 
1.12192957239 0.004 
1.12871922938 0.003 
1.13550888637 0.003 
1.14229854335 0.003 
1.14908820034 0.002 
1.15587785733 0.002 
1.16266751432 0.002 
1.16945717131 0.001 


==> plot_data/synthetic_traffic/bipartite/toe_te_k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.490491472483 0.366780072749 0.124026335504 1.59194161819 1.08737324911 
1 0.517404539332 0.398951774357 0.141684868579 1.59496595747 1.12356080656 
2 0.535166599707 0.416389503861 0.166223913618 1.59590611154 1.16211439299 
3 0.545687455835 0.421678170722 0.179438929685 1.5969385435 1.1713823373 
4 0.550562880032 0.42818852571 0.186063214959 1.59783521381 1.18266339893 
5 0.555303400758 0.431559350571 0.189636850887 1.5988891138 1.1993893055 
6 0.563442548104 0.442005768432 0.19768187196 1.59973645597 1.20981029828 
7 0.566005029707 0.444956999849 0.200673620448 1.60038312861 1.21837577021 
8 0.568140753656 0.447703864657 0.203974861925 1.60164080165 1.22640452859 
9 0.573899846608 0.451190190112 0.208740300755 1.60268980005 1.23200273702 
10 0.57739055509 0.454761427047 0.211206791634 1.60353074569 1.24096990626 
11 0.580811894239 0.460891081052 0.212941405702 1.60493551912 1.25717428292 
12 0.584233967342 0.465805278439 0.216310734647 1.60576762377 1.26401175583 
13 0.587881926461 0.468819513148 0.218648085655 1.6068609153 1.27035145665 
14 0.592454209562 0.471164790339 0.222034307315 1.60769728015 1.28686869796 
15 0.594952519142 0.474355934904 0.225824409066 1.60902127953 1.2917916544 
16 0.598636040727 0.477127078907 0.229130476862 1.60974597565 1.29784194848 
17 0.601691259436 0.479459793501 0.231825540802 1.61035177472 1.30417064789 
18 0.60473070604 0.480714602018 0.235492791332 1.61089307781 1.31248073988 
19 0.606604491531 0.482547456928 0.236983904487 1.61125624763 1.31950841952 
20 0.609897701124 0.48481988474 0.239586716595 1.61171425512 1.32446400557 
21 0.61159687138 0.48709954157 0.241147337291 1.6123902852 1.32446400557 
22 0.613916864807 0.489455042583 0.242520870811 1.61278719271 1.32888506104 
23 0.616701053044 0.491986946496 0.245753985241 1.61349651481 1.33639686621 
24 0.619495827107 0.494656307438 0.248812441439 1.61399905087 1.34066374928 
25 0.621385168977 0.49590265737 0.251183500628 1.61445926763 1.34785366426 
26 0.626825682405 0.49854686826 0.253369749935 1.61489368494 1.35413311342 
27 0.629114843448 0.499705830268 0.255396609471 1.6153862429 1.36212415304 
28 0.631963047674 0.502104425457 0.258706525176 1.61587382947 1.36984997205 
29 0.634117463989 0.504142745609 0.260641667146 1.61657191373 1.37694402452 
30 0.63623506762 0.505161382314 0.262972054856 1.61716734983 1.3862124219 
31 0.638765664253 0.507245766238 0.265459205395 1.61780505205 1.39294190415 
32 0.640198582979 0.508068343305 0.266351433695 1.61823925509 1.39794405315 
33 0.641507530386 0.510761023472 0.2675996215 1.61868165394 1.40330273033 
34 0.643912816109 0.512909087129 0.269442531528 1.61930921952 1.40969927516 
35 0.647417972536 0.514626370409 0.271094157478 1.6199970066 1.41361610202 
36 0.649890240183 0.517260828824 0.273003462986 1.62037252518 1.42057554702 
37 0.65301137065 0.518801215336 0.274811066035 1.6207463114 1.42468236649 
38 0.655473604457 0.520992836427 0.275859306141 1.62137031079 1.43279589278 
39 0.660081999021 0.521836007904 0.277505964953 1.6216724676 1.4365050555 
40 0.661281383264 0.523562232863 0.278657660116 1.62210823909 1.44059569405 
41 0.664967916783 0.526507240714 0.279562546935 1.62249333357 1.44463566693 
42 0.667645428087 0.528927065983 0.280911098068 1.62306751647 1.4520879681 
43 0.669721121091 0.531133634095 0.282245633591 1.62349925534 1.4551451773 
44 0.671462999672 0.533237163284 0.284593386508 1.62394391085 1.45922314629 
45 0.674302567757 0.535698678815 0.286356726028 1.62436451865 1.46391709203 
46 0.677495971351 0.538443884592 0.287843621037 1.62475624216 1.47315783828 
47 0.679844192444 0.541877597135 0.289251115628 1.62537473935 1.4758726998 
48 0.682280717068 0.544059136217 0.290270223291 1.62588418426 1.4879429008 
49 0.684319495818 0.54738866419 0.292447663941 1.62620109293 1.49273092781 
50 0.688200956262 0.549228248758 0.293835155166 1.62664722163 1.49642041202 
51 0.69156646935 0.551265835202 0.296153949775 1.62734665383 1.49981213549 
52 0.694469729033 0.552964057782 0.297314012984 1.62777021941 1.50491519307 
53 0.696681971118 0.555871732013 0.299539711981 1.62812306858 1.51110389905 
54 0.699226669526 0.557845982261 0.300583546235 1.62858625543 1.51823741938 
55 0.702332032866 0.559939419229 0.302545498604 1.62926826131 1.5236308141 
56 0.705640522301 0.561590833131 0.303858629484 1.629666643 1.53413674707 
57 0.708713781449 0.565107551432 0.304665292087 1.63010409002 1.54235413167 
58 0.710721141838 0.566803496505 0.305921943889 1.6303718385 1.54874256446 
59 0.714992603021 0.569980818432 0.306788289659 1.63076126287 1.55315752366 
60 0.717941920281 0.573236172778 0.308324201595 1.63143416357 1.55910505287 
61 0.721898418476 0.576493970419 0.309872272654 1.63203671573 1.56621442592 
62 0.724783147156 0.5785263117 0.311191586524 1.63263290711 1.57743057531 
63 0.728639075543 0.580820569442 0.313606574989 1.63285889133 1.58182029529 
64 0.732228642012 0.584495003354 0.315252100211 1.63361417262 1.59311513914 
65 0.734060358221 0.586484336411 0.317206534107 1.6343141347 1.59784263031 
66 0.737685161357 0.588288838689 0.319160024857 1.6349551669 1.60386819877 
67 0.741430922882 0.590902368905 0.320983096262 1.63551278002 1.61018607485 
68 0.743857095047 0.59406803449 0.322545960951 1.63602569065 1.61582274058 
69 0.748498783202 0.596197563345 0.324225156626 1.63641694682 1.6212161732 
70 0.751078036528 0.600395355506 0.325004775485 1.63736760201 1.62954707257 
71 0.756727333925 0.603121947807 0.325695452405 1.63800997038 1.63727933863 
72 0.759968516668 0.606304957879 0.327535524929 1.6383082151 1.64696600022 
73 0.766162271899 0.610217590104 0.329300027587 1.63883393901 1.65567212762 
74 0.770409093594 0.613900093549 0.330965248001 1.63954060486 1.66634282103 
75 0.773052795717 0.617748227981 0.33254433533 1.63994557042 1.67408027836 
76 0.777324813052 0.620558450175 0.333197822642 1.64066875955 1.67795588907 
77 0.781434695741 0.626847118665 0.334549110172 1.64124538698 1.68521880329 
78 0.786203598605 0.629018602557 0.335647513982 1.64177351068 1.6913700238 
79 0.795513956815 0.633885182245 0.337091718411 1.64231175559 1.70518562662 
80 0.799301295569 0.640309305232 0.338024794307 1.64298144188 1.71249805136 
81 0.804548442007 0.645044626512 0.339029969283 1.64381026517 1.71822326352 
82 0.810178929527 0.650624380649 0.340804367954 1.64473455158 1.72636417189 
83 0.816891011109 0.657654750301 0.342040198152 1.64538975977 1.73350993762 
84 0.822839010787 0.666285038869 0.343964262137 1.64565730829 1.75048066275 
85 0.829935053493 0.669869725104 0.345812170856 1.64679360981 1.75937906796 
86 0.836361781728 0.674476913262 0.347306069086 1.64756924232 1.76835253296 
87 0.842072328421 0.682403644412 0.348957089913 1.64849349375 1.78101939077 
88 0.854529858421 0.689365644819 0.350036579727 1.64963621514 1.79130417522 
89 0.863461107673 0.696454190299 0.350342179304 1.65059159995 1.80043865809 
90 0.876325045072 0.703269578576 0.351553469806 1.65180377473 1.81077838656 
91 0.881423643075 0.709434307688 0.352809879635 1.65281822034 1.82796554796 
92 0.895735674743 0.717941920217 0.353526445996 1.65347524022 1.83436889571 
93 0.899421904914 0.728480877186 0.354789564775 1.65437220178 1.8562331311 
94 0.918908288454 0.740933409174 0.355902174631 1.65523262766 1.87819255356 
95 0.941831615389 0.75186007053 0.357146657832 1.65637872715 1.89560541225 
96 0.961316286556 0.76815174978 0.358921141361 1.65732201747 1.9308254546 
97 0.984259129744 0.786731180744 0.359615737515 1.65825532694 1.9573198077 
98 1.01617558853 0.817996872187 0.36167708879 1.65941981846 1.98919455643 
99 1.05176591046 0.869580766396 0.363295229195 1.66208775106 2.04729427436 
100 1.16945717131 0.98608133172 0.377810011459 1.66702709618 2.13110264253 


==> plot_data/synthetic_traffic/bipartite/toe_te_k7_decayrate.txt <==
mlu_x mlu_y 
0.471356499538 1.0 
0.47767993285 1.0 
0.484003366161 1.0 
0.490326799472 0.998 
0.496650232783 0.997 
0.502973666094 0.992 
0.509297099405 0.985 
0.515620532716 0.978 
0.521943966027 0.972 
0.528267399338 0.966 
0.53459083265 0.956 
0.540914265961 0.941 
0.547237699272 0.93 
0.553561132583 0.918 
0.559884565894 0.896 
0.566207999205 0.882 
0.572531432516 0.869 
0.578854865827 0.852 
0.585178299139 0.829 
0.59150173245 0.803 
0.597825165761 0.785 
0.604148599072 0.761 
0.610472032383 0.737 
0.616795465694 0.711 
0.623118899005 0.689 
0.629442332316 0.672 
0.635765765627 0.651 
0.642089198939 0.632 
0.64841263225 0.605 
0.654736065561 0.582 
0.661059498872 0.552 
0.667382932183 0.527 
0.673706365494 0.501 
0.680029798805 0.474 
0.686353232116 0.449 
0.692676665428 0.424 
0.699000098739 0.411 
0.70532353205 0.386 
0.711646965361 0.364 
0.717970398672 0.35 
0.724293831983 0.343 
0.730617265294 0.325 
0.736940698605 0.31 
0.743264131916 0.294 
0.749587565228 0.275 
0.755910998539 0.262 
0.76223443185 0.252 
0.768557865161 0.243 
0.774881298472 0.225 
0.781204731783 0.212 
0.787528165094 0.197 
0.793851598405 0.182 
0.800175031716 0.173 
0.806498465028 0.162 
0.812821898339 0.149 
0.81914533165 0.135 
0.825468764961 0.129 
0.831792198272 0.121 
0.838115631583 0.111 
0.844439064894 0.1 
0.850762498205 0.095 
0.857085931517 0.089 
0.863409364828 0.085 
0.869732798139 0.076 
0.87605623145 0.074 
0.882379664761 0.072 
0.888703098072 0.065 
0.895026531383 0.06 
0.901349964694 0.055 
0.907673398005 0.051 
0.913996831317 0.049 
0.920320264628 0.048 
0.926643697939 0.046 
0.93296713125 0.044 
0.939290564561 0.038 
0.945613997872 0.034 
0.951937431183 0.031 
0.958260864494 0.03 
0.964584297806 0.027 
0.970907731117 0.023 
0.977231164428 0.023 
0.983554597739 0.022 
0.98987803105 0.022 
0.996201464361 0.022 
1.00252489767 0.016 
1.00884833098 0.015 
1.01517176429 0.014 
1.02149519761 0.011 
1.02781863092 0.008 
1.03414206423 0.006 
1.04046549754 0.005 
1.04678893085 0.005 
1.05311236416 0.003 
1.05943579747 0.003 
1.06575923078 0.003 
1.07208266409 0.002 
1.07840609741 0.002 
1.08472953072 0.002 
1.09105296403 0.002 
1.09737639734 0.002 
1.10369983065 0.001 


==> plot_data/synthetic_traffic/bipartite/toe_te_k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.471356499538 0.392317089688 0.150086249314 1.63642631723 1.03914296588 
1 0.510796498373 0.412675123423 0.181262531234 1.63999199268 1.11290677673 
2 0.519733319784 0.42747985298 0.194842052269 1.64162698977 1.15921313941 
3 0.531776159039 0.434612781377 0.200350155919 1.64256903832 1.17968900779 
4 0.537338752106 0.442469944879 0.206568537776 1.64327432916 1.1951074786 
5 0.542000531447 0.446196741155 0.216950579668 1.64391949439 1.20212652141 
6 0.546974294571 0.449003450991 0.218892640331 1.64436947891 1.21147500791 
7 0.552388968881 0.454277541728 0.223089376901 1.6449194568 1.2170984544 
8 0.557571665284 0.458179210739 0.228670522728 1.64557806249 1.22357576082 
9 0.561722658715 0.460538711476 0.23268501844 1.64626214713 1.22845952893 
10 0.564780533995 0.463780837256 0.236088527177 1.64690331818 1.2353866635 
11 0.566987566312 0.46559505128 0.239903792215 1.64731786368 1.24328109615 
12 0.574060467869 0.469938102019 0.244014038408 1.64757132844 1.24953222357 
13 0.578727252216 0.472089742519 0.247752212136 1.64801311599 1.25910743254 
14 0.58312687943 0.475334342237 0.249881093076 1.64821586614 1.26447661612 
15 0.585358746134 0.478052799596 0.252577862599 1.64843967654 1.27211749513 
16 0.587658157436 0.479947984995 0.255555970566 1.64874437527 1.27809822925 
17 0.590858143624 0.482126682217 0.259284355917 1.64915195024 1.28792372749 
18 0.594220217076 0.484041026235 0.262622088521 1.6499558432 1.29584756264 
19 0.595390450363 0.486690429957 0.265836014752 1.6501678765 1.30118078971 
20 0.598330728586 0.489079098967 0.26914709466 1.65062052989 1.30441574905 
21 0.601063476566 0.490435654239 0.271260763486 1.65107141174 1.30815299949 
22 0.605482489051 0.493615786796 0.274132323274 1.65142012049 1.31510127376 
23 0.60913012927 0.496795522501 0.27624057517 1.65161119422 1.32226164292 
24 0.610345095946 0.499831113538 0.278201211549 1.65214452099 1.32518635904 
25 0.613180729691 0.50261281772 0.280185063814 1.6525170859 1.33204772329 
26 0.616447644176 0.50401852788 0.283530085828 1.65280849949 1.33741874692 
27 0.61879057149 0.505198404411 0.285285067997 1.65303405512 1.34190621073 
28 0.619591147143 0.506446646542 0.286673698908 1.65320772291 1.34764712015 
29 0.622956385262 0.508078936679 0.287825198699 1.65340424383 1.35078504016 
30 0.625769659682 0.510676348809 0.289894965759 1.65360097348 1.35880092131 
31 0.629151939977 0.513236194219 0.291731218063 1.6537644328 1.3639849909 
32 0.632717826991 0.514730526134 0.292683380325 1.65406677516 1.37003407055 
33 0.635805698318 0.515958097235 0.295985841751 1.65433357579 1.37497562958 
34 0.639361201843 0.518439190718 0.296985907395 1.65449988056 1.37939072081 
35 0.642059985845 0.520063245842 0.298365627177 1.65469905761 1.38463237396 
36 0.645255523861 0.522124229103 0.29999579827 1.65488206668 1.38853889915 
37 0.648810029317 0.524601728316 0.301783861069 1.65513838593 1.3929394357 
38 0.650310083915 0.526610067257 0.304249332406 1.65541594846 1.39595416106 
39 0.652916333234 0.527794533742 0.305380018203 1.65565034629 1.40105182844 
40 0.655511617105 0.529663204418 0.306639236808 1.65588887628 1.40640284635 
41 0.658331485716 0.531634536273 0.30851718508 1.65606423889 1.41411678974 
42 0.661533234674 0.532753252611 0.310608254285 1.65624257162 1.41729204515 
43 0.663360844166 0.53390728624 0.312020916684 1.65662496128 1.42144476044 
44 0.666063171879 0.535863731516 0.314244223889 1.65703352958 1.43129748636 
45 0.667429002581 0.53792786843 0.316005446852 1.65731318351 1.4380812673 
46 0.670236277719 0.539266504767 0.316757851888 1.65755130292 1.4454761408 
47 0.672910134293 0.54139331045 0.31849673891 1.65777728254 1.45030125955 
48 0.674855309844 0.543396444982 0.319802538592 1.65787920273 1.45574007765 
49 0.67734845877 0.54590002946 0.320359194926 1.65806047317 1.46128440602 
50 0.679699671193 0.548827546627 0.320900939029 1.6582440206 1.46740112612 
51 0.682599270298 0.551491288733 0.321671088573 1.6584444406 1.47584282132 
52 0.684920085239 0.553790612939 0.322613311808 1.65856513985 1.48196386265 
53 0.687237837538 0.556495620133 0.322851084227 1.65886485404 1.48691734734 
54 0.690905151153 0.55733337447 0.323277970963 1.65920221961 1.49191587061 
55 0.691920273334 0.559754974607 0.323908178215 1.65940943486 1.49773210422 
56 0.693769739707 0.561384368645 0.324211038115 1.65977478767 1.50264917823 
57 0.696193288949 0.562837594899 0.324365577062 1.66014005023 1.50807933182 
58 0.70115356853 0.566450693432 0.324809087876 1.66038263664 1.51334159063 
59 0.705125839401 0.567908946638 0.325009688486 1.66068504424 1.52362596741 
60 0.707588455144 0.568805313475 0.325215038601 1.66095602308 1.53479362225 
61 0.709810705117 0.571211989891 0.325491287473 1.6612864639 1.54072217408 
62 0.712676078312 0.575158305528 0.325671369833 1.66157790678 1.5467464766 
63 0.716244483808 0.57793930859 0.326013149877 1.66186662704 1.55140570373 
64 0.720298314724 0.581577886178 0.326210455677 1.66208878504 1.55624725388 
65 0.723061371701 0.586313757134 0.326465344974 1.66231506186 1.56561601824 
66 0.730709820475 0.589714996881 0.326710978492 1.66278024708 1.57140616379 
67 0.733972163645 0.593036944702 0.327003985282 1.66291643786 1.58329267254 
68 0.739616019243 0.595513913639 0.327251632263 1.66321353719 1.58796169236 
69 0.743155344518 0.597389811497 0.32750241003 1.66339760161 1.59780829381 
70 0.747124511114 0.603276316302 0.327742741217 1.66363007863 1.61177279723 
71 0.750911339556 0.607468265767 0.32822408086 1.66386416803 1.62165646907 
72 0.754068060853 0.609946039427 0.328804775989 1.66422010425 1.63356441703 
73 0.757993749562 0.612264553147 0.329037416515 1.66444887459 1.64148171135 
74 0.762313382474 0.615245073454 0.329431096461 1.66460792971 1.65004938132 
75 0.769777163629 0.618672879696 0.329816300089 1.66509634424 1.65707317696 
76 0.77531367971 0.621490404567 0.330605920405 1.66536825271 1.66221030227 
77 0.779111026107 0.62474843212 0.331375781991 1.66554753147 1.67389644953 
78 0.784503657223 0.627955139146 0.332158495186 1.66583061094 1.68796691732 
79 0.787898350252 0.632139518512 0.332992063165 1.66618849058 1.69457767962 
80 0.791392090984 0.63536723325 0.332992063166 1.66635850317 1.7035810365 
81 0.796945385261 0.640829163191 0.332992063166 1.66688963705 1.71306881373 
82 0.800676897479 0.644932797672 0.332992063166 1.66744633939 1.72078809788 
83 0.808614324888 0.650072642974 0.332992063167 1.66776937345 1.72578488874 
84 0.813343159643 0.655908439942 0.332992063167 1.66809924962 1.73721581002 
85 0.817752392327 0.661307528949 0.332992063168 1.66831407617 1.75136451987 
86 0.82336376396 0.668113813257 0.332992063168 1.66866409251 1.75806920693 
87 0.828511587911 0.670671363455 0.332992063168 1.66904099198 1.76745494018 
88 0.838031008746 0.681541041653 0.332992063169 1.66937793941 1.77631552391 
89 0.843629185352 0.684822933156 0.332992063169 1.66968363309 1.78214743966 
90 0.849921507284 0.691384419775 0.332992063169 1.67004249568 1.79489628818 
91 0.861108244295 0.70045872157 0.332992063169 1.67056306755 1.80782164577 
92 0.874446489484 0.707525280298 0.332992063169 1.67099791789 1.82064853038 
93 0.891477254222 0.72005598653 0.332992063169 1.6716876732 1.83213839861 
94 0.898473343249 0.73252995857 0.332992063169 1.67212496524 1.83929582782 
95 0.913196129651 0.741976201995 0.332992063169 1.67227683415 1.85118214242 
96 0.940600491549 0.754746040821 0.332992063169 1.67272717311 1.8633801963 
97 0.958239449265 0.776212723865 0.332992063169 1.67330916957 1.87844544916 
98 1.00405454014 0.821220587029 0.33299206317 1.67373421566 1.8915522051 
99 1.02647381631 0.854533704888 0.332992063171 1.67466384598 1.92377139669 
100 1.10369983065 0.999658421536 0.332992063174 1.67649821346 1.98014404817 


==> plot_data/synthetic_traffic/bipartite/toe_te_k9_decayrate.txt <==
mlu_x mlu_y 
0.500690906497 0.999 
0.508150857452 0.995 
0.515610808408 0.99 
0.523070759363 0.986 
0.530530710318 0.981 
0.537990661274 0.973 
0.545450612229 0.964 
0.552910563184 0.948 
0.56037051414 0.93 
0.567830465095 0.917 
0.57529041605 0.897 
0.582750367005 0.87 
0.590210317961 0.851 
0.597670268916 0.827 
0.605130219871 0.81 
0.612590170827 0.772 
0.620050121782 0.74 
0.627510072737 0.702 
0.634970023693 0.679 
0.642429974648 0.645 
0.649889925603 0.617 
0.657349876559 0.585 
0.664809827514 0.565 
0.672269778469 0.528 
0.679729729424 0.498 
0.68718968038 0.473 
0.694649631335 0.449 
0.70210958229 0.424 
0.709569533246 0.4 
0.717029484201 0.378 
0.724489435156 0.36 
0.731949386112 0.345 
0.739409337067 0.318 
0.746869288022 0.297 
0.754329238978 0.285 
0.761789189933 0.265 
0.769249140888 0.247 
0.776709091844 0.223 
0.784169042799 0.207 
0.791628993754 0.194 
0.799088944709 0.177 
0.806548895665 0.159 
0.81400884662 0.143 
0.821468797575 0.134 
0.828928748531 0.124 
0.836388699486 0.111 
0.843848650441 0.105 
0.851308601397 0.097 
0.858768552352 0.088 
0.866228503307 0.084 
0.873688454263 0.077 
0.881148405218 0.073 
0.888608356173 0.07 
0.896068307128 0.064 
0.903528258084 0.059 
0.910988209039 0.057 
0.918448159994 0.055 
0.92590811095 0.05 
0.933368061905 0.046 
0.94082801286 0.04 
0.948287963816 0.038 
0.955747914771 0.034 
0.963207865726 0.03 
0.970667816682 0.027 
0.978127767637 0.026 
0.985587718592 0.025 
0.993047669548 0.021 
1.0005076205 0.018 
1.00796757146 0.018 
1.01542752241 0.018 
1.02288747337 0.018 
1.03034742432 0.015 
1.03780737528 0.015 
1.04526732623 0.013 
1.05272727719 0.012 
1.06018722815 0.01 
1.0676471791 0.008 
1.07510713006 0.008 
1.08256708101 0.007 
1.09002703197 0.007 
1.09748698292 0.007 
1.10494693388 0.007 
1.11240688483 0.005 
1.11986683579 0.005 
1.12732678674 0.005 
1.1347867377 0.004 
1.14224668865 0.004 
1.14970663961 0.004 
1.15716659056 0.004 
1.16462654152 0.004 
1.17208649247 0.004 
1.17954644343 0.004 
1.18700639439 0.004 
1.19446634534 0.003 
1.2019262963 0.003 
1.20938624725 0.003 
1.21684619821 0.002 
1.22430614916 0.002 
1.23176610012 0.002 
1.23922605107 0.002 
1.24668600203 0.001 


==> plot_data/synthetic_traffic/bipartite/toe_te_k9_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.500690906497 0.379259038502 0.126349227356 1.62434380481 1.06976405968 
1 0.520882450244 0.406655772491 0.178326840115 1.62816420767 1.12845605897 
2 0.537378704873 0.417571104813 0.196704211376 1.63003823688 1.18790923927 
3 0.548142526709 0.424834763553 0.200113906394 1.63125396613 1.19664138076 
4 0.554480574242 0.431299718928 0.203643996189 1.63218374866 1.20626415893 
5 0.558157199335 0.435467829134 0.206436966048 1.63291720174 1.21336006309 
6 0.563678006879 0.441732311571 0.212431189348 1.63360640836 1.21336006309 
7 0.566785598491 0.447054887232 0.217261420386 1.63418034888 1.23024782978 
8 0.572232628555 0.450645852271 0.221073597329 1.63475035835 1.24073817476 
9 0.577496607875 0.454468116219 0.224160652265 1.63510646193 1.24773120789 
10 0.580410274311 0.457730954182 0.228482360435 1.63543554891 1.25569200409 
11 0.585217324699 0.462002642718 0.232363938083 1.63566571643 1.26374088679 
12 0.587642748796 0.46596933001 0.235199910811 1.63590890464 1.2696458196 
13 0.589086823504 0.468349846059 0.237893531728 1.63611777596 1.27655464831 
14 0.593191400713 0.470304509128 0.241528215968 1.63626880407 1.28498627286 
15 0.597174187888 0.472466745168 0.245571761912 1.63667254855 1.28981293314 
16 0.600418539756 0.474894219135 0.249418304633 1.63705403545 1.29439169446 
17 0.602493121305 0.477526651435 0.251220938519 1.63745552661 1.29937058146 
18 0.607267158445 0.480450599544 0.253176551176 1.6378450685 1.30588435827 
19 0.610848804386 0.483243770129 0.255359085446 1.63833914461 1.31514005961 
20 0.613804996909 0.486641931394 0.257564754436 1.63858539704 1.32303628629 
21 0.615833573366 0.489302315875 0.259431282219 1.63884648658 1.32847451663 
22 0.617883989069 0.491546799046 0.262284891331 1.63917705942 1.33788598884 
23 0.62067792396 0.493976730323 0.264390742235 1.63949578107 1.34316385542 
24 0.62263563451 0.495376285441 0.265851849045 1.63976579961 1.351631373 
25 0.624518770905 0.498340190732 0.268077636754 1.64000511803 1.35603773287 
26 0.626814517086 0.500147019815 0.271725693 1.64014932411 1.36429379924 
27 0.629562690505 0.502225728507 0.273377586673 1.64053178209 1.37304080684 
28 0.63116686896 0.503382771045 0.275242553003 1.64130934885 1.37885315254 
29 0.633486703296 0.505465665643 0.27665542764 1.64140674849 1.38303332119 
30 0.635188702086 0.507282497651 0.277425047373 1.64171678325 1.39086158599 
31 0.637828525725 0.509153382477 0.278798481054 1.64201906454 1.3965606406 
32 0.641987463961 0.511124849506 0.281642812997 1.64230049526 1.40006554162 
33 0.643859726109 0.514147361865 0.283551410449 1.64253379588 1.40523943518 
34 0.646051201015 0.51550192479 0.285038005476 1.64277020347 1.41057369336 
35 0.648693566697 0.517083449991 0.28631123146 1.64316537325 1.41686719441 
36 0.650928202396 0.51875950919 0.288044254477 1.6435227341 1.42155927629 
37 0.654523043251 0.520024474929 0.290529807938 1.64370876914 1.42737283286 
38 0.656189421612 0.522927521333 0.291419874382 1.64393231568 1.43384091612 
39 0.659272349724 0.524286723159 0.293254905461 1.64435017601 1.43830500535 
40 0.661324865023 0.526419570467 0.295153992872 1.6448590116 1.44315166336 
41 0.663147255438 0.527568589659 0.29619849692 1.645069203 1.44688805298 
42 0.666796769519 0.52870224224 0.297804015462 1.64517803458 1.45200926433 
43 0.670129837911 0.529808733567 0.300223629863 1.64540839544 1.4582800516 
44 0.672998032986 0.531673269626 0.301493906704 1.64557482429 1.4630822521 
45 0.674653067096 0.533993490022 0.302327864249 1.64575596689 1.4679284379 
46 0.675832353735 0.535810174112 0.303382148568 1.64596708807 1.47255313455 
47 0.678655816402 0.53847880142 0.304394557374 1.64623283051 1.4758049125 
48 0.681176356142 0.540879710776 0.305920394802 1.64636710843 1.48020031712 
49 0.683034194706 0.543044364498 0.307656224106 1.6465904603 1.48336682302 
50 0.684996012612 0.545458390927 0.309501491231 1.64678708941 1.48718276361 
51 0.688821977225 0.547753220259 0.311316546576 1.64701302117 1.4937511923 
52 0.692161434115 0.550670997801 0.313101132351 1.64725058866 1.49883010793 
53 0.69505797837 0.55392464104 0.314114638349 1.64746026107 1.50385734113 
54 0.698282679251 0.55628923551 0.315317137293 1.64776053839 1.51082685914 
55 0.701456958663 0.557714537124 0.317190012787 1.6480754673 1.52087938132 
56 0.704038999344 0.560674910381 0.318016284801 1.6483140668 1.52480788336 
57 0.707211554186 0.563440646672 0.319738587911 1.64858086395 1.53002838361 
58 0.710007351487 0.565065795077 0.321564699314 1.64878403201 1.53452136366 
59 0.713269983488 0.566514924504 0.322810903492 1.64902017342 1.54316487387 
60 0.716730885729 0.569056810443 0.323979060441 1.64929115466 1.54967945824 
61 0.719694016652 0.570720021939 0.324903874671 1.64966043843 1.55551619563 
62 0.723519677332 0.573082137449 0.326205758203 1.64997676027 1.56320056786 
63 0.726905602297 0.577163812539 0.327416906429 1.65015720788 1.56883156081 
64 0.731328355025 0.579188433143 0.327987792274 1.65048112301 1.57373880675 
65 0.735559281434 0.581074323555 0.328516715471 1.65081423127 1.57814903086 
66 0.739870701778 0.584489972019 0.32888366596 1.65126252362 1.58738023207 
67 0.7427837289 0.588353805642 0.329273299712 1.65134526356 1.59516505286 
68 0.746348336097 0.59104170591 0.329692179922 1.65155097661 1.60355355903 
69 0.74808093962 0.595556280754 0.330046089467 1.65187485005 1.60946808825 
70 0.752462017422 0.598235206921 0.33067700294 1.65217257376 1.61709904616 
71 0.758580808922 0.6011125427 0.331093563812 1.65241219388 1.62564980164 
72 0.763450907015 0.604259301201 0.33152826497 1.65275334695 1.63391523209 
73 0.766950514112 0.608393249191 0.331900483983 1.65305858122 1.64186986163 
74 0.77093702144 0.612518637498 0.332377830846 1.65342529258 1.65070583367 
75 0.774043943966 0.614700062482 0.332614283852 1.65371406285 1.65708705623 
76 0.779692240865 0.619247503992 0.332971645538 1.65408377844 1.6673277319 
77 0.781589342512 0.621565987015 0.333280198958 1.65434665207 1.67296704814 
78 0.78466046064 0.625456077139 0.333451446827 1.65459642815 1.67742397618 
79 0.79065061917 0.630041973214 0.333946000732 1.65496432163 1.68445035128 
80 0.793785127209 0.632364442186 0.334386650681 1.65521509364 1.69706216214 
81 0.800946862993 0.63550121872 0.334822440809 1.65558112521 1.70552812205 
82 0.803925417088 0.638081085893 0.335802412669 1.6558619711 1.71389253124 
83 0.810037489668 0.643638349398 0.33650597291 1.65630081366 1.72517926194 
84 0.813309878073 0.647550415139 0.33677371608 1.65685796511 1.73257663486 
85 0.816927098742 0.652004543677 0.337091188147 1.65728097859 1.74116585228 
86 0.821958118463 0.65819787408 0.337530162434 1.65763144216 1.75246362523 
87 0.829772944237 0.664611137151 0.337760928435 1.65809188912 1.76408089047 
88 0.838421625144 0.67016365284 0.338027976513 1.65853511888 1.77526014534 
89 0.843542340708 0.679203984094 0.338259299813 1.65890715691 1.78272586433 
90 0.854185916794 0.681757345039 0.338409844104 1.65944595648 1.79125826791 
91 0.862352824381 0.686605987105 0.338672312625 1.6599955179 1.80352309202 
92 0.875310626341 0.691835921037 0.339139817265 1.66056215972 1.81850123044 
93 0.891979008459 0.705327397899 0.339536141524 1.6611587718 1.83026078613 
94 0.907452303826 0.71821235642 0.339887835511 1.66162370214 1.83972022933 
95 0.933244298026 0.725502515983 0.340337387001 1.66279963441 1.86300493154 
96 0.943005579472 0.730772065258 0.34081173443 1.66380974092 1.91245756524 
97 0.966067903395 0.748912784042 0.341374582295 1.66465025172 1.9542126015 
98 0.998711151324 0.786855809131 0.34246164196 1.66555770108 2.01817393506 
99 1.06038658602 0.818521993364 0.343702565897 1.66687335207 2.12642451645 
100 1.24668600203 0.990283190119 0.345731145864 1.66995226519 2.21691472293 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p100_decayrate.txt <==
mlu_x mlu_y 
1.44671074237 0.993 
1.48348161166 0.987 
1.52025248095 0.977 
1.55702335023 0.961 
1.59379421952 0.95 
1.63056508881 0.921 
1.6673359581 0.906 
1.70410682738 0.879 
1.74087769667 0.865 
1.77764856596 0.847 
1.81441943525 0.828 
1.85119030453 0.8 
1.88796117382 0.772 
1.92473204311 0.74 
1.9615029124 0.704 
1.99827378168 0.672 
2.03504465097 0.638 
2.07181552026 0.615 
2.10858638955 0.577 
2.14535725883 0.551 
2.18212812812 0.526 
2.21889899741 0.491 
2.25566986669 0.463 
2.29244073598 0.438 
2.32921160527 0.419 
2.36598247456 0.402 
2.40275334384 0.383 
2.43952421313 0.361 
2.47629508242 0.339 
2.51306595171 0.32 
2.54983682099 0.303 
2.58660769028 0.288 
2.62337855957 0.267 
2.66014942886 0.26 
2.69692029814 0.246 
2.73369116743 0.234 
2.77046203672 0.221 
2.80723290601 0.212 
2.84400377529 0.202 
2.88077464458 0.191 
2.91754551387 0.178 
2.95431638315 0.168 
2.99108725244 0.15 
3.02785812173 0.141 
3.06462899102 0.131 
3.1013998603 0.13 
3.13817072959 0.124 
3.17494159888 0.116 
3.21171246817 0.109 
3.24848333745 0.106 
3.28525420674 0.1 
3.32202507603 0.094 
3.35879594532 0.09 
3.3955668146 0.079 
3.43233768389 0.077 
3.46910855318 0.074 
3.50587942246 0.073 
3.54265029175 0.069 
3.57942116104 0.068 
3.61619203033 0.062 
3.65296289961 0.061 
3.6897337689 0.059 
3.72650463819 0.055 
3.76327550748 0.052 
3.80004637676 0.049 
3.83681724605 0.046 
3.87358811534 0.045 
3.91035898463 0.041 
3.94712985391 0.039 
3.9839007232 0.035 
4.02067159249 0.033 
4.05744246178 0.03 
4.09421333106 0.027 
4.13098420035 0.025 
4.16775506964 0.022 
4.20452593892 0.02 
4.24129680821 0.018 
4.2780676775 0.017 
4.31483854679 0.015 
4.35160941607 0.013 
4.38838028536 0.011 
4.42515115465 0.01 
4.46192202394 0.008 
4.49869289322 0.008 
4.53546376251 0.008 
4.5722346318 0.008 
4.60900550109 0.006 
4.64577637037 0.006 
4.68254723966 0.006 
4.71931810895 0.005 
4.75608897824 0.004 
4.79285984752 0.004 
4.82963071681 0.003 
4.8664015861 0.003 
4.90317245538 0.003 
4.93994332467 0.003 
4.97671419396 0.003 
5.01348506325 0.002 
5.05025593253 0.002 
5.08702680182 0.002 
5.12379767111 0.001 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p100_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 1.44671074237 1.44671074237 0.0715257623043 2 10.0 
1 1.5033617781 1.5033617781 0.497183609019 2 10.0 
2 1.53794516917 1.53794516917 0.544944708035 2 10.0 
3 1.57895374023 1.57895374023 0.607713120498 2 10.0 
4 1.59179400591 1.59179400591 0.679530660316 2 10.0 
5 1.62657382728 1.62657382728 0.739653973857 2 10.0 
6 1.64084780354 1.64084780354 0.776749274314 2 10.0 
7 1.65229650359 1.65229650359 0.810825907975 2 10.0 
8 1.6671977139 1.6671977139 0.835431715536 2 10.0 
9 1.69353628394 1.69353628394 0.865563046616 2 10.0 
10 1.71305417557 1.71305417557 0.910830536605 2 10.0 
11 1.72571023112 1.72571023112 0.954713445354 2 10.0 
12 1.73929084383 1.73929084383 0.976921854968 2 10.0 
13 1.7664614729 1.7664614729 0.999640073544 2 10.0 
14 1.78296895422 1.78296895422 1.02766753913 2 10.0 
15 1.80547624782 1.80547624782 1.0440996256 2 10.0 
16 1.82963201972 1.82963201972 1.06250067268 2 10.0 
17 1.84218687932 1.84218687932 1.08218138444 2 10.0 
18 1.86043543205 1.86043543205 1.09128448182 2 10.0 
19 1.87297069926 1.87297069926 1.12116568714 2 10.0 
20 1.88704699393 1.88704699393 1.1309143748 2 10.0 
21 1.90384709756 1.90384709756 1.13622999244 2 10.0 
22 1.91723197577 1.91723197577 1.15169778225 2 10.0 
23 1.92909243058 1.92909243058 1.16421654711 2 10.0 
24 1.93709218393 1.93709218393 1.1765893341 2 10.0 
25 1.94803300667 1.94803300667 1.18528412758 2 10.0 
26 1.9594998859 1.9594998859 1.19399167868 2 10.0 
27 1.96655857627 1.96655857627 1.20768615209 2 10.0 
28 1.97666892779 1.97666892779 1.21803631261 2 10.0 
29 1.9883751744 1.9883751744 1.23241156668 2 10.0 
30 1.99946289916 1.99946289916 1.24487471083 2 10.0 
31 2.01040391137 2.01040391137 1.25019017268 2 10.0 
32 2.02407636476 2.02407636476 1.26755843674 2 10.0 
33 2.0392114356 2.0392114356 1.27495951804 2 10.0 
34 2.04941114278 2.04941114278 1.28515497125 2 10.0 
35 2.06418568085 2.06418568085 1.29576379766 2 10.0 
36 2.06965788734 2.06965788734 1.3033992887 2 10.0 
37 2.08461031901 2.08461031901 1.31549731045 2 10.0 
38 2.0986562311 2.0986562311 1.32499660668 2 10.0 
39 2.11330344942 2.11330344942 1.3320535826 2 10.0 
40 2.12286731849 2.12286731849 1.33892588212 2 10.0 
41 2.12997387283 2.12997387283 1.34867141008 2 10.0 
42 2.1407775381 2.1407775381 1.35769371788 2 10.0 
43 2.15235758802 2.15235758802 1.36505959202 2 10.0 
44 2.16520150759 2.16520150759 1.37398085594 2 10.0 
45 2.181358353 2.181358353 1.38212245038 2 10.0 
46 2.19251908273 2.19251908273 1.38826201431 2 10.0 
47 2.20794564248 2.20794564248 1.39389914711 2 10.0 
48 2.2239664058 2.2239664058 1.40193984465 2 10.0 
49 2.23048909117 2.23048909117 1.41143093602 2 10.0 
50 2.23986443818 2.23986443818 1.41635162609 2 10.0 
51 2.25444829114 2.25444829114 1.42410356219 2 10.0 
52 2.26796161006 2.26796161006 1.43044440835 2 10.0 
53 2.27827225447 2.27827225447 1.43559009452 2 10.0 
54 2.29268078328 2.29268078328 1.43898735491 2 10.0 
55 2.30499302731 2.30499302731 1.44984174642 2 10.0 
56 2.32541224296 2.32541224296 1.45573653789 2 10.0 
57 2.35319972377 2.35319972377 1.46012129278 2 10.0 
58 2.36242802737 2.36242802737 1.46783027462 2 10.0 
59 2.38350551368 2.38350551368 1.47387166079 2 10.0 
60 2.40333137005 2.40333137005 1.47915702673 2 10.0 
61 2.41388092336 2.41388092336 1.4843074152 2 10.0 
62 2.44195859574 2.44195859574 1.49199569628 2 10.0 
63 2.45059497771 2.45059497771 1.49963991819 2 10.0 
64 2.4733706508 2.4733706508 1.50569092914 2 10.0 
65 2.49331989538 2.49331989538 1.51344452962 2 10.0 
66 2.50764883531 2.50764883531 1.52445682609 2 10.0 
67 2.52783525016 2.52783525016 1.53323626235 2 10.0 
68 2.54390016588 2.54390016588 1.54233196125 2 10.0 
69 2.56050935423 2.56050935423 1.55036064165 2 10.0 
70 2.59903955673 2.59903955673 1.55787370122 2 10.0 
71 2.62106472837 2.62106472837 1.56403272836 2 10.0 
72 2.63701090739 2.63701090739 1.56911608205 2 10.0 
73 2.65540815889 2.65540815889 1.58226277006 2 10.0 
74 2.68725394185 2.68725394185 1.59049737645 2 10.0 
75 2.71939432687 2.71939432687 1.59919613094 2 10.0 
76 2.73867886386 2.73867886386 1.61271555209 2 10.0 
77 2.77797428195 2.77797428195 1.62908661795 2 10.0 
78 2.80579588505 2.80579588505 1.64576362324 2 10.0 
79 2.84503703521 2.84503703521 1.65653895553 2 10.0 
80 2.8830070499 2.8830070499 1.66884698888 2 10.0 
81 2.9133045836 2.9133045836 1.68807656912 2 10.0 
82 2.93897107965 2.93897107965 1.69793676376 2 10.0 
83 2.97602196319 2.97602196319 1.71208742331 2 10.0 
84 3.00279358959 3.00279358959 1.72519528183 2 10.0 
85 3.02013096639 3.02013096639 1.73943356083 2 10.0 
86 3.06217596204 3.06217596204 1.76246618803 2 10.0 
87 3.09436682604 3.09436682604 1.7762599045 2 10.0 
88 3.18331563424 3.18331563424 1.7864947777 2 10.0 
89 3.2414787732 3.2414787732 1.79815111636 2 10.0 
90 3.32041855764 3.32041855764 1.81616120213 2 10.0 
91 3.38582618675 3.38582618675 1.83496811883 2 10.0 
92 3.42371804623 3.42371804623 1.85430734102 2 10.0 
93 3.56532850818 3.56532850818 1.86584452741 2 10.0 
94 3.65959002058 3.65959002058 1.88049656862 2 10.0 
95 3.80473854607 3.80473854607 1.90831560776 2 10.0 
96 3.93906025315 3.93906025315 1.9638740446 2 10.0 
97 4.06961799691 4.06961799691 2.00256206586 2 10.0 
98 4.21775776476 4.21775776476 2.0362778177 2 10.0 
99 4.40897013408 4.40897013408 2.12094058081 2 10.0 
100 5.12379767111 5.12379767111 2.22299098253 2 10.0 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p200_decayrate.txt <==
mlu_x mlu_y 
0.723355371186 0.993 
0.74174080583 0.987 
0.760126240474 0.977 
0.778511675117 0.961 
0.796897109761 0.95 
0.815282544405 0.921 
0.833667979048 0.906 
0.852053413692 0.879 
0.870438848336 0.865 
0.888824282979 0.847 
0.907209717623 0.828 
0.925595152267 0.8 
0.943980586911 0.772 
0.962366021554 0.74 
0.980751456198 0.704 
0.999136890842 0.672 
1.01752232549 0.638 
1.03590776013 0.615 
1.05429319477 0.577 
1.07267862942 0.551 
1.09106406406 0.526 
1.1094494987 0.491 
1.12783493335 0.463 
1.14622036799 0.438 
1.16460580263 0.419 
1.18299123728 0.402 
1.20137667192 0.383 
1.21976210657 0.361 
1.23814754121 0.339 
1.25653297585 0.32 
1.2749184105 0.303 
1.29330384514 0.288 
1.31168927978 0.267 
1.33007471443 0.26 
1.34846014907 0.246 
1.36684558372 0.234 
1.38523101836 0.221 
1.403616453 0.212 
1.42200188765 0.202 
1.44038732229 0.191 
1.45877275693 0.178 
1.47715819158 0.168 
1.49554362622 0.15 
1.51392906086 0.141 
1.53231449551 0.131 
1.55069993015 0.13 
1.5690853648 0.124 
1.58747079944 0.116 
1.60585623408 0.109 
1.62424166873 0.106 
1.64262710337 0.1 
1.66101253801 0.094 
1.67939797266 0.09 
1.6977834073 0.079 
1.71616884195 0.077 
1.73455427659 0.074 
1.75293971123 0.073 
1.77132514588 0.069 
1.78971058052 0.068 
1.80809601516 0.062 
1.82648144981 0.061 
1.84486688445 0.059 
1.86325231909 0.055 
1.88163775374 0.052 
1.90002318838 0.049 
1.91840862303 0.046 
1.93679405767 0.045 
1.95517949231 0.041 
1.97356492696 0.039 
1.9919503616 0.035 
2.01033579624 0.033 
2.02872123089 0.03 
2.04710666553 0.027 
2.06549210018 0.025 
2.08387753482 0.022 
2.10226296946 0.02 
2.12064840411 0.018 
2.13903383875 0.017 
2.15741927339 0.015 
2.17580470804 0.013 
2.19419014268 0.011 
2.21257557732 0.01 
2.23096101197 0.008 
2.24934644661 0.008 
2.26773188126 0.008 
2.2861173159 0.008 
2.30450275054 0.006 
2.32288818519 0.006 
2.34127361983 0.006 
2.35965905447 0.005 
2.37804448912 0.004 
2.39642992376 0.004 
2.41481535841 0.003 
2.43320079305 0.003 
2.45158622769 0.003 
2.46997166234 0.003 
2.48835709698 0.003 
2.50674253162 0.002 
2.52512796627 0.002 
2.54351340091 0.002 
2.56189883555 0.001 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p200_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.723355371186 0.723355371186 0.0357628811521 2 5.0 
1 0.75168088905 0.75168088905 0.248591804509 2 5.0 
2 0.768972584585 0.768972584585 0.272472354018 2 5.0 
3 0.789476870116 0.789476870116 0.303856560249 2 5.0 
4 0.795897002956 0.795897002956 0.339765330158 2 5.0 
5 0.81328691364 0.81328691364 0.369826986928 2 5.0 
6 0.820423901768 0.820423901768 0.388374637157 2 5.0 
7 0.826148251797 0.826148251797 0.405412953987 2 5.0 
8 0.833598856948 0.833598856948 0.417715857768 2 5.0 
9 0.846768141971 0.846768141971 0.432781523308 2 5.0 
10 0.856527087784 0.856527087784 0.455415268303 2 5.0 
11 0.862855115558 0.862855115558 0.477356722677 2 5.0 
12 0.869645421913 0.869645421913 0.488460927484 2 5.0 
13 0.883230736449 0.883230736449 0.499820036772 2 5.0 
14 0.891484477111 0.891484477111 0.513833769565 2 5.0 
15 0.902738123909 0.902738123909 0.522049812801 2 5.0 
16 0.91481600986 0.91481600986 0.531250336339 2 5.0 
17 0.921093439662 0.921093439662 0.54109069222 2 5.0 
18 0.930217716024 0.930217716024 0.545642240911 2 5.0 
19 0.936485349629 0.936485349629 0.560582843568 2 5.0 
20 0.943523496964 0.943523496964 0.565457187402 2 5.0 
21 0.95192354878 0.95192354878 0.568114996219 2 5.0 
22 0.958615987885 0.958615987885 0.575848891124 2 5.0 
23 0.964546215289 0.964546215289 0.582108273554 2 5.0 
24 0.968546091964 0.968546091964 0.588294667049 2 5.0 
25 0.974016503337 0.974016503337 0.592642063788 2 5.0 
26 0.979749942949 0.979749942949 0.596995839341 2 5.0 
27 0.983279288133 0.983279288133 0.603843076046 2 5.0 
28 0.988334463894 0.988334463894 0.609018156303 2 5.0 
29 0.994187587202 0.994187587202 0.616205783339 2 5.0 
30 0.999731449581 0.999731449581 0.622437355414 2 5.0 
31 1.00520195568 1.00520195568 0.625095086338 2 5.0 
32 1.01203818238 1.01203818238 0.633779218369 2 5.0 
33 1.0196057178 1.0196057178 0.637479759022 2 5.0 
34 1.02470557139 1.02470557139 0.642577485623 2 5.0 
35 1.03209284042 1.03209284042 0.647881898831 2 5.0 
36 1.03482894367 1.03482894367 0.651699644349 2 5.0 
37 1.04230515951 1.04230515951 0.657748655227 2 5.0 
38 1.04932811555 1.04932811555 0.662498303339 2 5.0 
39 1.05665172471 1.05665172471 0.666026791298 2 5.0 
40 1.06143365924 1.06143365924 0.66946294106 2 5.0 
41 1.06498693641 1.06498693641 0.674335705041 2 5.0 
42 1.07038876905 1.07038876905 0.678846858938 2 5.0 
43 1.07617879401 1.07617879401 0.682529796011 2 5.0 
44 1.0826007538 1.0826007538 0.686990427968 2 5.0 
45 1.0906791765 1.0906791765 0.69106122519 2 5.0 
46 1.09625954137 1.09625954137 0.694131007155 2 5.0 
47 1.10397282124 1.10397282124 0.696949573556 2 5.0 
48 1.1119832029 1.1119832029 0.700969922327 2 5.0 
49 1.11524454559 1.11524454559 0.705715468011 2 5.0 
50 1.11993221909 1.11993221909 0.708175813043 2 5.0 
51 1.12722414557 1.12722414557 0.712051781097 2 5.0 
52 1.13398080503 1.13398080503 0.715222204175 2 5.0 
53 1.13913612724 1.13913612724 0.717795047258 2 5.0 
54 1.14634039164 1.14634039164 0.719493677453 2 5.0 
55 1.15249651366 1.15249651366 0.72492087321 2 5.0 
56 1.16270612148 1.16270612148 0.727868268943 2 5.0 
57 1.17659986188 1.17659986188 0.730060646389 2 5.0 
58 1.18121401369 1.18121401369 0.733915137312 2 5.0 
59 1.19175275684 1.19175275684 0.736935830393 2 5.0 
60 1.20166568503 1.20166568503 0.739578513363 2 5.0 
61 1.20694046168 1.20694046168 0.742153707599 2 5.0 
62 1.22097929787 1.22097929787 0.745997848141 2 5.0 
63 1.22529748885 1.22529748885 0.749819959093 2 5.0 
64 1.2366853254 1.2366853254 0.752845464568 2 5.0 
65 1.24665994769 1.24665994769 0.75672226481 2 5.0 
66 1.25382441766 1.25382441766 0.762228413044 2 5.0 
67 1.26391762508 1.26391762508 0.766618131175 2 5.0 
68 1.27195008294 1.27195008294 0.771165980623 2 5.0 
69 1.28025467711 1.28025467711 0.775180320825 2 5.0 
70 1.29951977836 1.29951977836 0.778936850609 2 5.0 
71 1.31053236418 1.31053236418 0.78201636418 2 5.0 
72 1.31850545369 1.31850545369 0.784558041026 2 5.0 
73 1.32770407945 1.32770407945 0.791131385031 2 5.0 
74 1.34362697092 1.34362697092 0.795248688226 2 5.0 
75 1.35969716344 1.35969716344 0.799598065471 2 5.0 
76 1.36933943193 1.36933943193 0.806357776045 2 5.0 
77 1.38898714098 1.38898714098 0.814543308974 2 5.0 
78 1.40289794253 1.40289794253 0.82288181162 2 5.0 
79 1.4225185176 1.4225185176 0.828269477764 2 5.0 
80 1.44150352495 1.44150352495 0.834423494442 2 5.0 
81 1.4566522918 1.4566522918 0.844038284561 2 5.0 
82 1.46948553982 1.46948553982 0.848968381882 2 5.0 
83 1.4880109816 1.4880109816 0.856043711654 2 5.0 
84 1.5013967948 1.5013967948 0.862597640917 2 5.0 
85 1.5100654832 1.5100654832 0.869716780415 2 5.0 
86 1.53108798102 1.53108798102 0.881233094015 2 5.0 
87 1.54718341302 1.54718341302 0.888129952249 2 5.0 
88 1.59165781712 1.59165781712 0.89324738885 2 5.0 
89 1.6207393866 1.6207393866 0.899075558182 2 5.0 
90 1.66020927882 1.66020927882 0.908080601065 2 5.0 
91 1.69291309337 1.69291309337 0.917484059416 2 5.0 
92 1.71185902312 1.71185902312 0.927153670512 2 5.0 
93 1.78266425409 1.78266425409 0.932922263707 2 5.0 
94 1.82979501029 1.82979501029 0.94024828431 2 5.0 
95 1.90236927304 1.90236927304 0.954157803882 2 5.0 
96 1.96953012657 1.96953012657 0.981937022298 2 5.0 
97 2.03480899846 2.03480899846 1.00128103293 2 5.0 
98 2.10887888238 2.10887888238 1.01813890885 2 5.0 
99 2.20448506704 2.20448506704 1.0604702904 2 5.0 
100 2.56189883555 2.56189883555 1.11149549127 2 5.0 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p250_decayrate.txt <==
mlu_x mlu_y 
0.578684296949 0.993 
0.593392644664 0.987 
0.608100992379 0.977 
0.622809340094 0.961 
0.637517687809 0.95 
0.652226035524 0.921 
0.666934383239 0.906 
0.681642730954 0.879 
0.696351078669 0.865 
0.711059426384 0.847 
0.725767774099 0.828 
0.740476121813 0.8 
0.755184469528 0.772 
0.769892817243 0.74 
0.784601164958 0.704 
0.799309512673 0.672 
0.814017860388 0.638 
0.828726208103 0.615 
0.843434555818 0.577 
0.858142903533 0.551 
0.872851251248 0.526 
0.887559598963 0.491 
0.902267946678 0.463 
0.916976294393 0.438 
0.931684642108 0.419 
0.946392989823 0.402 
0.961101337538 0.383 
0.975809685253 0.361 
0.990518032968 0.339 
1.00522638068 0.32 
1.0199347284 0.303 
1.03464307611 0.288 
1.04935142383 0.267 
1.06405977154 0.26 
1.07876811926 0.246 
1.09347646697 0.234 
1.10818481469 0.221 
1.1228931624 0.212 
1.13760151012 0.202 
1.15230985783 0.191 
1.16701820555 0.178 
1.18172655326 0.168 
1.19643490098 0.15 
1.21114324869 0.141 
1.22585159641 0.131 
1.24055994412 0.13 
1.25526829184 0.124 
1.26997663955 0.116 
1.28468498727 0.109 
1.29939333498 0.106 
1.3141016827 0.1 
1.32881003041 0.094 
1.34351837813 0.09 
1.35822672584 0.079 
1.37293507356 0.077 
1.38764342127 0.074 
1.40235176899 0.073 
1.4170601167 0.069 
1.43176846442 0.068 
1.44647681213 0.062 
1.46118515985 0.061 
1.47589350756 0.059 
1.49060185528 0.055 
1.50531020299 0.052 
1.52001855071 0.049 
1.53472689842 0.046 
1.54943524614 0.045 
1.56414359385 0.041 
1.57885194157 0.039 
1.59356028928 0.035 
1.608268637 0.033 
1.62297698471 0.03 
1.63768533243 0.027 
1.65239368014 0.025 
1.66710202786 0.022 
1.68181037557 0.02 
1.69651872328 0.018 
1.711227071 0.017 
1.72593541871 0.015 
1.74064376643 0.013 
1.75535211414 0.011 
1.77006046186 0.01 
1.78476880957 0.008 
1.79947715729 0.008 
1.814185505 0.008 
1.82889385272 0.008 
1.84360220043 0.006 
1.85831054815 0.006 
1.87301889586 0.006 
1.88772724358 0.005 
1.90243559129 0.004 
1.91714393901 0.004 
1.93185228672 0.003 
1.94656063444 0.003 
1.96126898215 0.003 
1.97597732987 0.003 
1.99068567758 0.003 
2.0053940253 0.002 
2.02010237301 0.002 
2.03481072073 0.002 
2.04951906844 0.001 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p250_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.578684296949 0.578684296949 0.0286103049217 2 4.0 
1 0.60134471124 0.60134471124 0.198873443608 2 4.0 
2 0.615178067668 0.615178067668 0.217977883214 2 4.0 
3 0.631581496093 0.631581496093 0.243085248199 2 4.0 
4 0.636717602365 0.636717602365 0.271812264126 2 4.0 
5 0.650629530912 0.650629530912 0.295861589543 2 4.0 
6 0.656339121414 0.656339121414 0.310699709726 2 4.0 
7 0.660918601437 0.660918601437 0.32433036319 2 4.0 
8 0.666879085559 0.666879085559 0.334172686214 2 4.0 
9 0.677414513577 0.677414513577 0.346225218646 2 4.0 
10 0.685221670227 0.685221670227 0.364332214642 2 4.0 
11 0.690284092446 0.690284092446 0.381885378142 2 4.0 
12 0.69571633753 0.69571633753 0.390768741987 2 4.0 
13 0.706584589159 0.706584589159 0.399856029417 2 4.0 
14 0.713187581689 0.713187581689 0.411067015652 2 4.0 
15 0.722190499127 0.722190499127 0.417639850241 2 4.0 
16 0.731852807888 0.731852807888 0.425000269071 2 4.0 
17 0.736874751729 0.736874751729 0.432872553776 2 4.0 
18 0.744174172819 0.744174172819 0.436513792729 2 4.0 
19 0.749188279703 0.749188279703 0.448466274855 2 4.0 
20 0.754818797571 0.754818797571 0.452365749921 2 4.0 
21 0.761538839024 0.761538839024 0.454491996976 2 4.0 
22 0.766892790308 0.766892790308 0.460679112899 2 4.0 
23 0.771636972231 0.771636972231 0.465686618843 2 4.0 
24 0.774836873571 0.774836873571 0.470635733639 2 4.0 
25 0.77921320267 0.77921320267 0.474113651031 2 4.0 
26 0.783799954359 0.783799954359 0.477596671473 2 4.0 
27 0.786623430506 0.786623430506 0.483074460836 2 4.0 
28 0.790667571116 0.790667571116 0.487214525043 2 4.0 
29 0.795350069762 0.795350069762 0.492964626671 2 4.0 
30 0.799785159665 0.799785159665 0.497949884331 2 4.0 
31 0.804161564548 0.804161564548 0.50007606907 2 4.0 
32 0.809630545904 0.809630545904 0.507023374695 2 4.0 
33 0.815684574238 0.815684574238 0.509983807217 2 4.0 
34 0.819764457112 0.819764457112 0.514061988498 2 4.0 
35 0.825674272339 0.825674272339 0.518305519065 2 4.0 
36 0.827863154936 0.827863154936 0.521359715479 2 4.0 
37 0.833844127606 0.833844127606 0.526198924182 2 4.0 
38 0.83946249244 0.83946249244 0.529998642672 2 4.0 
39 0.845321379768 0.845321379768 0.532821433039 2 4.0 
40 0.849146927395 0.849146927395 0.535570352848 2 4.0 
41 0.851989549131 0.851989549131 0.539468564033 2 4.0 
42 0.856311015238 0.856311015238 0.54307748715 2 4.0 
43 0.860943035207 0.860943035207 0.546023836809 2 4.0 
44 0.866080603038 0.866080603038 0.549592342374 2 4.0 
45 0.872543341199 0.872543341199 0.552848980152 2 4.0 
46 0.877007633092 0.877007633092 0.555304805724 2 4.0 
47 0.883178256993 0.883178256993 0.557559658844 2 4.0 
48 0.889586562321 0.889586562321 0.560775937862 2 4.0 
49 0.892195636469 0.892195636469 0.564572374409 2 4.0 
50 0.895945775272 0.895945775272 0.566540650435 2 4.0 
51 0.901779316457 0.901779316457 0.569641424878 2 4.0 
52 0.907184644023 0.907184644023 0.57217776334 2 4.0 
53 0.91130890179 0.91130890179 0.574236037806 2 4.0 
54 0.917072313313 0.917072313313 0.575594941962 2 4.0 
55 0.921997210926 0.921997210926 0.579936698568 2 4.0 
56 0.930164897184 0.930164897184 0.582294615154 2 4.0 
57 0.941279889508 0.941279889508 0.584048517111 2 4.0 
58 0.944971210949 0.944971210949 0.58713210985 2 4.0 
59 0.953402205473 0.953402205473 0.589548664314 2 4.0 
60 0.961332548021 0.961332548021 0.591662810691 2 4.0 
61 0.965552369343 0.965552369343 0.593722966079 2 4.0 
62 0.976783438295 0.976783438295 0.596798278513 2 4.0 
63 0.980237991083 0.980237991083 0.599855967275 2 4.0 
64 0.989348260321 0.989348260321 0.602276371654 2 4.0 
65 0.997327958152 0.997327958152 0.605377811848 2 4.0 
66 1.00305953412 1.00305953412 0.609782730435 2 4.0 
67 1.01113410007 1.01113410007 0.61329450494 2 4.0 
68 1.01756006635 1.01756006635 0.616932784498 2 4.0 
69 1.02420374169 1.02420374169 0.62014425666 2 4.0 
70 1.03961582269 1.03961582269 0.623149480487 2 4.0 
71 1.04842589135 1.04842589135 0.625613091344 2 4.0 
72 1.05480436296 1.05480436296 0.627646432821 2 4.0 
73 1.06216326356 1.06216326356 0.632905108024 2 4.0 
74 1.07490157674 1.07490157674 0.636198950581 2 4.0 
75 1.08775773075 1.08775773075 0.639678452377 2 4.0 
76 1.09547154555 1.09547154555 0.645086220836 2 4.0 
77 1.11118971278 1.11118971278 0.651634647179 2 4.0 
78 1.12231835402 1.12231835402 0.658305449296 2 4.0 
79 1.13801481408 1.13801481408 0.662615582211 2 4.0 
80 1.15320281996 1.15320281996 0.667538795554 2 4.0 
81 1.16532183344 1.16532183344 0.675230627649 2 4.0 
82 1.17558843186 1.17558843186 0.679174705506 2 4.0 
83 1.19040878528 1.19040878528 0.684834969323 2 4.0 
84 1.20111743584 1.20111743584 0.690078112734 2 4.0 
85 1.20805238656 1.20805238656 0.695773424332 2 4.0 
86 1.22487038481 1.22487038481 0.704986475212 2 4.0 
87 1.23774673041 1.23774673041 0.710503961799 2 4.0 
88 1.2733262537 1.2733262537 0.71459791108 2 4.0 
89 1.29659150928 1.29659150928 0.719260446545 2 4.0 
90 1.32816742306 1.32816742306 0.726464480852 2 4.0 
91 1.3543304747 1.3543304747 0.733987247533 2 4.0 
92 1.36948721849 1.36948721849 0.74172293641 2 4.0 
93 1.42613140327 1.42613140327 0.746337810966 2 4.0 
94 1.46383600823 1.46383600823 0.752198627448 2 4.0 
95 1.52189541843 1.52189541843 0.763326243106 2 4.0 
96 1.57562410126 1.57562410126 0.785549617838 2 4.0 
97 1.62784719876 1.62784719876 0.801024826345 2 4.0 
98 1.6871031059 1.6871031059 0.81451112708 2 4.0 
99 1.76358805363 1.76358805363 0.848376232323 2 4.0 
100 2.04951906844 2.04951906844 0.889196393012 2 4.0 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p500_decayrate.txt <==
mlu_x mlu_y 
0.289342148475 0.993 
0.296696322332 0.987 
0.304050496189 0.977 
0.311404670047 0.961 
0.318758843904 0.95 
0.326113017762 0.921 
0.333467191619 0.906 
0.340821365477 0.879 
0.348175539334 0.865 
0.355529713192 0.847 
0.362883887049 0.828 
0.370238060907 0.8 
0.377592234764 0.772 
0.384946408622 0.74 
0.392300582479 0.704 
0.399654756337 0.672 
0.407008930194 0.638 
0.414363104052 0.615 
0.421717277909 0.577 
0.429071451767 0.551 
0.436425625624 0.526 
0.443779799481 0.491 
0.451133973339 0.463 
0.458488147196 0.438 
0.465842321054 0.419 
0.473196494911 0.402 
0.480550668769 0.383 
0.487904842626 0.361 
0.495259016484 0.339 
0.502613190341 0.32 
0.509967364199 0.303 
0.517321538056 0.288 
0.524675711914 0.267 
0.532029885771 0.26 
0.539384059629 0.246 
0.546738233486 0.234 
0.554092407344 0.221 
0.561446581201 0.212 
0.568800755058 0.202 
0.576154928916 0.191 
0.583509102773 0.178 
0.590863276631 0.168 
0.598217450488 0.15 
0.605571624346 0.141 
0.612925798203 0.131 
0.620279972061 0.13 
0.627634145918 0.124 
0.634988319776 0.116 
0.642342493633 0.109 
0.649696667491 0.106 
0.657050841348 0.1 
0.664405015206 0.094 
0.671759189063 0.09 
0.679113362921 0.079 
0.686467536778 0.077 
0.693821710636 0.074 
0.701175884493 0.073 
0.70853005835 0.069 
0.715884232208 0.068 
0.723238406065 0.062 
0.730592579923 0.061 
0.73794675378 0.059 
0.745300927638 0.055 
0.752655101495 0.052 
0.760009275353 0.049 
0.76736344921 0.046 
0.774717623068 0.045 
0.782071796925 0.041 
0.789425970783 0.039 
0.79678014464 0.035 
0.804134318498 0.033 
0.811488492355 0.03 
0.818842666213 0.027 
0.82619684007 0.025 
0.833551013928 0.022 
0.840905187785 0.02 
0.848259361642 0.018 
0.8556135355 0.017 
0.862967709357 0.015 
0.870321883215 0.013 
0.877676057072 0.011 
0.88503023093 0.01 
0.892384404787 0.008 
0.899738578645 0.008 
0.907092752502 0.008 
0.91444692636 0.008 
0.921801100217 0.006 
0.929155274075 0.006 
0.936509447932 0.006 
0.94386362179 0.005 
0.951217795647 0.004 
0.958571969505 0.004 
0.965926143362 0.003 
0.973280317219 0.003 
0.980634491077 0.003 
0.987988664934 0.003 
0.995342838792 0.003 
1.00269701265 0.002 
1.01005118651 0.002 
1.01740536036 0.002 
1.02475953422 0.001 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper0p500_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.289342148475 0.289342148475 0.0143051524609 2 2.0 
1 0.30067235562 0.30067235562 0.0994367218038 2 2.0 
2 0.307589033834 0.307589033834 0.108988941607 2 2.0 
3 0.315790748046 0.315790748046 0.1215426241 2 2.0 
4 0.318358801182 0.318358801182 0.135906132063 2 2.0 
5 0.325314765456 0.325314765456 0.147930794771 2 2.0 
6 0.328169560707 0.328169560707 0.155349854863 2 2.0 
7 0.330459300719 0.330459300719 0.162165181595 2 2.0 
8 0.333439542779 0.333439542779 0.167086343107 2 2.0 
9 0.338707256788 0.338707256788 0.173112609323 2 2.0 
10 0.342610835114 0.342610835114 0.182166107321 2 2.0 
11 0.345142046223 0.345142046223 0.190942689071 2 2.0 
12 0.347858168765 0.347858168765 0.195384370994 2 2.0 
13 0.35329229458 0.35329229458 0.199928014709 2 2.0 
14 0.356593790844 0.356593790844 0.205533507826 2 2.0 
15 0.361095249564 0.361095249564 0.20881992512 2 2.0 
16 0.365926403944 0.365926403944 0.212500134536 2 2.0 
17 0.368437375865 0.368437375865 0.216436276888 2 2.0 
18 0.37208708641 0.37208708641 0.218256896364 2 2.0 
19 0.374594139852 0.374594139852 0.224233137427 2 2.0 
20 0.377409398785 0.377409398785 0.226182874961 2 2.0 
21 0.380769419512 0.380769419512 0.227245998488 2 2.0 
22 0.383446395154 0.383446395154 0.23033955645 2 2.0 
23 0.385818486115 0.385818486115 0.232843309422 2 2.0 
24 0.387418436785 0.387418436785 0.23531786682 2 2.0 
25 0.389606601335 0.389606601335 0.237056825515 2 2.0 
26 0.39189997718 0.39189997718 0.238798335736 2 2.0 
27 0.393311715253 0.393311715253 0.241537230418 2 2.0 
28 0.395333785558 0.395333785558 0.243607262521 2 2.0 
29 0.397675034881 0.397675034881 0.246482313335 2 2.0 
30 0.399892579832 0.399892579832 0.248974942166 2 2.0 
31 0.402080782274 0.402080782274 0.250038034535 2 2.0 
32 0.404815272952 0.404815272952 0.253511687347 2 2.0 
33 0.407842287119 0.407842287119 0.254991903609 2 2.0 
34 0.409882228556 0.409882228556 0.257030994249 2 2.0 
35 0.412837136169 0.412837136169 0.259152759532 2 2.0 
36 0.413931577468 0.413931577468 0.26067985774 2 2.0 
37 0.416922063803 0.416922063803 0.263099462091 2 2.0 
38 0.41973124622 0.41973124622 0.264999321336 2 2.0 
39 0.422660689884 0.422660689884 0.266410716519 2 2.0 
40 0.424573463697 0.424573463697 0.267785176424 2 2.0 
41 0.425994774566 0.425994774566 0.269734282016 2 2.0 
42 0.428155507619 0.428155507619 0.271538743575 2 2.0 
43 0.430471517603 0.430471517603 0.273011918405 2 2.0 
44 0.433040301519 0.433040301519 0.274796171187 2 2.0 
45 0.4362716706 0.4362716706 0.276424490076 2 2.0 
46 0.438503816546 0.438503816546 0.277652402862 2 2.0 
47 0.441589128497 0.441589128497 0.278779829422 2 2.0 
48 0.444793281161 0.444793281161 0.280387968931 2 2.0 
49 0.446097818234 0.446097818234 0.282286187204 2 2.0 
50 0.447972887636 0.447972887636 0.283270325217 2 2.0 
51 0.450889658228 0.450889658228 0.284820712439 2 2.0 
52 0.453592322011 0.453592322011 0.28608888167 2 2.0 
53 0.455654450895 0.455654450895 0.287118018903 2 2.0 
54 0.458536156656 0.458536156656 0.287797470981 2 2.0 
55 0.460998605463 0.460998605463 0.289968349284 2 2.0 
56 0.465082448592 0.465082448592 0.291147307577 2 2.0 
57 0.470639944754 0.470639944754 0.292024258556 2 2.0 
58 0.472485605475 0.472485605475 0.293566054925 2 2.0 
59 0.476701102736 0.476701102736 0.294774332157 2 2.0 
60 0.480666274011 0.480666274011 0.295831405345 2 2.0 
61 0.482776184672 0.482776184672 0.296861483039 2 2.0 
62 0.488391719147 0.488391719147 0.298399139256 2 2.0 
63 0.490118995541 0.490118995541 0.299927983637 2 2.0 
64 0.49467413016 0.49467413016 0.301138185827 2 2.0 
65 0.498663979076 0.498663979076 0.302688905924 2 2.0 
66 0.501529767062 0.501529767062 0.304891365218 2 2.0 
67 0.505567050033 0.505567050033 0.30664725247 2 2.0 
68 0.508780033175 0.508780033175 0.308466392249 2 2.0 
69 0.512101870846 0.512101870846 0.31007212833 2 2.0 
70 0.519807911346 0.519807911346 0.311574740244 2 2.0 
71 0.524212945673 0.524212945673 0.312806545672 2 2.0 
72 0.527402181478 0.527402181478 0.31382321641 2 2.0 
73 0.531081631779 0.531081631779 0.316452554012 2 2.0 
74 0.53745078837 0.53745078837 0.31809947529 2 2.0 
75 0.543878865374 0.543878865374 0.319839226189 2 2.0 
76 0.547735772773 0.547735772773 0.322543110418 2 2.0 
77 0.55559485639 0.55559485639 0.32581732359 2 2.0 
78 0.561159177011 0.561159177011 0.329152724648 2 2.0 
79 0.569007407042 0.569007407042 0.331307791105 2 2.0 
80 0.576601409981 0.576601409981 0.333769397777 2 2.0 
81 0.58266091672 0.58266091672 0.337615313824 2 2.0 
82 0.587794215929 0.587794215929 0.339587352753 2 2.0 
83 0.595204392639 0.595204392639 0.342417484661 2 2.0 
84 0.600558717918 0.600558717918 0.345039056367 2 2.0 
85 0.604026193278 0.604026193278 0.347886712166 2 2.0 
86 0.612435192407 0.612435192407 0.352493237606 2 2.0 
87 0.618873365207 0.618873365207 0.3552519809 2 2.0 
88 0.636663126849 0.636663126849 0.35729895554 2 2.0 
89 0.64829575464 0.64829575464 0.359630223273 2 2.0 
90 0.664083711528 0.664083711528 0.363232240426 2 2.0 
91 0.67716523735 0.67716523735 0.366993623767 2 2.0 
92 0.684743609247 0.684743609247 0.370861468205 2 2.0 
93 0.713065701635 0.713065701635 0.373168905483 2 2.0 
94 0.731918004115 0.731918004115 0.376099313724 2 2.0 
95 0.760947709215 0.760947709215 0.381663121553 2 2.0 
96 0.787812050629 0.787812050629 0.392774808919 2 2.0 
97 0.813923599382 0.813923599382 0.400512413173 2 2.0 
98 0.843551552951 0.843551552951 0.40725556354 2 2.0 
99 0.881794026817 0.881794026817 0.424188116161 2 2.0 
100 1.02475953422 1.02475953422 0.444598196506 2 2.0 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper1p000_decayrate.txt <==
mlu_x mlu_y 
0.144671074237 0.993 
0.148348161166 0.987 
0.152025248095 0.977 
0.155702335023 0.961 
0.159379421952 0.95 
0.163056508881 0.921 
0.16673359581 0.906 
0.170410682738 0.879 
0.174087769667 0.865 
0.177764856596 0.847 
0.181441943525 0.828 
0.185119030453 0.8 
0.188796117382 0.772 
0.192473204311 0.74 
0.19615029124 0.704 
0.199827378168 0.672 
0.203504465097 0.638 
0.207181552026 0.615 
0.210858638955 0.577 
0.214535725883 0.551 
0.218212812812 0.526 
0.221889899741 0.491 
0.225566986669 0.463 
0.229244073598 0.438 
0.232921160527 0.419 
0.236598247456 0.402 
0.240275334384 0.383 
0.243952421313 0.361 
0.247629508242 0.339 
0.251306595171 0.32 
0.254983682099 0.303 
0.258660769028 0.288 
0.262337855957 0.267 
0.266014942886 0.26 
0.269692029814 0.246 
0.273369116743 0.234 
0.277046203672 0.221 
0.280723290601 0.212 
0.284400377529 0.202 
0.288077464458 0.191 
0.291754551387 0.178 
0.295431638315 0.168 
0.299108725244 0.15 
0.302785812173 0.141 
0.306462899102 0.131 
0.31013998603 0.13 
0.313817072959 0.124 
0.317494159888 0.116 
0.321171246817 0.109 
0.324848333745 0.106 
0.328525420674 0.1 
0.332202507603 0.094 
0.335879594532 0.09 
0.33955668146 0.079 
0.343233768389 0.077 
0.346910855318 0.074 
0.350587942246 0.073 
0.354265029175 0.069 
0.357942116104 0.068 
0.361619203033 0.062 
0.365296289961 0.061 
0.36897337689 0.059 
0.372650463819 0.055 
0.376327550748 0.052 
0.380004637676 0.049 
0.383681724605 0.046 
0.387358811534 0.045 
0.391035898463 0.041 
0.394712985391 0.039 
0.39839007232 0.035 
0.402067159249 0.033 
0.405744246178 0.03 
0.409421333106 0.027 
0.413098420035 0.025 
0.416775506964 0.022 
0.420452593892 0.02 
0.424129680821 0.018 
0.42780676775 0.017 
0.431483854679 0.015 
0.435160941607 0.013 
0.438838028536 0.011 
0.442515115465 0.01 
0.446192202394 0.008 
0.449869289322 0.008 
0.453546376251 0.008 
0.45722346318 0.008 
0.460900550109 0.006 
0.464577637037 0.006 
0.468254723966 0.006 
0.471931810895 0.005 
0.475608897824 0.004 
0.479285984752 0.004 
0.482963071681 0.003 
0.48664015861 0.003 
0.490317245538 0.003 
0.493994332467 0.003 
0.497671419396 0.003 
0.501348506325 0.002 
0.505025593253 0.002 
0.508702680182 0.002 
0.512379767111 0.001 


==> plot_data/synthetic_traffic/clique3/fattree_ecmp_taper1p000_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.144671074237 0.144671074237 0.00715257623043 2 1.0 
1 0.15033617781 0.15033617781 0.0497183609019 2 1.0 
2 0.153794516917 0.153794516917 0.0544944708035 2 1.0 
3 0.157895374023 0.157895374023 0.0607713120498 2 1.0 
4 0.159179400591 0.159179400591 0.0679530660316 2 1.0 
5 0.162657382728 0.162657382728 0.0739653973857 2 1.0 
6 0.164084780354 0.164084780354 0.0776749274314 2 1.0 
7 0.165229650359 0.165229650359 0.0810825907975 2 1.0 
8 0.16671977139 0.16671977139 0.0835431715536 2 1.0 
9 0.169353628394 0.169353628394 0.0865563046616 2 1.0 
10 0.171305417557 0.171305417557 0.0910830536605 2 1.0 
11 0.172571023112 0.172571023112 0.0954713445354 2 1.0 
12 0.173929084383 0.173929084383 0.0976921854968 2 1.0 
13 0.17664614729 0.17664614729 0.0999640073544 2 1.0 
14 0.178296895422 0.178296895422 0.102766753913 2 1.0 
15 0.180547624782 0.180547624782 0.10440996256 2 1.0 
16 0.182963201972 0.182963201972 0.106250067268 2 1.0 
17 0.184218687932 0.184218687932 0.108218138444 2 1.0 
18 0.186043543205 0.186043543205 0.109128448182 2 1.0 
19 0.187297069926 0.187297069926 0.112116568714 2 1.0 
20 0.188704699393 0.188704699393 0.11309143748 2 1.0 
21 0.190384709756 0.190384709756 0.113622999244 2 1.0 
22 0.191723197577 0.191723197577 0.115169778225 2 1.0 
23 0.192909243058 0.192909243058 0.116421654711 2 1.0 
24 0.193709218393 0.193709218393 0.11765893341 2 1.0 
25 0.194803300667 0.194803300667 0.118528412758 2 1.0 
26 0.19594998859 0.19594998859 0.119399167868 2 1.0 
27 0.196655857627 0.196655857627 0.120768615209 2 1.0 
28 0.197666892779 0.197666892779 0.121803631261 2 1.0 
29 0.19883751744 0.19883751744 0.123241156668 2 1.0 
30 0.199946289916 0.199946289916 0.124487471083 2 1.0 
31 0.201040391137 0.201040391137 0.125019017268 2 1.0 
32 0.202407636476 0.202407636476 0.126755843674 2 1.0 
33 0.20392114356 0.20392114356 0.127495951804 2 1.0 
34 0.204941114278 0.204941114278 0.128515497125 2 1.0 
35 0.206418568085 0.206418568085 0.129576379766 2 1.0 
36 0.206965788734 0.206965788734 0.13033992887 2 1.0 
37 0.208461031901 0.208461031901 0.131549731045 2 1.0 
38 0.20986562311 0.20986562311 0.132499660668 2 1.0 
39 0.211330344942 0.211330344942 0.13320535826 2 1.0 
40 0.212286731849 0.212286731849 0.133892588212 2 1.0 
41 0.212997387283 0.212997387283 0.134867141008 2 1.0 
42 0.21407775381 0.21407775381 0.135769371788 2 1.0 
43 0.215235758802 0.215235758802 0.136505959202 2 1.0 
44 0.216520150759 0.216520150759 0.137398085594 2 1.0 
45 0.2181358353 0.2181358353 0.138212245038 2 1.0 
46 0.219251908273 0.219251908273 0.138826201431 2 1.0 
47 0.220794564248 0.220794564248 0.139389914711 2 1.0 
48 0.22239664058 0.22239664058 0.140193984465 2 1.0 
49 0.223048909117 0.223048909117 0.141143093602 2 1.0 
50 0.223986443818 0.223986443818 0.141635162609 2 1.0 
51 0.225444829114 0.225444829114 0.142410356219 2 1.0 
52 0.226796161006 0.226796161006 0.143044440835 2 1.0 
53 0.227827225447 0.227827225447 0.143559009452 2 1.0 
54 0.229268078328 0.229268078328 0.143898735491 2 1.0 
55 0.230499302731 0.230499302731 0.144984174642 2 1.0 
56 0.232541224296 0.232541224296 0.145573653789 2 1.0 
57 0.235319972377 0.235319972377 0.146012129278 2 1.0 
58 0.236242802737 0.236242802737 0.146783027462 2 1.0 
59 0.238350551368 0.238350551368 0.147387166079 2 1.0 
60 0.240333137005 0.240333137005 0.147915702673 2 1.0 
61 0.241388092336 0.241388092336 0.14843074152 2 1.0 
62 0.244195859574 0.244195859574 0.149199569628 2 1.0 
63 0.245059497771 0.245059497771 0.149963991819 2 1.0 
64 0.24733706508 0.24733706508 0.150569092914 2 1.0 
65 0.249331989538 0.249331989538 0.151344452962 2 1.0 
66 0.250764883531 0.250764883531 0.152445682609 2 1.0 
67 0.252783525016 0.252783525016 0.153323626235 2 1.0 
68 0.254390016588 0.254390016588 0.154233196125 2 1.0 
69 0.256050935423 0.256050935423 0.155036064165 2 1.0 
70 0.259903955673 0.259903955673 0.155787370122 2 1.0 
71 0.262106472837 0.262106472837 0.156403272836 2 1.0 
72 0.263701090739 0.263701090739 0.156911608205 2 1.0 
73 0.265540815889 0.265540815889 0.158226277006 2 1.0 
74 0.268725394185 0.268725394185 0.159049737645 2 1.0 
75 0.271939432687 0.271939432687 0.159919613094 2 1.0 
76 0.273867886386 0.273867886386 0.161271555209 2 1.0 
77 0.277797428195 0.277797428195 0.162908661795 2 1.0 
78 0.280579588505 0.280579588505 0.164576362324 2 1.0 
79 0.284503703521 0.284503703521 0.165653895553 2 1.0 
80 0.28830070499 0.28830070499 0.166884698888 2 1.0 
81 0.29133045836 0.29133045836 0.168807656912 2 1.0 
82 0.293897107965 0.293897107965 0.169793676376 2 1.0 
83 0.297602196319 0.297602196319 0.171208742331 2 1.0 
84 0.300279358959 0.300279358959 0.172519528183 2 1.0 
85 0.302013096639 0.302013096639 0.173943356083 2 1.0 
86 0.306217596204 0.306217596204 0.176246618803 2 1.0 
87 0.309436682604 0.309436682604 0.17762599045 2 1.0 
88 0.318331563424 0.318331563424 0.17864947777 2 1.0 
89 0.32414787732 0.32414787732 0.179815111636 2 1.0 
90 0.332041855764 0.332041855764 0.181616120213 2 1.0 
91 0.338582618675 0.338582618675 0.183496811883 2 1.0 
92 0.342371804623 0.342371804623 0.185430734102 2 1.0 
93 0.356532850818 0.356532850818 0.186584452741 2 1.0 
94 0.365959002058 0.365959002058 0.188049656862 2 1.0 
95 0.380473854607 0.380473854607 0.190831560776 2 1.0 
96 0.393906025315 0.393906025315 0.19638740446 2 1.0 
97 0.406961799691 0.406961799691 0.200256206586 2 1.0 
98 0.421775776476 0.421775776476 0.20362778177 2 1.0 
99 0.440897013408 0.440897013408 0.212094058081 2 1.0 
100 0.512379767111 0.512379767111 0.222299098253 2 1.0 


==> plot_data/synthetic_traffic/clique3/ideal_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.188072396508 0.992 -1.0 0.624 0.0 0.829 0.5 1.0 0.5 1.0 
0.192805280674 0.987 -0.9835040228 0.624 0.0047844769426 0.829 0.509900990099 1.0 0.509900990099 1.0 
0.19753816484 0.977 -0.967008045599 0.624 0.00956895388521 0.829 0.519801980198 1.0 0.519801980198 1.0 
0.202271049006 0.96 -0.950512068399 0.624 0.0143534308278 0.829 0.529702970297 1.0 0.529702970297 1.0 
0.207003933171 0.95 -0.934016091198 0.624 0.0191379077704 0.829 0.539603960396 1.0 0.539603960396 1.0 
0.211736817337 0.922 -0.917520113998 0.624 0.023922384713 0.829 0.549504950495 1.0 0.549504950495 1.0 
0.216469701503 0.906 -0.901024136797 0.624 0.0287068616556 0.829 0.559405940594 1.0 0.559405940594 1.0 
0.221202585668 0.883 -0.884528159597 0.624 0.0334913385982 0.829 0.569306930693 1.0 0.569306930693 1.0 
0.225935469834 0.866 -0.868032182397 0.624 0.0382758155408 0.829 0.579207920792 1.0 0.579207920792 1.0 
0.230668354 0.848 -0.851536205196 0.624 0.0430602924834 0.829 0.589108910891 1.0 0.589108910891 1.0 
0.235401238165 0.829 -0.835040227996 0.624 0.047844769426 0.829 0.59900990099 1.0 0.59900990099 1.0 
0.240134122331 0.804 -0.818544250795 0.624 0.0526292463686 0.829 0.608910891089 1.0 0.608910891089 1.0 
0.244867006497 0.778 -0.802048273595 0.624 0.0574137233113 0.829 0.618811881188 1.0 0.618811881188 1.0 
0.249599890663 0.743 -0.785552296394 0.624 0.0621982002539 0.829 0.628712871287 1.0 0.628712871287 1.0 
0.254332774828 0.705 -0.769056319194 0.624 0.0669826771965 0.829 0.638613861386 1.0 0.638613861386 1.0 
0.259065658994 0.674 -0.752560341993 0.624 0.0717671541391 0.829 0.648514851485 1.0 0.648514851485 1.0 
0.26379854316 0.648 -0.736064364793 0.624 0.0765516310817 0.829 0.658415841584 1.0 0.658415841584 1.0 
0.268531427325 0.618 -0.719568387593 0.624 0.0813361080243 0.829 0.668316831683 1.0 0.668316831683 1.0 
0.273264311491 0.587 -0.703072410392 0.624 0.0861205849669 0.829 0.678217821782 1.0 0.678217821782 1.0 
0.277997195657 0.555 -0.686576433192 0.624 0.0909050619095 0.829 0.688118811881 1.0 0.688118811881 1.0 
0.282730079822 0.528 -0.670080455991 0.624 0.0956895388521 0.829 0.69801980198 1.0 0.69801980198 1.0 
0.287462963988 0.494 -0.653584478791 0.624 0.100474015795 0.829 0.707920792079 1.0 0.707920792079 1.0 
0.292195848154 0.469 -0.63708850159 0.624 0.105258492737 0.829 0.717821782178 1.0 0.717821782178 1.0 
0.29692873232 0.443 -0.62059252439 0.624 0.11004296968 0.829 0.727722772277 1.0 0.727722772277 1.0 
0.301661616485 0.426 -0.60409654719 0.624 0.114827446623 0.829 0.737623762376 1.0 0.737623762376 1.0 
0.306394500651 0.405 -0.587600569989 0.624 0.119611923565 0.829 0.747524752475 1.0 0.747524752475 1.0 
0.311127384817 0.385 -0.571104592789 0.624 0.124396400508 0.829 0.757425742574 1.0 0.757425742574 1.0 
0.315860268982 0.364 -0.554608615588 0.624 0.12918087745 0.829 0.767326732673 1.0 0.767326732673 1.0 
0.320593153148 0.346 -0.538112638388 0.624 0.133965354393 0.829 0.777227722772 1.0 0.777227722772 1.0 
0.325326037314 0.325 -0.521616661187 0.624 0.138749831336 0.829 0.787128712871 1.0 0.787128712871 1.0 
0.330058921479 0.305 -0.505120683987 0.624 0.143534308278 0.829 0.79702970297 1.0 0.79702970297 1.0 
0.334791805645 0.296 -0.488624706786 0.624 0.148318785221 0.829 0.806930693069 1.0 0.806930693069 1.0 
0.339524689811 0.275 -0.472128729586 0.624 0.153103262163 0.829 0.816831683168 1.0 0.816831683168 1.0 
0.344257573977 0.261 -0.455632752386 0.624 0.157887739106 0.829 0.826732673267 1.0 0.826732673267 1.0 
0.348990458142 0.249 -0.439136775185 0.624 0.162672216049 0.829 0.836633663366 1.0 0.836633663366 1.0 
0.353723342308 0.236 -0.422640797985 0.624 0.167456692991 0.829 0.846534653465 1.0 0.846534653465 1.0 
0.358456226474 0.225 -0.406144820784 0.624 0.172241169934 0.829 0.856435643564 1.0 0.856435643564 1.0 
0.363189110639 0.216 -0.389648843584 0.624 0.177025646876 0.829 0.866336633663 1.0 0.866336633663 1.0 
0.367921994805 0.203 -0.373152866383 0.624 0.181810123819 0.829 0.876237623762 1.0 0.876237623762 1.0 
0.372654878971 0.195 -0.356656889183 0.624 0.186594600762 0.824 0.886138613861 1.0 0.886138613861 1.0 
0.377387763136 0.18 -0.340160911983 0.624 0.191379077704 0.819 0.89603960396 1.0 0.89603960396 1.0 
0.382120647302 0.171 -0.323664934782 0.624 0.196163554647 0.809 0.905940594059 1.0 0.905940594059 1.0 
0.386853531468 0.154 -0.307168957582 0.624 0.200948031589 0.794 0.915841584158 1.0 0.915841584158 1.0 
0.391586415634 0.145 -0.290672980381 0.624 0.205732508532 0.784 0.925742574257 1.0 0.925742574257 1.0 
0.396319299799 0.134 -0.274177003181 0.624 0.210516985475 0.756 0.935643564356 1.0 0.935643564356 1.0 
0.401052183965 0.13 -0.25768102598 0.624 0.215301462417 0.74 0.945544554455 1.0 0.945544554455 1.0 
0.405785068131 0.126 -0.24118504878 0.624 0.22008593936 0.717 0.955445544554 1.0 0.955445544554 1.0 
0.410517952296 0.117 -0.224689071579 0.624 0.224870416302 0.698 0.965346534653 1.0 0.965346534653 1.0 
0.415250836462 0.112 -0.208193094379 0.624 0.229654893245 0.681 0.975247524752 1.0 0.975247524752 1.0 
0.419983720628 0.107 -0.191697117179 0.624 0.234439370188 0.66 0.985148514851 1.0 0.985148514851 1.0 
0.424716604793 0.104 -0.175201139978 0.624 0.23922384713 0.637 0.99504950495 0.0 0.99504950495 0.0 
0.429449488959 0.097 -0.158705162778 0.624 0.244008324073 0.612 1.00495049505 0.0 1.00495049505 0.0 
0.434182373125 0.092 -0.142209185577 0.624 0.248792801015 0.576 1.01485148515 0.0 1.01485148515 0.0 
0.438915257291 0.085 -0.125713208377 0.624 0.253577277958 0.541 1.02475247525 0.0 1.02475247525 0.0 
0.443648141456 0.077 -0.109217231176 0.624 0.258361754901 0.509 1.03465346535 0.0 1.03465346535 0.0 
0.448381025622 0.074 -0.0927212539759 0.624 0.263146231843 0.483 1.04455445545 0.0 1.04455445545 0.0 
0.453113909788 0.073 -0.0762252767755 0.624 0.267930708786 0.451 1.05445544554 0.0 1.05445544554 0.0 
0.457846793953 0.071 -0.0597292995751 0.624 0.272715185728 0.416 1.06435643564 0.0 1.06435643564 0.0 
0.462579678119 0.068 -0.0432333223746 0.624 0.277499662671 0.386 1.07425742574 0.0 1.07425742574 0.0 
0.467312562285 0.061 -0.0267373451742 0.624 0.282284139614 0.359 1.08415841584 0.0 1.08415841584 0.0 
0.47204544645 0.06 -0.0102413679738 0.624 0.287068616556 0.325 1.09405940594 0.0 1.09405940594 0.0 
0.476778330616 0.06 0.00625460922667 0.624 0.291853093499 0.299 1.10396039604 0.0 1.10396039604 0.0 
0.481511214782 0.057 0.0227505864271 0.624 0.296637570441 0.274 1.11386138614 0.0 1.11386138614 0.0 
0.486244098948 0.052 0.0392465636275 0.624 0.301422047384 0.257 1.12376237624 0.0 1.12376237624 0.0 
0.490976983113 0.05 0.055742540828 0.624 0.306206524327 0.235 1.13366336634 0.0 1.13366336634 0.0 
0.495709867279 0.047 0.0722385180284 0.624 0.310991001269 0.214 1.14356435644 0.0 1.14356435644 0.0 
0.500442751445 0.045 0.0887344952289 0.624 0.315775478212 0.193 1.15346534653 0.0 1.15346534653 0.0 
0.50517563561 0.041 0.105230472429 0.624 0.320559955154 0.175 1.16336633663 0.0 1.16336633663 0.0 
0.509908519776 0.04 0.12172644963 0.624 0.325344432097 0.153 1.17326732673 0.0 1.17326732673 0.0 
0.514641403942 0.037 0.13822242683 0.624 0.33012890904 0.134 1.18316831683 0.0 1.18316831683 0.0 
0.519374288107 0.032 0.154718404031 0.624 0.334913385982 0.125 1.19306930693 0.0 1.19306930693 0.0 
0.524107172273 0.031 0.171214381231 0.624 0.339697862925 0.103 1.20297029703 0.0 1.20297029703 0.0 
0.528840056439 0.029 0.187710358431 0.603 0.344482339868 0.09 1.21287128713 0.0 1.21287128713 0.0 
0.533572940605 0.025 0.204206335632 0.551 0.34926681681 0.077 1.22277227723 0.0 1.22277227723 0.0 
0.53830582477 0.022 0.220702312832 0.498 0.354051293753 0.064 1.23267326733 0.0 1.23267326733 0.0 
0.543038708936 0.021 0.237198290033 0.422 0.358835770695 0.052 1.24257425743 0.0 1.24257425743 0.0 
0.547771593102 0.019 0.253694267233 0.343 0.363620247638 0.045 1.25247524752 0.0 1.25247524752 0.0 
0.552504477267 0.017 0.270190244434 0.276 0.368404724581 0.035 1.26237623762 0.0 1.26237623762 0.0 
0.557237361433 0.016 0.286686221634 0.214 0.373189201523 0.032 1.27227722772 0.0 1.27227722772 0.0 
0.561970245599 0.014 0.303182198835 0.178 0.377973678466 0.026 1.28217821782 0.0 1.28217821782 0.0 
0.566703129764 0.012 0.319678176035 0.136 0.382758155408 0.024 1.29207920792 0.0 1.29207920792 0.0 
0.57143601393 0.01 0.336174153235 0.111 0.387542632351 0.019 1.30198019802 0.0 1.30198019802 0.0 
0.576168898096 0.009 0.352670130436 0.093 0.392327109294 0.016 1.31188118812 0.0 1.31188118812 0.0 
0.580901782262 0.007 0.369166107636 0.071 0.397111586236 0.013 1.32178217822 0.0 1.32178217822 0.0 
0.585634666427 0.007 0.385662084837 0.052 0.401896063179 0.013 1.33168316832 0.0 1.33168316832 0.0 
0.590367550593 0.007 0.402158062037 0.043 0.406680540121 0.012 1.34158415842 0.0 1.34158415842 0.0 
0.595100434759 0.007 0.418654039238 0.039 0.411465017064 0.008 1.35148514851 0.0 1.35148514851 0.0 
0.599833318924 0.005 0.435150016438 0.027 0.416249494007 0.008 1.36138613861 0.0 1.36138613861 0.0 
0.60456620309 0.005 0.451645993638 0.023 0.421033970949 0.008 1.37128712871 0.0 1.37128712871 0.0 
0.609299087256 0.005 0.468141970839 0.019 0.425818447892 0.008 1.38118811881 0.0 1.38118811881 0.0 
0.614031971421 0.004 0.484637948039 0.015 0.430602924834 0.007 1.39108910891 0.0 1.39108910891 0.0 
0.618764855587 0.003 0.50113392524 0.013 0.435387401777 0.006 1.40099009901 0.0 1.40099009901 0.0 
0.623497739753 0.003 0.51762990244 0.008 0.44017187872 0.003 1.41089108911 0.0 1.41089108911 0.0 
0.628230623919 0.002 0.534125879641 0.007 0.444956355662 0.001 1.42079207921 0.0 1.42079207921 0.0 
0.632963508084 0.002 0.550621856841 0.004 0.449740832605 0.001 1.43069306931 0.0 1.43069306931 0.0 
0.63769639225 0.002 0.567117834042 0.002 0.454525309547 0.001 1.44059405941 0.0 1.44059405941 0.0 
0.642429276416 0.002 0.583613811242 0.002 0.45930978649 0.001 1.4504950495 0.0 1.4504950495 0.0 
0.647162160581 0.002 0.600109788442 0.002 0.464094263433 0.001 1.4603960396 0.0 1.4603960396 0.0 
0.651895044747 0.001 0.616605765643 0.001 0.468878740375 0.001 1.4702970297 0.0 1.4702970297 0.0 
0.656627928913 0.001 0.633101742843 0.001 0.473663217318 0.001 1.4801980198 0.0 1.4801980198 0.0 
0.661360813078 0.0 0.649597720044 0.0 0.47844769426 0.0 1.4900990099 0.0 1.4900990099 0.0 
0.666093697244 0.0 0.666093697244 0.0 0.483232171203 0.0 1.5 0.0 1.5 0.0 


==> plot_data/synthetic_traffic/clique3/ideal_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.188072396508 -1.0 0.0 1 1.0 
1 0.195437031153 -1.0 0.0 1 1.0 
2 0.199932871992 -1.0 0.0 1 1.0 
3 0.20526398623 -1.0 0.0 1 1.0 
4 0.206933220769 -1.0 0.0 1 1.0 
5 0.211454597546 -1.0 0.0 1 1.0 
6 0.21331021446 -1.0 0.0 1 1.0 
7 0.214798545467 -1.0 0.0 1 1.0 
8 0.216735702807 -1.0 0.0 1 1.0 
9 0.220159716912 -1.0 0.0 1 1.0 
10 0.222697042824 -1.0 0.0 1 1.0 
11 0.224342330045 -1.0 0.0 1 1.0 
12 0.226107809697 -1.0 0.0 1 1.0 
13 0.229639991477 -1.0 0.0 1 1.0 
14 0.231785964049 -1.0 0.0 1 1.0 
15 0.234711912216 -1.0 0.0 1 1.0 
16 0.237852162564 -1.0 0.0 1 1.0 
17 0.239484294312 -1.0 0.0 1 1.0 
18 0.241856606166 -1.0 0.194619852354 1 1.0 
19 0.243486190904 -1.0 0.199446136494 1 1.0 
20 0.245316109211 -1.0 0.204999265091 1 1.0 
21 0.247500122683 -1.0 0.206570256206 1 1.0 
22 0.24924015685 -1.0 0.211413734463 1 1.0 
23 0.250782015975 -1.0 0.213307476867 1 1.0 
24 0.251821983911 -1.0 0.214607852446 1 1.0 
25 0.253244290868 -1.0 0.216477776978 1 1.0 
26 0.254734985167 -1.0 0.219942311622 1 1.0 
27 0.255652614915 -1.0 0.222427879095 1 1.0 
28 0.256966960613 -1.0 0.224266796573 1 1.0 
29 0.258488772673 -1.0 0.226019432278 1 1.0 
30 0.259930176891 -1.0 0.229593955938 1 1.0 
31 0.261352508478 -1.0 0.231243251139 1 1.0 
32 0.263129927419 -1.0 0.234671372921 1 1.0 
33 0.265097486627 -1.0 0.237733167933 1 1.0 
34 0.266423448561 -1.0 0.239140053228 1 1.0 
35 0.26834413851 -1.0 0.241623467646 1 1.0 
36 0.269055525354 -1.0 0.243315328901 1 1.0 
37 0.270999341472 -1.0 0.245057300487 1 1.0 
38 0.272825310043 0.19085782886 0.247172992564 1 1.0 
39 0.274729448425 0.199088562562 0.249041349707 1 1.0 
40 0.275972751403 0.204999265091 0.250012406529 1 1.0 
41 0.276896603468 0.208703640424 0.251737207331 1 1.0 
42 0.278301079952 0.213044786725 0.253214921041 1 1.0 
43 0.279806486442 0.214798545467 0.254639724702 1 1.0 
44 0.281476195987 0.217110810689 0.255538423519 1 1.0 
45 0.28357658589 0.220993810244 0.256819873797 1 1.0 
46 0.285027480755 0.224222041967 0.258453277138 1 1.0 
47 0.287032933523 0.226019432278 0.259907653464 1 1.0 
48 0.289115632754 0.229593955938 0.261287024386 1 1.0 
49 0.289963581852 0.232639693373 0.262440238342 1 1.0 
50 0.291182376964 0.235715978002 0.26443740425 1 1.0 
51 0.293078277848 0.238703526613 0.266255580085 1 1.0 
52 0.294835009307 0.241149154279 0.268199065854 1 1.0 
53 0.296175393082 0.243813543143 0.269012411569 1 1.0 
54 0.298048501827 0.246124649411 0.270872896222 1 1.0 
55 0.299649093551 0.24836265959 0.27274728652 1 1.0 
56 0.302303591585 0.251130209968 0.274587848162 1 1.0 
57 0.30591596409 0.252308239232 0.275948171084 1 1.0 
58 0.307115643559 0.253775965611 0.276540681013 1 1.0 
59 0.309855716779 0.255732215124 0.278295892631 1 1.0 
60 0.312433078107 0.257333048427 0.279726526274 1 1.0 
61 0.313804520036 0.259930176891 0.281315948203 1 1.0 
62 0.317454617446 0.261665328085 0.283510350118 1 1.0 
63 0.318577347102 0.265097486627 0.284884920094 1 1.0 
64 0.321538184604 0.267413380558 0.286971303838 1 1.0 
65 0.324131586399 0.268864945181 0.288881065134 1 1.0 
66 0.32599434859 0.271366847406 0.289903217117 1 1.0 
67 0.328618582521 0.274521781824 0.291134628215 1 1.0 
68 0.330707021564 0.276111419906 0.293021160975 1 1.0 
69 0.33286621605 0.278097624455 0.294703089328 1 1.0 
70 0.337875142375 0.279726526274 0.296146993118 1 1.0 
71 0.340738414688 0.281958773938 0.298025798906 1 1.0 
72 0.34281141796 0.284385338309 0.299623631824 1 1.0 
73 0.345203060656 0.288661249516 0.302161314109 1 1.0 
74 0.34934301244 0.291134628215 0.305657613645 1 1.0 
75 0.353521262493 0.293810125433 0.307013237913 1 1.0 
76 0.356028252302 0.295776592612 0.309769152914 1 1.0 
77 0.361136656654 0.298229374241 0.312190356022 1 1.0 
78 0.364753465057 0.301566069131 0.313722305082 1 1.0 
79 0.369854814577 0.306192520405 0.317408173815 1 1.0 
80 0.374790916487 0.309988383476 0.318335696101 1 1.0 
81 0.378729595868 0.313657610857 0.321484449163 1 1.0 
82 0.382066240354 0.318335696101 0.323931901192 1 1.0 
83 0.386882855215 0.322861467056 0.325899069479 1 1.0 
84 0.390363166647 0.325899069479 0.328269583878 1 1.0 
85 0.392617025631 0.329999440581 0.330523835196 1 1.0 
86 0.398082875065 0.33286621605 0.332589903819 1 1.0 
87 0.402267687385 0.340607847518 0.336535693257 1 1.0 
88 0.413831032452 0.344995229437 0.340704594574 1 1.0 
89 0.421392240516 0.353521262493 0.342743102746 1 1.0 
90 0.431654412493 0.361136656654 0.344995229437 1 1.0 
91 0.440157404277 0.371978183989 0.34774973159 1 1.0 
92 0.445083346011 0.380586858406 0.353486481237 1 1.0 
93 0.463492706063 0.386882855215 0.355902245382 1 1.0 
94 0.475746702675 0.39350135129 0.360951892299 1 1.0 
95 0.49461601099 0.410057858363 0.363909295058 1 1.0 
96 0.512077832909 0.431648319022 0.369471009702 1 1.0 
97 0.529050339598 0.445083346011 0.380813408025 1 1.0 
98 0.548308509418 0.481658357731 0.39124320661 1 1.0 
99 0.573166117431 0.522139741692 0.412965070101 1 1.0 
100 0.666093697244 0.666093697244 0.483232171203 1 1.0 


==> plot_data/synthetic_traffic/clique3/k1_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.6145522694 0.989 
0.64683522924 0.979 
0.679118189079 0.96 
0.711401148918 0.928 
0.743684108758 0.904 
0.775967068597 0.873 
0.808250028436 0.853 
0.840532988276 0.827 
0.872815948115 0.81 
0.905098907954 0.784 
0.937381867794 0.758 
0.969664827633 0.74 
1.00194778747 0.725 
1.03423074731 0.706 
1.06651370715 0.687 
1.09879666699 0.663 
1.13107962683 0.644 
1.16336258667 0.618 
1.19564554651 0.606 
1.22792850635 0.585 
1.26021146619 0.564 
1.29249442603 0.552 
1.32477738587 0.536 
1.3570603457 0.526 
1.38934330554 0.501 
1.42162626538 0.488 
1.45390922522 0.469 
1.48619218506 0.452 
1.5184751449 0.435 
1.55075810474 0.412 
1.58304106458 0.391 
1.61532402442 0.368 
1.64760698426 0.344 
1.6798899441 0.33 
1.71217290394 0.316 
1.74445586378 0.301 
1.77673882362 0.29 
1.80902178346 0.272 
1.84130474329 0.264 
1.87358770313 0.25 
1.90587066297 0.237 
1.93815362281 0.227 
1.97043658265 0.212 
2.00271954249 0.205 
2.03500250233 0.19 
2.06728546217 0.182 
2.09956842201 0.174 
2.13185138185 0.166 
2.16413434169 0.158 
2.19641730153 0.148 
2.22870026137 0.135 
2.26098322121 0.128 
2.29326618104 0.118 
2.32554914088 0.117 
2.35783210072 0.111 
2.39011506056 0.106 
2.4223980204 0.1 
2.45468098024 0.096 
2.48696394008 0.088 
2.51924689992 0.082 
2.55152985976 0.077 
2.5838128196 0.074 
2.61609577944 0.073 
2.64837873928 0.07 
2.68066169912 0.067 
2.71294465896 0.06 
2.7452276188 0.06 
2.77751057863 0.058 
2.80979353847 0.053 
2.84207649831 0.049 
2.87435945815 0.046 
2.90664241799 0.043 
2.93892537783 0.041 
2.97120833767 0.038 
3.00349129751 0.033 
3.03577425735 0.03 
3.06805721719 0.026 
3.10034017703 0.023 
3.13262313687 0.021 
3.16490609671 0.02 
3.19718905655 0.017 
3.22947201638 0.015 
3.26175497622 0.013 
3.29403793606 0.011 
3.3263208959 0.009 
3.35860385574 0.008 
3.39088681558 0.008 
3.42316977542 0.008 
3.45545273526 0.006 
3.4877356951 0.006 
3.52001865494 0.006 
3.55230161478 0.004 
3.58458457462 0.004 
3.61686753446 0.003 
3.6491504943 0.003 
3.68143345414 0.003 
3.71371641397 0.003 
3.74599937381 0.002 
3.77828233365 0.002 
3.81056529349 0.002 
3.84284825333 0.001 


==> plot_data/synthetic_traffic/clique3/k1_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.6145522694 0.111452295253 0.0 1 3.75 
1 0.643053091225 0.223191077562 0.0 1 3.75 
2 0.676936652656 0.258256210737 0.0 1 3.75 
3 0.689688797963 0.28510413453 0.0 1 3.75 
4 0.708446472933 0.31117835616 0.0 1 3.75 
5 0.720645126482 0.332738748098 0.0 1 3.75 
6 0.73088927552 0.361114034715 0.0 1 3.75 
7 0.741302625986 0.3760974503 0.0 1 3.75 
8 0.749798587186 0.393524249579 0.0 1 3.75 
9 0.765762306846 0.407996235061 0.0 1 3.75 
10 0.77715940915 0.420437132676 0.0 1 3.75 
11 0.792488793532 0.425048793726 0.0 1 3.75 
12 0.799619660698 0.436581205166 0.0 1 3.75 
13 0.809484954848 0.444715409028 0.0 1 3.75 
14 0.832381395715 0.456135899329 0.0 1 3.75 
15 0.842235945735 0.465619574944 0.0 1 3.75 
16 0.858281259993 0.471958204058 0.0 1 3.75 
17 0.86757606306 0.477791116781 0.0 1 3.75 
18 0.882671974053 0.484639935812 0.0 1 3.75 
19 0.903235138208 0.490540537948 0.0 1 3.75 
20 0.916877346152 0.498366224326 0.0 1 3.75 
21 0.925088296598 0.502097205795 0.0 1 3.75 
22 0.938975699699 0.509128520572 0.0 1 3.75 
23 0.955039346714 0.515242820976 0.0 1 3.82871876033 
24 0.961513727642 0.520569282104 0.0 1 3.90900299267 
25 0.982522637071 0.525537971949 0.0 1 4.07916258097 
26 0.999629635856 0.529889265417 0.0 1 4.21814526014 
27 1.01827028841 0.534351024602 0.0 1 4.33388124941 
28 1.0376832071 0.538915216306 0.0 1 4.54873301263 
29 1.04961112907 0.543749470944 0.0 1 4.79102154034 
30 1.07301399227 0.54706663286 0.0 1 5.07280296299 
31 1.08448147906 0.552204018555 0.0 1 5.3214304925 
32 1.10502804801 0.555177967588 0.0 1 5.47922789751 
33 1.1228068405 0.55692934352 0.0 1 5.52119331297 
34 1.13648098818 0.562928714394 0.0 1 5.75683965758 
35 1.14956037176 0.565129596454 0.0 1 5.88461328958 
36 1.16697924902 0.571117884903 0.0 1 6.0183282118 
37 1.18421530517 0.574654408661 0.0 1 6.18847846035 
38 1.19030299758 0.578893131801 0.0 1 6.41054155325 
39 1.21081839825 0.582814485764 0.0 1 6.57597029952 
40 1.2311922078 0.586381621594 0.0 1 6.7603771217 
41 1.24240421665 0.590611843303 0.0 1 6.92553998559 
42 1.26905708448 0.595289148275 0.0 1 7.07076963436 
43 1.28479063168 0.59940635623 0.0 1 7.21084433807 
44 1.29878366883 0.606512882189 0.0 1 7.30922745057 
45 1.32492160669 0.612603045298 0.0 1 7.38142193155 
46 1.33750765666 0.616863482964 0.0 1 7.5 
47 1.37269408762 0.620615693261 0.0 1 7.5 
48 1.39284689709 0.625602517402 0.0 1 7.5 
49 1.40342593832 0.628477625641 0.0 1 7.5 
50 1.41918995321 0.636539193322 0.0 1 7.5 
51 1.43877802714 0.641583022431 0.0 1 7.5 
52 1.46734223853 0.645471972898 0.0 1 7.5 
53 1.48142300729 0.649040881225 0.0 1 7.5 
54 1.50053837725 0.654777126926 0.0 1 7.5 
55 1.51915592438 0.661954922641 0.0 1 7.5 
56 1.53465229364 0.66692446314 0.0 1 7.5 
57 1.5522434155 0.67285392068 0.0 1 7.5 
58 1.56544528457 0.677053592932 0.0 1 7.5 
59 1.58627224495 0.68250458458 0.0 1 7.5 
60 1.59961032114 0.687084078532 0.0 1 7.5 
61 1.61426819101 0.690841784839 0.0 1 7.5 
62 1.63400528382 0.696688655356 0.0 1 7.5 
63 1.6435668467 0.70078967765 0.0 1 7.5 
64 1.6563378227 0.70403952173 0.0 1 7.5 
65 1.6708049383 0.710627572442 0.0 1 7.5 
66 1.68255738737 0.715058763357 0.0 1 7.5 
67 1.70314756092 0.721105491583 0.0 1 7.5 
68 1.72833551442 0.725670343153 0.0 1 7.5 
69 1.76340930949 0.730022518431 0.0 1 7.5 
70 1.77495570352 0.736264418756 0.0 1 7.5 
71 1.80411548733 0.740826559031 0.0 1 7.5 
72 1.8257231262 0.74459580042 0.0 1 7.5 
73 1.84223234947 0.749798587186 0.0 1 7.5 
74 1.87671660641 0.753983624132 0.0 1 7.5 
75 1.90451182521 0.760141660789 0.0 1 7.5 
76 1.92518564505 0.768529178542 0.0 1 7.5 
77 1.9616096458 0.775489633002 0.0 1 7.5 
78 1.98074947878 0.784816327237 0.0 1 7.5 
79 2.00609665636 0.794360646374 0.0 1 7.5 
80 2.03954574515 0.796831846802 0.0 1 7.5 
81 2.05744905704 0.802884029828 0.0 1 7.5 
82 2.10434691379 0.811428323078 0.0 1 7.5 
83 2.1439681995 0.829212647785 0.0 1 7.5 
84 2.18395496046 0.83876679258 0.0 1 7.5 
85 2.21918656671 0.847061300353 0.0 1 7.5 
86 2.25053801997 0.857976619787 0.0 1 7.5 
87 2.27792085835 0.866081828096 0.0 1 7.5 
88 2.31032651997 0.882449896414 0.0 1 7.5 
89 2.38983213528 0.899777084656 0.0 1 7.5 
90 2.43220419707 0.917508618217 0.0 1 7.5 
91 2.50302141322 0.930862949231 0.0 1 7.5 
92 2.55283001787 0.940382024749 0.0 1 7.5 
93 2.6577504862 0.959304945334 0.0 1 7.5 
94 2.72290966782 0.983358752919 0.0 1 7.5 
95 2.85355390956 1.01677027942 0.0 1 7.5 
96 2.95429518986 1.04961112907 0.0 1 7.5 
97 3.05221349768 1.09850021546 0.0 1 7.5 
98 3.16331832357 1.12858617291 0.0 1 7.5 
99 3.30672760056 1.19124539452 0.0 1 7.5 
100 3.84284825333 1.39393895539 0.0 1 7.5 


==> plot_data/synthetic_traffic/clique3/k3_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.6145522694 0.989 
0.64683522924 0.979 
0.679118189079 0.96 
0.711401148918 0.928 
0.743684108758 0.904 
0.775967068597 0.873 
0.808250028436 0.853 
0.840532988276 0.827 
0.872815948115 0.81 
0.905098907954 0.784 
0.937381867794 0.758 
0.969664827633 0.74 
1.00194778747 0.725 
1.03423074731 0.706 
1.06651370715 0.687 
1.09879666699 0.663 
1.13107962683 0.644 
1.16336258667 0.618 
1.19564554651 0.606 
1.22792850635 0.585 
1.26021146619 0.564 
1.29249442603 0.552 
1.32477738587 0.536 
1.3570603457 0.526 
1.38934330554 0.501 
1.42162626538 0.488 
1.45390922522 0.469 
1.48619218506 0.452 
1.5184751449 0.435 
1.55075810474 0.412 
1.58304106458 0.391 
1.61532402442 0.368 
1.64760698426 0.344 
1.6798899441 0.33 
1.71217290394 0.316 
1.74445586378 0.301 
1.77673882362 0.29 
1.80902178346 0.272 
1.84130474329 0.264 
1.87358770313 0.25 
1.90587066297 0.237 
1.93815362281 0.227 
1.97043658265 0.212 
2.00271954249 0.205 
2.03500250233 0.19 
2.06728546217 0.182 
2.09956842201 0.174 
2.13185138185 0.166 
2.16413434169 0.158 
2.19641730153 0.148 
2.22870026137 0.135 
2.26098322121 0.128 
2.29326618104 0.118 
2.32554914088 0.117 
2.35783210072 0.111 
2.39011506056 0.106 
2.4223980204 0.1 
2.45468098024 0.096 
2.48696394008 0.088 
2.51924689992 0.082 
2.55152985976 0.077 
2.5838128196 0.074 
2.61609577944 0.073 
2.64837873928 0.07 
2.68066169912 0.067 
2.71294465896 0.06 
2.7452276188 0.06 
2.77751057863 0.058 
2.80979353847 0.053 
2.84207649831 0.049 
2.87435945815 0.046 
2.90664241799 0.043 
2.93892537783 0.041 
2.97120833767 0.038 
3.00349129751 0.033 
3.03577425735 0.03 
3.06805721719 0.026 
3.10034017703 0.023 
3.13262313687 0.021 
3.16490609671 0.02 
3.19718905655 0.017 
3.22947201638 0.015 
3.26175497622 0.013 
3.29403793606 0.011 
3.3263208959 0.009 
3.35860385574 0.008 
3.39088681558 0.008 
3.42316977542 0.008 
3.45545273526 0.006 
3.4877356951 0.006 
3.52001865494 0.006 
3.55230161478 0.004 
3.58458457462 0.004 
3.61686753446 0.003 
3.6491504943 0.003 
3.68143345414 0.003 
3.71371641397 0.003 
3.74599937381 0.002 
3.77828233365 0.002 
3.81056529349 0.002 
3.84284825333 0.001 


==> plot_data/synthetic_traffic/clique3/k3_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.6145522694 0.111452295253 0.0 1 3.75 
1 0.643053091225 0.223191077562 0.0 1 3.75 
2 0.676936652656 0.258256210737 0.0 1 3.75 
3 0.689688797963 0.28510413453 0.0 1 3.75 
4 0.708446472933 0.31117835616 0.0 1 3.75 
5 0.720645126482 0.332738748098 0.0 1 3.75 
6 0.73088927552 0.361114034715 0.0 1 3.75 
7 0.741302625986 0.3760974503 0.0 1 3.75 
8 0.749798587186 0.393524249579 0.0 1 3.75 
9 0.765762306846 0.407996235061 0.0 1 3.75 
10 0.77715940915 0.420437132676 0.0 1 3.75 
11 0.792488793532 0.425048793726 0.0 1 3.75 
12 0.799619660698 0.436581205166 0.0 1 3.75 
13 0.809484954848 0.444715409028 0.0 1 3.75 
14 0.832381395715 0.456135899329 0.0 1 3.75 
15 0.842235945735 0.465619574944 0.0 1 3.75 
16 0.858281259993 0.471958204058 0.0 1 3.75 
17 0.86757606306 0.477791116781 0.0 1 3.75 
18 0.882671974053 0.484639935812 0.0 1 3.75 
19 0.903235138208 0.490540537948 0.0 1 3.75 
20 0.916877346152 0.498366224326 0.0 1 3.75 
21 0.925088296598 0.502097205795 0.0 1 3.75 
22 0.938975699699 0.509128520572 0.0 1 3.75 
23 0.955039346714 0.515242820976 0.0 1 3.82871876033 
24 0.961513727642 0.520569282104 0.0 1 3.90900299267 
25 0.982522637071 0.525537971949 0.0 1 4.07916258097 
26 0.999629635856 0.529889265417 0.0 1 4.21814526014 
27 1.01827028841 0.534351024602 0.0 1 4.33388124941 
28 1.0376832071 0.538915216306 0.0 1 4.54873301263 
29 1.04961112907 0.543749470944 0.0 1 4.79102154034 
30 1.07301399227 0.54706663286 0.0 1 5.07280296299 
31 1.08448147906 0.552204018555 0.0 1 5.3214304925 
32 1.10502804801 0.555177967588 0.0 1 5.47922789751 
33 1.1228068405 0.55692934352 0.0 1 5.52119331297 
34 1.13648098818 0.562928714394 0.0 1 5.75683965758 
35 1.14956037176 0.565129596454 0.0 1 5.88461328958 
36 1.16697924902 0.571117884903 0.0 1 6.0183282118 
37 1.18421530517 0.574654408661 0.0 1 6.18847846035 
38 1.19030299758 0.578893131801 0.0 1 6.41054155325 
39 1.21081839825 0.582814485764 0.0 1 6.57597029952 
40 1.2311922078 0.586381621594 0.0 1 6.7603771217 
41 1.24240421665 0.590611843303 0.0 1 6.92553998559 
42 1.26905708448 0.595289148275 0.0 1 7.07076963436 
43 1.28479063168 0.59940635623 0.0 1 7.21084433807 
44 1.29878366883 0.606512882189 0.0 1 7.30922745057 
45 1.32492160669 0.612603045298 0.0 1 7.38142193155 
46 1.33750765666 0.616863482964 0.0 1 7.5 
47 1.37269408762 0.620615693261 0.0 1 7.5 
48 1.39284689709 0.625602517402 0.0 1 7.5 
49 1.40342593832 0.628477625641 0.0 1 7.5 
50 1.41918995321 0.636539193322 0.0 1 7.5 
51 1.43877802714 0.641583022431 0.0 1 7.5 
52 1.46734223853 0.645471972898 0.0 1 7.5 
53 1.48142300729 0.649040881225 0.0 1 7.5 
54 1.50053837725 0.654777126926 0.0 1 7.5 
55 1.51915592438 0.661954922641 0.0 1 7.5 
56 1.53465229364 0.66692446314 0.0 1 7.5 
57 1.5522434155 0.67285392068 0.0 1 7.5 
58 1.56544528457 0.677053592932 0.0 1 7.5 
59 1.58627224495 0.68250458458 0.0 1 7.5 
60 1.59961032114 0.687084078532 0.0 1 7.5 
61 1.61426819101 0.690841784839 0.0 1 7.5 
62 1.63400528382 0.696688655356 0.0 1 7.5 
63 1.6435668467 0.70078967765 0.0 1 7.5 
64 1.6563378227 0.70403952173 0.0 1 7.5 
65 1.6708049383 0.710627572442 0.0 1 7.5 
66 1.68255738737 0.715058763357 0.0 1 7.5 
67 1.70314756092 0.721105491583 0.0 1 7.5 
68 1.72833551442 0.725670343153 0.0 1 7.5 
69 1.76340930949 0.730022518431 0.0 1 7.5 
70 1.77495570352 0.736264418756 0.0 1 7.5 
71 1.80411548733 0.740826559031 0.0 1 7.5 
72 1.8257231262 0.74459580042 0.0 1 7.5 
73 1.84223234947 0.749798587186 0.0 1 7.5 
74 1.87671660641 0.753983624132 0.0 1 7.5 
75 1.90451182521 0.760141660789 0.0 1 7.5 
76 1.92518564505 0.768529178542 0.0 1 7.5 
77 1.9616096458 0.775489633002 0.0 1 7.5 
78 1.98074947878 0.784816327237 0.0 1 7.5 
79 2.00609665636 0.794360646374 0.0 1 7.5 
80 2.03954574515 0.796831846802 0.0 1 7.5 
81 2.05744905704 0.802884029828 0.0 1 7.5 
82 2.10434691379 0.811428323078 0.0 1 7.5 
83 2.1439681995 0.829212647785 0.0 1 7.5 
84 2.18395496046 0.83876679258 0.0 1 7.5 
85 2.21918656671 0.847061300353 0.0 1 7.5 
86 2.25053801997 0.857976619787 0.0 1 7.5 
87 2.27792085835 0.866081828096 0.0 1 7.5 
88 2.31032651997 0.882449896414 0.0 1 7.5 
89 2.38983213528 0.899777084656 0.0 1 7.5 
90 2.43220419707 0.917508618217 0.0 1 7.5 
91 2.50302141322 0.930862949231 0.0 1 7.5 
92 2.55283001787 0.940382024749 0.0 1 7.5 
93 2.6577504862 0.959304945334 0.0 1 7.5 
94 2.72290966782 0.983358752919 0.0 1 7.5 
95 2.85355390956 1.01677027942 0.0 1 7.5 
96 2.95429518986 1.04961112907 0.0 1 7.5 
97 3.05221349768 1.09850021546 0.0 1 7.5 
98 3.16331832357 1.12858617291 0.0 1 7.5 
99 3.30672760056 1.19124539452 0.0 1 7.5 
100 3.84284825333 1.39393895539 0.0 1 7.5 


==> plot_data/synthetic_traffic/clique3/k5_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.6145522694 0.989 
0.64683522924 0.979 
0.679118189079 0.96 
0.711401148918 0.928 
0.743684108758 0.904 
0.775967068597 0.873 
0.808250028436 0.853 
0.840532988276 0.827 
0.872815948115 0.81 
0.905098907954 0.784 
0.937381867794 0.758 
0.969664827633 0.74 
1.00194778747 0.725 
1.03423074731 0.706 
1.06651370715 0.687 
1.09879666699 0.663 
1.13107962683 0.644 
1.16336258667 0.618 
1.19564554651 0.606 
1.22792850635 0.585 
1.26021146619 0.564 
1.29249442603 0.552 
1.32477738587 0.536 
1.3570603457 0.526 
1.38934330554 0.501 
1.42162626538 0.488 
1.45390922522 0.469 
1.48619218506 0.452 
1.5184751449 0.435 
1.55075810474 0.412 
1.58304106458 0.391 
1.61532402442 0.368 
1.64760698426 0.344 
1.6798899441 0.33 
1.71217290394 0.316 
1.74445586378 0.301 
1.77673882362 0.29 
1.80902178346 0.272 
1.84130474329 0.264 
1.87358770313 0.25 
1.90587066297 0.237 
1.93815362281 0.227 
1.97043658265 0.212 
2.00271954249 0.205 
2.03500250233 0.19 
2.06728546217 0.182 
2.09956842201 0.174 
2.13185138185 0.166 
2.16413434169 0.158 
2.19641730153 0.148 
2.22870026137 0.135 
2.26098322121 0.128 
2.29326618104 0.118 
2.32554914088 0.117 
2.35783210072 0.111 
2.39011506056 0.106 
2.4223980204 0.1 
2.45468098024 0.096 
2.48696394008 0.088 
2.51924689992 0.082 
2.55152985976 0.077 
2.5838128196 0.074 
2.61609577944 0.073 
2.64837873928 0.07 
2.68066169912 0.067 
2.71294465896 0.06 
2.7452276188 0.06 
2.77751057863 0.058 
2.80979353847 0.053 
2.84207649831 0.049 
2.87435945815 0.046 
2.90664241799 0.043 
2.93892537783 0.041 
2.97120833767 0.038 
3.00349129751 0.033 
3.03577425735 0.03 
3.06805721719 0.026 
3.10034017703 0.023 
3.13262313687 0.021 
3.16490609671 0.02 
3.19718905655 0.017 
3.22947201638 0.015 
3.26175497622 0.013 
3.29403793606 0.011 
3.3263208959 0.009 
3.35860385574 0.008 
3.39088681558 0.008 
3.42316977542 0.008 
3.45545273526 0.006 
3.4877356951 0.006 
3.52001865494 0.006 
3.55230161478 0.004 
3.58458457462 0.004 
3.61686753446 0.003 
3.6491504943 0.003 
3.68143345414 0.003 
3.71371641397 0.003 
3.74599937381 0.002 
3.77828233365 0.002 
3.81056529349 0.002 
3.84284825333 0.001 


==> plot_data/synthetic_traffic/clique3/k5_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.6145522694 0.111452295253 0.0 1 3.75 
1 0.643053091225 0.223191077562 0.0 1 3.75 
2 0.676936652656 0.258256210737 0.0 1 3.75 
3 0.689688797963 0.28510413453 0.0 1 3.75 
4 0.708446472933 0.31117835616 0.0 1 3.75 
5 0.720645126482 0.332738748098 0.0 1 3.75 
6 0.73088927552 0.361114034715 0.0 1 3.75 
7 0.741302625986 0.3760974503 0.0 1 3.75 
8 0.749798587186 0.393524249579 0.0 1 3.75 
9 0.765762306846 0.407996235061 0.0 1 3.75 
10 0.77715940915 0.420437132676 0.0 1 3.75 
11 0.792488793532 0.425048793726 0.0 1 3.75 
12 0.799619660698 0.436581205166 0.0 1 3.75 
13 0.809484954848 0.444715409028 0.0 1 3.75 
14 0.832381395715 0.456135899329 0.0 1 3.75 
15 0.842235945735 0.465619574944 0.0 1 3.75 
16 0.858281259993 0.471958204058 0.0 1 3.75 
17 0.86757606306 0.477791116781 0.0 1 3.75 
18 0.882671974053 0.484639935812 0.0 1 3.75 
19 0.903235138208 0.490540537948 0.0 1 3.75 
20 0.916877346152 0.498366224326 0.0 1 3.75 
21 0.925088296598 0.502097205795 0.0 1 3.75 
22 0.938975699699 0.509128520572 0.0 1 3.75 
23 0.955039346714 0.515242820976 0.0 1 3.82871876033 
24 0.961513727642 0.520569282104 0.0 1 3.90900299267 
25 0.982522637071 0.525537971949 0.0 1 4.07916258097 
26 0.999629635856 0.529889265417 0.0 1 4.21814526014 
27 1.01827028841 0.534351024602 0.0 1 4.33388124941 
28 1.0376832071 0.538915216306 0.0 1 4.54873301263 
29 1.04961112907 0.543749470944 0.0 1 4.79102154034 
30 1.07301399227 0.54706663286 0.0 1 5.07280296299 
31 1.08448147906 0.552204018555 0.0 1 5.3214304925 
32 1.10502804801 0.555177967588 0.0 1 5.47922789751 
33 1.1228068405 0.55692934352 0.0 1 5.52119331297 
34 1.13648098818 0.562928714394 0.0 1 5.75683965758 
35 1.14956037176 0.565129596454 0.0 1 5.88461328958 
36 1.16697924902 0.571117884903 0.0 1 6.0183282118 
37 1.18421530517 0.574654408661 0.0 1 6.18847846035 
38 1.19030299758 0.578893131801 0.0 1 6.41054155325 
39 1.21081839825 0.582814485764 0.0 1 6.57597029952 
40 1.2311922078 0.586381621594 0.0 1 6.7603771217 
41 1.24240421665 0.590611843303 0.0 1 6.92553998559 
42 1.26905708448 0.595289148275 0.0 1 7.07076963436 
43 1.28479063168 0.59940635623 0.0 1 7.21084433807 
44 1.29878366883 0.606512882189 0.0 1 7.30922745057 
45 1.32492160669 0.612603045298 0.0 1 7.38142193155 
46 1.33750765666 0.616863482964 0.0 1 7.5 
47 1.37269408762 0.620615693261 0.0 1 7.5 
48 1.39284689709 0.625602517402 0.0 1 7.5 
49 1.40342593832 0.628477625641 0.0 1 7.5 
50 1.41918995321 0.636539193322 0.0 1 7.5 
51 1.43877802714 0.641583022431 0.0 1 7.5 
52 1.46734223853 0.645471972898 0.0 1 7.5 
53 1.48142300729 0.649040881225 0.0 1 7.5 
54 1.50053837725 0.654777126926 0.0 1 7.5 
55 1.51915592438 0.661954922641 0.0 1 7.5 
56 1.53465229364 0.66692446314 0.0 1 7.5 
57 1.5522434155 0.67285392068 0.0 1 7.5 
58 1.56544528457 0.677053592932 0.0 1 7.5 
59 1.58627224495 0.68250458458 0.0 1 7.5 
60 1.59961032114 0.687084078532 0.0 1 7.5 
61 1.61426819101 0.690841784839 0.0 1 7.5 
62 1.63400528382 0.696688655356 0.0 1 7.5 
63 1.6435668467 0.70078967765 0.0 1 7.5 
64 1.6563378227 0.70403952173 0.0 1 7.5 
65 1.6708049383 0.710627572442 0.0 1 7.5 
66 1.68255738737 0.715058763357 0.0 1 7.5 
67 1.70314756092 0.721105491583 0.0 1 7.5 
68 1.72833551442 0.725670343153 0.0 1 7.5 
69 1.76340930949 0.730022518431 0.0 1 7.5 
70 1.77495570352 0.736264418756 0.0 1 7.5 
71 1.80411548733 0.740826559031 0.0 1 7.5 
72 1.8257231262 0.74459580042 0.0 1 7.5 
73 1.84223234947 0.749798587186 0.0 1 7.5 
74 1.87671660641 0.753983624132 0.0 1 7.5 
75 1.90451182521 0.760141660789 0.0 1 7.5 
76 1.92518564505 0.768529178542 0.0 1 7.5 
77 1.9616096458 0.775489633002 0.0 1 7.5 
78 1.98074947878 0.784816327237 0.0 1 7.5 
79 2.00609665636 0.794360646374 0.0 1 7.5 
80 2.03954574515 0.796831846802 0.0 1 7.5 
81 2.05744905704 0.802884029828 0.0 1 7.5 
82 2.10434691379 0.811428323078 0.0 1 7.5 
83 2.1439681995 0.829212647785 0.0 1 7.5 
84 2.18395496046 0.83876679258 0.0 1 7.5 
85 2.21918656671 0.847061300353 0.0 1 7.5 
86 2.25053801997 0.857976619787 0.0 1 7.5 
87 2.27792085835 0.866081828096 0.0 1 7.5 
88 2.31032651997 0.882449896414 0.0 1 7.5 
89 2.38983213528 0.899777084656 0.0 1 7.5 
90 2.43220419707 0.917508618217 0.0 1 7.5 
91 2.50302141322 0.930862949231 0.0 1 7.5 
92 2.55283001787 0.940382024749 0.0 1 7.5 
93 2.6577504862 0.959304945334 0.0 1 7.5 
94 2.72290966782 0.983358752919 0.0 1 7.5 
95 2.85355390956 1.01677027942 0.0 1 7.5 
96 2.95429518986 1.04961112907 0.0 1 7.5 
97 3.05221349768 1.09850021546 0.0 1 7.5 
98 3.16331832357 1.12858617291 0.0 1 7.5 
99 3.30672760056 1.19124539452 0.0 1 7.5 
100 3.84284825333 1.39393895539 0.0 1 7.5 


==> plot_data/synthetic_traffic/clique3/k7_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.6145522694 0.989 
0.64683522924 0.979 
0.679118189079 0.96 
0.711401148918 0.928 
0.743684108758 0.904 
0.775967068597 0.873 
0.808250028436 0.853 
0.840532988276 0.827 
0.872815948115 0.81 
0.905098907954 0.784 
0.937381867794 0.758 
0.969664827633 0.74 
1.00194778747 0.725 
1.03423074731 0.706 
1.06651370715 0.687 
1.09879666699 0.663 
1.13107962683 0.644 
1.16336258667 0.618 
1.19564554651 0.606 
1.22792850635 0.585 
1.26021146619 0.564 
1.29249442603 0.552 
1.32477738587 0.536 
1.3570603457 0.526 
1.38934330554 0.501 
1.42162626538 0.488 
1.45390922522 0.469 
1.48619218506 0.452 
1.5184751449 0.435 
1.55075810474 0.412 
1.58304106458 0.391 
1.61532402442 0.368 
1.64760698426 0.344 
1.6798899441 0.33 
1.71217290394 0.316 
1.74445586378 0.301 
1.77673882362 0.29 
1.80902178346 0.272 
1.84130474329 0.264 
1.87358770313 0.25 
1.90587066297 0.237 
1.93815362281 0.227 
1.97043658265 0.212 
2.00271954249 0.205 
2.03500250233 0.19 
2.06728546217 0.182 
2.09956842201 0.174 
2.13185138185 0.166 
2.16413434169 0.158 
2.19641730153 0.148 
2.22870026137 0.135 
2.26098322121 0.128 
2.29326618104 0.118 
2.32554914088 0.117 
2.35783210072 0.111 
2.39011506056 0.106 
2.4223980204 0.1 
2.45468098024 0.096 
2.48696394008 0.088 
2.51924689992 0.082 
2.55152985976 0.077 
2.5838128196 0.074 
2.61609577944 0.073 
2.64837873928 0.07 
2.68066169912 0.067 
2.71294465896 0.06 
2.7452276188 0.06 
2.77751057863 0.058 
2.80979353847 0.053 
2.84207649831 0.049 
2.87435945815 0.046 
2.90664241799 0.043 
2.93892537783 0.041 
2.97120833767 0.038 
3.00349129751 0.033 
3.03577425735 0.03 
3.06805721719 0.026 
3.10034017703 0.023 
3.13262313687 0.021 
3.16490609671 0.02 
3.19718905655 0.017 
3.22947201638 0.015 
3.26175497622 0.013 
3.29403793606 0.011 
3.3263208959 0.009 
3.35860385574 0.008 
3.39088681558 0.008 
3.42316977542 0.008 
3.45545273526 0.006 
3.4877356951 0.006 
3.52001865494 0.006 
3.55230161478 0.004 
3.58458457462 0.004 
3.61686753446 0.003 
3.6491504943 0.003 
3.68143345414 0.003 
3.71371641397 0.003 
3.74599937381 0.002 
3.77828233365 0.002 
3.81056529349 0.002 
3.84284825333 0.001 


==> plot_data/synthetic_traffic/clique3/k7_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.6145522694 0.111452295253 0.0 1 3.75 
1 0.643053091225 0.223191077562 0.0 1 3.75 
2 0.676936652656 0.258256210737 0.0 1 3.75 
3 0.689688797963 0.28510413453 0.0 1 3.75 
4 0.708446472933 0.31117835616 0.0 1 3.75 
5 0.720645126482 0.332738748098 0.0 1 3.75 
6 0.73088927552 0.361114034715 0.0 1 3.75 
7 0.741302625986 0.3760974503 0.0 1 3.75 
8 0.749798587186 0.393524249579 0.0 1 3.75 
9 0.765762306846 0.407996235061 0.0 1 3.75 
10 0.77715940915 0.420437132676 0.0 1 3.75 
11 0.792488793532 0.425048793726 0.0 1 3.75 
12 0.799619660698 0.436581205166 0.0 1 3.75 
13 0.809484954848 0.444715409028 0.0 1 3.75 
14 0.832381395715 0.456135899329 0.0 1 3.75 
15 0.842235945735 0.465619574944 0.0 1 3.75 
16 0.858281259993 0.471958204058 0.0 1 3.75 
17 0.86757606306 0.477791116781 0.0 1 3.75 
18 0.882671974053 0.484639935812 0.0 1 3.75 
19 0.903235138208 0.490540537948 0.0 1 3.75 
20 0.916877346152 0.498366224326 0.0 1 3.75 
21 0.925088296598 0.502097205795 0.0 1 3.75 
22 0.938975699699 0.509128520572 0.0 1 3.75 
23 0.955039346714 0.515242820976 0.0 1 3.82871876033 
24 0.961513727642 0.520569282104 0.0 1 3.90900299267 
25 0.982522637071 0.525537971949 0.0 1 4.07916258097 
26 0.999629635856 0.529889265417 0.0 1 4.21814526014 
27 1.01827028841 0.534351024602 0.0 1 4.33388124941 
28 1.0376832071 0.538915216306 0.0 1 4.54873301263 
29 1.04961112907 0.543749470944 0.0 1 4.79102154034 
30 1.07301399227 0.54706663286 0.0 1 5.07280296299 
31 1.08448147906 0.552204018555 0.0 1 5.3214304925 
32 1.10502804801 0.555177967588 0.0 1 5.47922789751 
33 1.1228068405 0.55692934352 0.0 1 5.52119331297 
34 1.13648098818 0.562928714394 0.0 1 5.75683965758 
35 1.14956037176 0.565129596454 0.0 1 5.88461328958 
36 1.16697924902 0.571117884903 0.0 1 6.0183282118 
37 1.18421530517 0.574654408661 0.0 1 6.18847846035 
38 1.19030299758 0.578893131801 0.0 1 6.41054155325 
39 1.21081839825 0.582814485764 0.0 1 6.57597029952 
40 1.2311922078 0.586381621594 0.0 1 6.7603771217 
41 1.24240421665 0.590611843303 0.0 1 6.92553998559 
42 1.26905708448 0.595289148275 0.0 1 7.07076963436 
43 1.28479063168 0.59940635623 0.0 1 7.21084433807 
44 1.29878366883 0.606512882189 0.0 1 7.30922745057 
45 1.32492160669 0.612603045298 0.0 1 7.38142193155 
46 1.33750765666 0.616863482964 0.0 1 7.5 
47 1.37269408762 0.620615693261 0.0 1 7.5 
48 1.39284689709 0.625602517402 0.0 1 7.5 
49 1.40342593832 0.628477625641 0.0 1 7.5 
50 1.41918995321 0.636539193322 0.0 1 7.5 
51 1.43877802714 0.641583022431 0.0 1 7.5 
52 1.46734223853 0.645471972898 0.0 1 7.5 
53 1.48142300729 0.649040881225 0.0 1 7.5 
54 1.50053837725 0.654777126926 0.0 1 7.5 
55 1.51915592438 0.661954922641 0.0 1 7.5 
56 1.53465229364 0.66692446314 0.0 1 7.5 
57 1.5522434155 0.67285392068 0.0 1 7.5 
58 1.56544528457 0.677053592932 0.0 1 7.5 
59 1.58627224495 0.68250458458 0.0 1 7.5 
60 1.59961032114 0.687084078532 0.0 1 7.5 
61 1.61426819101 0.690841784839 0.0 1 7.5 
62 1.63400528382 0.696688655356 0.0 1 7.5 
63 1.6435668467 0.70078967765 0.0 1 7.5 
64 1.6563378227 0.70403952173 0.0 1 7.5 
65 1.6708049383 0.710627572442 0.0 1 7.5 
66 1.68255738737 0.715058763357 0.0 1 7.5 
67 1.70314756092 0.721105491583 0.0 1 7.5 
68 1.72833551442 0.725670343153 0.0 1 7.5 
69 1.76340930949 0.730022518431 0.0 1 7.5 
70 1.77495570352 0.736264418756 0.0 1 7.5 
71 1.80411548733 0.740826559031 0.0 1 7.5 
72 1.8257231262 0.74459580042 0.0 1 7.5 
73 1.84223234947 0.749798587186 0.0 1 7.5 
74 1.87671660641 0.753983624132 0.0 1 7.5 
75 1.90451182521 0.760141660789 0.0 1 7.5 
76 1.92518564505 0.768529178542 0.0 1 7.5 
77 1.9616096458 0.775489633002 0.0 1 7.5 
78 1.98074947878 0.784816327237 0.0 1 7.5 
79 2.00609665636 0.794360646374 0.0 1 7.5 
80 2.03954574515 0.796831846802 0.0 1 7.5 
81 2.05744905704 0.802884029828 0.0 1 7.5 
82 2.10434691379 0.811428323078 0.0 1 7.5 
83 2.1439681995 0.829212647785 0.0 1 7.5 
84 2.18395496046 0.83876679258 0.0 1 7.5 
85 2.21918656671 0.847061300353 0.0 1 7.5 
86 2.25053801997 0.857976619787 0.0 1 7.5 
87 2.27792085835 0.866081828096 0.0 1 7.5 
88 2.31032651997 0.882449896414 0.0 1 7.5 
89 2.38983213528 0.899777084656 0.0 1 7.5 
90 2.43220419707 0.917508618217 0.0 1 7.5 
91 2.50302141322 0.930862949231 0.0 1 7.5 
92 2.55283001787 0.940382024749 0.0 1 7.5 
93 2.6577504862 0.959304945334 0.0 1 7.5 
94 2.72290966782 0.983358752919 0.0 1 7.5 
95 2.85355390956 1.01677027942 0.0 1 7.5 
96 2.95429518986 1.04961112907 0.0 1 7.5 
97 3.05221349768 1.09850021546 0.0 1 7.5 
98 3.16331832357 1.12858617291 0.0 1 7.5 
99 3.30672760056 1.19124539452 0.0 1 7.5 
100 3.84284825333 1.39393895539 0.0 1 7.5 


==> plot_data/synthetic_traffic/clique3/k9_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.6145522694 0.989 
0.64683522924 0.979 
0.679118189079 0.96 
0.711401148918 0.928 
0.743684108758 0.904 
0.775967068597 0.873 
0.808250028436 0.853 
0.840532988276 0.827 
0.872815948115 0.81 
0.905098907954 0.784 
0.937381867794 0.758 
0.969664827633 0.74 
1.00194778747 0.725 
1.03423074731 0.706 
1.06651370715 0.687 
1.09879666699 0.663 
1.13107962683 0.644 
1.16336258667 0.618 
1.19564554651 0.606 
1.22792850635 0.585 
1.26021146619 0.564 
1.29249442603 0.552 
1.32477738587 0.536 
1.3570603457 0.526 
1.38934330554 0.501 
1.42162626538 0.488 
1.45390922522 0.469 
1.48619218506 0.452 
1.5184751449 0.435 
1.55075810474 0.412 
1.58304106458 0.391 
1.61532402442 0.368 
1.64760698426 0.344 
1.6798899441 0.33 
1.71217290394 0.316 
1.74445586378 0.301 
1.77673882362 0.29 
1.80902178346 0.272 
1.84130474329 0.264 
1.87358770313 0.25 
1.90587066297 0.237 
1.93815362281 0.227 
1.97043658265 0.212 
2.00271954249 0.205 
2.03500250233 0.19 
2.06728546217 0.182 
2.09956842201 0.174 
2.13185138185 0.166 
2.16413434169 0.158 
2.19641730153 0.148 
2.22870026137 0.135 
2.26098322121 0.128 
2.29326618104 0.118 
2.32554914088 0.117 
2.35783210072 0.111 
2.39011506056 0.106 
2.4223980204 0.1 
2.45468098024 0.096 
2.48696394008 0.088 
2.51924689992 0.082 
2.55152985976 0.077 
2.5838128196 0.074 
2.61609577944 0.073 
2.64837873928 0.07 
2.68066169912 0.067 
2.71294465896 0.06 
2.7452276188 0.06 
2.77751057863 0.058 
2.80979353847 0.053 
2.84207649831 0.049 
2.87435945815 0.046 
2.90664241799 0.043 
2.93892537783 0.041 
2.97120833767 0.038 
3.00349129751 0.033 
3.03577425735 0.03 
3.06805721719 0.026 
3.10034017703 0.023 
3.13262313687 0.021 
3.16490609671 0.02 
3.19718905655 0.017 
3.22947201638 0.015 
3.26175497622 0.013 
3.29403793606 0.011 
3.3263208959 0.009 
3.35860385574 0.008 
3.39088681558 0.008 
3.42316977542 0.008 
3.45545273526 0.006 
3.4877356951 0.006 
3.52001865494 0.006 
3.55230161478 0.004 
3.58458457462 0.004 
3.61686753446 0.003 
3.6491504943 0.003 
3.68143345414 0.003 
3.71371641397 0.003 
3.74599937381 0.002 
3.77828233365 0.002 
3.81056529349 0.002 
3.84284825333 0.001 


==> plot_data/synthetic_traffic/clique3/k9_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.6145522694 0.111452295253 0.0 1 3.75 
1 0.643053091225 0.223191077562 0.0 1 3.75 
2 0.676936652656 0.258256210737 0.0 1 3.75 
3 0.689688797963 0.28510413453 0.0 1 3.75 
4 0.708446472933 0.31117835616 0.0 1 3.75 
5 0.720645126482 0.332738748098 0.0 1 3.75 
6 0.73088927552 0.361114034715 0.0 1 3.75 
7 0.741302625986 0.3760974503 0.0 1 3.75 
8 0.749798587186 0.393524249579 0.0 1 3.75 
9 0.765762306846 0.407996235061 0.0 1 3.75 
10 0.77715940915 0.420437132676 0.0 1 3.75 
11 0.792488793532 0.425048793726 0.0 1 3.75 
12 0.799619660698 0.436581205166 0.0 1 3.75 
13 0.809484954848 0.444715409028 0.0 1 3.75 
14 0.832381395715 0.456135899329 0.0 1 3.75 
15 0.842235945735 0.465619574944 0.0 1 3.75 
16 0.858281259993 0.471958204058 0.0 1 3.75 
17 0.86757606306 0.477791116781 0.0 1 3.75 
18 0.882671974053 0.484639935812 0.0 1 3.75 
19 0.903235138208 0.490540537948 0.0 1 3.75 
20 0.916877346152 0.498366224326 0.0 1 3.75 
21 0.925088296598 0.502097205795 0.0 1 3.75 
22 0.938975699699 0.509128520572 0.0 1 3.75 
23 0.955039346714 0.515242820976 0.0 1 3.82871876033 
24 0.961513727642 0.520569282104 0.0 1 3.90900299267 
25 0.982522637071 0.525537971949 0.0 1 4.07916258097 
26 0.999629635856 0.529889265417 0.0 1 4.21814526014 
27 1.01827028841 0.534351024602 0.0 1 4.33388124941 
28 1.0376832071 0.538915216306 0.0 1 4.54873301263 
29 1.04961112907 0.543749470944 0.0 1 4.79102154034 
30 1.07301399227 0.54706663286 0.0 1 5.07280296299 
31 1.08448147906 0.552204018555 0.0 1 5.3214304925 
32 1.10502804801 0.555177967588 0.0 1 5.47922789751 
33 1.1228068405 0.55692934352 0.0 1 5.52119331297 
34 1.13648098818 0.562928714394 0.0 1 5.75683965758 
35 1.14956037176 0.565129596454 0.0 1 5.88461328958 
36 1.16697924902 0.571117884903 0.0 1 6.0183282118 
37 1.18421530517 0.574654408661 0.0 1 6.18847846035 
38 1.19030299758 0.578893131801 0.0 1 6.41054155325 
39 1.21081839825 0.582814485764 0.0 1 6.57597029952 
40 1.2311922078 0.586381621594 0.0 1 6.7603771217 
41 1.24240421665 0.590611843303 0.0 1 6.92553998559 
42 1.26905708448 0.595289148275 0.0 1 7.07076963436 
43 1.28479063168 0.59940635623 0.0 1 7.21084433807 
44 1.29878366883 0.606512882189 0.0 1 7.30922745057 
45 1.32492160669 0.612603045298 0.0 1 7.38142193155 
46 1.33750765666 0.616863482964 0.0 1 7.5 
47 1.37269408762 0.620615693261 0.0 1 7.5 
48 1.39284689709 0.625602517402 0.0 1 7.5 
49 1.40342593832 0.628477625641 0.0 1 7.5 
50 1.41918995321 0.636539193322 0.0 1 7.5 
51 1.43877802714 0.641583022431 0.0 1 7.5 
52 1.46734223853 0.645471972898 0.0 1 7.5 
53 1.48142300729 0.649040881225 0.0 1 7.5 
54 1.50053837725 0.654777126926 0.0 1 7.5 
55 1.51915592438 0.661954922641 0.0 1 7.5 
56 1.53465229364 0.66692446314 0.0 1 7.5 
57 1.5522434155 0.67285392068 0.0 1 7.5 
58 1.56544528457 0.677053592932 0.0 1 7.5 
59 1.58627224495 0.68250458458 0.0 1 7.5 
60 1.59961032114 0.687084078532 0.0 1 7.5 
61 1.61426819101 0.690841784839 0.0 1 7.5 
62 1.63400528382 0.696688655356 0.0 1 7.5 
63 1.6435668467 0.70078967765 0.0 1 7.5 
64 1.6563378227 0.70403952173 0.0 1 7.5 
65 1.6708049383 0.710627572442 0.0 1 7.5 
66 1.68255738737 0.715058763357 0.0 1 7.5 
67 1.70314756092 0.721105491583 0.0 1 7.5 
68 1.72833551442 0.725670343153 0.0 1 7.5 
69 1.76340930949 0.730022518431 0.0 1 7.5 
70 1.77495570352 0.736264418756 0.0 1 7.5 
71 1.80411548733 0.740826559031 0.0 1 7.5 
72 1.8257231262 0.74459580042 0.0 1 7.5 
73 1.84223234947 0.749798587186 0.0 1 7.5 
74 1.87671660641 0.753983624132 0.0 1 7.5 
75 1.90451182521 0.760141660789 0.0 1 7.5 
76 1.92518564505 0.768529178542 0.0 1 7.5 
77 1.9616096458 0.775489633002 0.0 1 7.5 
78 1.98074947878 0.784816327237 0.0 1 7.5 
79 2.00609665636 0.794360646374 0.0 1 7.5 
80 2.03954574515 0.796831846802 0.0 1 7.5 
81 2.05744905704 0.802884029828 0.0 1 7.5 
82 2.10434691379 0.811428323078 0.0 1 7.5 
83 2.1439681995 0.829212647785 0.0 1 7.5 
84 2.18395496046 0.83876679258 0.0 1 7.5 
85 2.21918656671 0.847061300353 0.0 1 7.5 
86 2.25053801997 0.857976619787 0.0 1 7.5 
87 2.27792085835 0.866081828096 0.0 1 7.5 
88 2.31032651997 0.882449896414 0.0 1 7.5 
89 2.38983213528 0.899777084656 0.0 1 7.5 
90 2.43220419707 0.917508618217 0.0 1 7.5 
91 2.50302141322 0.930862949231 0.0 1 7.5 
92 2.55283001787 0.940382024749 0.0 1 7.5 
93 2.6577504862 0.959304945334 0.0 1 7.5 
94 2.72290966782 0.983358752919 0.0 1 7.5 
95 2.85355390956 1.01677027942 0.0 1 7.5 
96 2.95429518986 1.04961112907 0.0 1 7.5 
97 3.05221349768 1.09850021546 0.0 1 7.5 
98 3.16331832357 1.12858617291 0.0 1 7.5 
99 3.30672760056 1.19124539452 0.0 1 7.5 
100 3.84284825333 1.39393895539 0.0 1 7.5 


==> plot_data/synthetic_traffic/clique3/oblivious_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.399216304732 0.997 0.399216304732 0.997 0.0620948502125 0.999 1.43 1.0 1.05845336288 0.999 
0.402953005995 0.994 0.402953005995 0.994 0.0666493587705 0.999 1.4399009901 1.0 1.06777560682 0.999 
0.406689707258 0.988 0.406689707258 0.988 0.0712038673286 0.999 1.4498019802 1.0 1.07709785075 0.998 
0.410426408521 0.979 0.410426408521 0.979 0.0757583758867 0.999 1.4597029703 1.0 1.08642009468 0.998 
0.414163109784 0.971 0.414163109784 0.971 0.0803128844448 0.999 1.4696039604 1.0 1.09574233861 0.997 
0.417899811047 0.959 0.417899811047 0.959 0.0848673930028 0.998 1.4795049505 1.0 1.10506458254 0.997 
0.42163651231 0.95 0.42163651231 0.95 0.0894219015609 0.998 1.48940594059 1.0 1.11438682648 0.994 
0.425373213573 0.934 0.425373213573 0.934 0.093976410119 0.997 1.49930693069 1.0 1.12370907041 0.993 
0.429109914836 0.92 0.429109914836 0.92 0.0985309186771 0.997 1.50920792079 1.0 1.13303131434 0.991 
0.432846616099 0.911 0.432846616099 0.911 0.103085427235 0.997 1.51910891089 1.0 1.14235355827 0.987 
0.436583317361 0.893 0.436583317361 0.893 0.107639935793 0.997 1.52900990099 1.0 1.1516758022 0.984 
0.440320018624 0.88 0.440320018624 0.88 0.112194444351 0.996 1.53891089109 1.0 1.16099804613 0.979 
0.444056719887 0.864 0.444056719887 0.864 0.116748952909 0.996 1.54881188119 1.0 1.17032029007 0.974 
0.44779342115 0.847 0.44779342115 0.847 0.121303461467 0.993 1.55871287129 1.0 1.179642534 0.968 
0.451530122413 0.829 0.451530122413 0.829 0.125857970026 0.993 1.56861386139 1.0 1.18896477793 0.967 
0.455266823676 0.811 0.455266823676 0.811 0.130412478584 0.993 1.57851485149 1.0 1.19828702186 0.964 
0.459003524939 0.791 0.459003524939 0.791 0.134966987142 0.991 1.58841584158 1.0 1.20760926579 0.96 
0.462740226202 0.777 0.462740226202 0.777 0.1395214957 0.988 1.59831683168 1.0 1.21693150973 0.952 
0.466476927465 0.756 0.466476927465 0.756 0.144076004258 0.985 1.60821782178 1.0 1.22625375366 0.947 
0.470213628728 0.742 0.470213628728 0.742 0.148630512816 0.982 1.61811881188 1.0 1.23557599759 0.944 
0.473950329991 0.73 0.473950329991 0.73 0.153185021374 0.979 1.62801980198 1.0 1.24489824152 0.943 
0.477687031254 0.71 0.477687031254 0.71 0.157739529932 0.975 1.63792079208 1.0 1.25422048545 0.94 
0.481423732517 0.694 0.481423732517 0.694 0.16229403849 0.973 1.64782178218 1.0 1.26354272938 0.938 
0.48516043378 0.678 0.48516043378 0.678 0.166848547048 0.971 1.65772277228 1.0 1.27286497332 0.937 
0.488897135043 0.661 0.488897135043 0.661 0.171403055606 0.968 1.66762376238 1.0 1.28218721725 0.936 
0.492633836306 0.64 0.492633836306 0.64 0.175957564164 0.964 1.67752475248 1.0 1.29150946118 0.93 
0.496370537569 0.622 0.496370537569 0.622 0.180512072722 0.959 1.68742574257 1.0 1.30083170511 0.928 
0.500107238832 0.606 0.500107238832 0.606 0.185066581281 0.957 1.69732673267 1.0 1.31015394904 0.924 
0.503843940095 0.582 0.503843940095 0.582 0.189621089839 0.95 1.70722772277 1.0 1.31947619298 0.919 
0.507580641358 0.562 0.507580641358 0.562 0.194175598397 0.947 1.71712871287 1.0 1.32879843691 0.911 
0.511317342621 0.545 0.511317342621 0.545 0.198730106955 0.944 1.72702970297 1.0 1.33812068084 0.904 
0.515054043884 0.522 0.515054043884 0.522 0.203284615513 0.942 1.73693069307 1.0 1.34744292477 0.899 
0.518790745147 0.505 0.518790745147 0.505 0.207839124071 0.94 1.74683168317 1.0 1.3567651687 0.893 
0.522527446409 0.477 0.522527446409 0.477 0.212393632629 0.937 1.75673267327 1.0 1.36608741263 0.887 
0.526264147672 0.462 0.526264147672 0.462 0.216948141187 0.935 1.76663366337 1.0 1.37540965657 0.88 
0.530000848935 0.438 0.530000848935 0.438 0.221502649745 0.933 1.77653465347 1.0 1.3847319005 0.876 
0.533737550198 0.425 0.533737550198 0.425 0.226057158303 0.927 1.78643564356 1.0 1.39405414443 0.867 
0.537474251461 0.417 0.537474251461 0.417 0.230611666861 0.922 1.79633663366 1.0 1.40337638836 0.866 
0.541210952724 0.404 0.541210952724 0.404 0.235166175419 0.914 1.80623762376 1.0 1.41269863229 0.864 
0.544947653987 0.389 0.544947653987 0.389 0.239720683977 0.909 1.81613861386 1.0 1.42202087623 0.856 
0.54868435525 0.376 0.54868435525 0.376 0.244275192536 0.903 1.82603960396 1.0 1.43134312016 0.848 
0.552421056513 0.361 0.552421056513 0.361 0.248829701094 0.9 1.83594059406 1.0 1.44066536409 0.844 
0.556157757776 0.351 0.556157757776 0.351 0.253384209652 0.891 1.84584158416 1.0 1.44998760802 0.838 
0.559894459039 0.34 0.559894459039 0.34 0.25793871821 0.887 1.85574257426 1.0 1.45930985195 0.835 
0.563631160302 0.324 0.563631160302 0.324 0.262493226768 0.88 1.86564356436 1.0 1.46863209589 0.83 
0.567367861565 0.32 0.567367861565 0.32 0.267047735326 0.875 1.87554455446 1.0 1.47795433982 0.824 
0.571104562828 0.307 0.571104562828 0.307 0.271602243884 0.866 1.88544554455 1.0 1.48727658375 0.818 
0.574841264091 0.291 0.574841264091 0.291 0.276156752442 0.857 1.89534653465 1.0 1.49659882768 0.7 
0.578577965354 0.278 0.578577965354 0.278 0.280711261 0.847 1.90524752475 1.0 1.50592107161 0.685 
0.582314666617 0.271 0.582314666617 0.271 0.285265769558 0.837 1.91514851485 1.0 1.51524331554 0.671 
0.58605136788 0.261 0.58605136788 0.261 0.289820278116 0.826 1.92504950495 0.0 1.52456555948 0.666 
0.589788069143 0.253 0.589788069143 0.253 0.294374786674 0.814 1.93495049505 0.0 1.53388780341 0.658 
0.593524770406 0.245 0.593524770406 0.245 0.298929295232 0.806 1.94485148515 0.0 1.54321004734 0.647 
0.597261471669 0.235 0.597261471669 0.235 0.303483803791 0.798 1.95475247525 0.0 1.55253229127 0.635 
0.600998172932 0.223 0.600998172932 0.223 0.308038312349 0.778 1.96465346535 0.0 1.5618545352 0.617 
0.604734874195 0.204 0.604734874195 0.204 0.312592820907 0.767 1.97455445545 0.0 1.57117677914 0.604 
0.608471575458 0.19 0.608471575458 0.19 0.317147329465 0.753 1.98445544554 0.0 1.58049902307 0.588 
0.61220827672 0.176 0.61220827672 0.176 0.321701838023 0.728 1.99435643564 0.0 1.589821267 0.581 
0.615944977983 0.163 0.615944977983 0.163 0.326256346581 0.697 2.00425742574 0.0 1.59914351093 0.566 
0.619681679246 0.155 0.619681679246 0.155 0.330810855139 0.674 2.01415841584 0.0 1.60846575486 0.553 
0.623418380509 0.145 0.623418380509 0.145 0.335365363697 0.649 2.02405940594 0.0 1.61778799879 0.543 
0.627155081772 0.139 0.627155081772 0.139 0.339919872255 0.615 2.03396039604 0.0 1.62711024273 0.531 
0.630891783035 0.125 0.630891783035 0.125 0.344474380813 0.573 2.04386138614 0.0 1.63643248666 0.506 
0.634628484298 0.115 0.634628484298 0.115 0.349028889371 0.541 2.05376237624 0.0 1.64575473059 0.494 
0.638365185561 0.107 0.638365185561 0.107 0.353583397929 0.498 2.06366336634 0.0 1.65507697452 0.482 
0.642101886824 0.097 0.642101886824 0.097 0.358137906487 0.459 2.07356435644 0.0 1.66439921845 0.464 
0.645838588087 0.084 0.645838588087 0.084 0.362692415045 0.425 2.08346534653 0.0 1.67372146239 0.45 
0.64957528935 0.078 0.64957528935 0.078 0.367246923604 0.383 2.09336633663 0.0 1.68304370632 0.431 
0.653311990613 0.075 0.653311990613 0.075 0.371801432162 0.347 2.10326732673 0.0 1.69236595025 0.422 
0.657048691876 0.072 0.657048691876 0.072 0.37635594072 0.3 2.11316831683 0.0 1.70168819418 0.412 
0.660785393139 0.064 0.660785393139 0.064 0.380910449278 0.257 2.12306930693 0.0 1.71101043811 0.396 
0.664522094402 0.056 0.664522094402 0.056 0.385464957836 0.218 2.13297029703 0.0 1.72033268204 0.384 
0.668258795665 0.051 0.668258795665 0.051 0.390019466394 0.188 2.14287128713 0.0 1.72965492598 0.368 
0.671995496928 0.049 0.671995496928 0.049 0.394573974952 0.169 2.15277227723 0.0 1.73897716991 0.355 
0.675732198191 0.046 0.675732198191 0.046 0.39912848351 0.149 2.16267326733 0.0 1.74829941384 0.343 
0.679468899454 0.044 0.679468899454 0.044 0.403682992068 0.133 2.17257425743 0.0 1.75762165777 0.326 
0.683205600717 0.04 0.683205600717 0.04 0.408237500626 0.116 2.18247524752 0.0 1.7669439017 0.315 
0.68694230198 0.036 0.68694230198 0.036 0.412792009184 0.103 2.19237623762 0.0 1.77626614564 0.301 
0.690679003243 0.031 0.690679003243 0.031 0.417346517742 0.087 2.20227722772 0.0 1.78558838957 0.29 
0.694415704506 0.031 0.694415704506 0.031 0.4219010263 0.072 2.21217821782 0.0 1.7949106335 0.277 
0.698152405768 0.026 0.698152405768 0.026 0.426455534859 0.064 2.22207920792 0.0 1.80423287743 0.269 
0.701889107031 0.025 0.701889107031 0.025 0.431010043417 0.051 2.23198019802 0.0 1.81355512136 0.255 
0.705625808294 0.022 0.705625808294 0.022 0.435564551975 0.043 2.24188118812 0.0 1.8228773653 0.242 
0.709362509557 0.02 0.709362509557 0.02 0.440119060533 0.038 2.25178217822 0.0 1.83219960923 0.233 
0.71309921082 0.013 0.71309921082 0.013 0.444673569091 0.035 2.26168316832 0.0 1.84152185316 0.219 
0.716835912083 0.013 0.716835912083 0.013 0.449228077649 0.029 2.27158415842 0.0 1.85084409709 0.207 
0.720572613346 0.013 0.720572613346 0.013 0.453782586207 0.024 2.28148514851 0.0 1.86016634102 0.202 
0.724309314609 0.011 0.724309314609 0.011 0.458337094765 0.019 2.29138613861 0.0 1.86948858495 0.185 
0.728046015872 0.008 0.728046015872 0.008 0.462891603323 0.017 2.30128712871 0.0 1.87881082889 0.169 
0.731782717135 0.007 0.731782717135 0.007 0.467446111881 0.013 2.31118811881 0.0 1.88813307282 0.157 
0.735519418398 0.005 0.735519418398 0.005 0.472000620439 0.01 2.32108910891 0.0 1.89745531675 0.142 
0.739256119661 0.004 0.739256119661 0.004 0.476555128997 0.008 2.33099009901 0.0 1.90677756068 0.133 
0.742992820924 0.003 0.742992820924 0.003 0.481109637555 0.006 2.34089108911 0.0 1.91609980461 0.119 
0.746729522187 0.003 0.746729522187 0.003 0.485664146114 0.005 2.35079207921 0.0 1.92542204855 0.104 
0.75046622345 0.003 0.75046622345 0.003 0.490218654672 0.004 2.36069306931 0.0 1.93474429248 0.093 
0.754202924713 0.001 0.754202924713 0.001 0.49477316323 0.003 2.37059405941 0.0 1.94406653641 0.08 
0.757939625976 0.001 0.757939625976 0.001 0.499327671788 0.001 2.3804950495 0.0 1.95338878034 0.061 
0.761676327239 0.001 0.761676327239 0.001 0.503882180346 0.001 2.3903960396 0.0 1.96271102427 0.049 
0.765413028502 0.001 0.765413028502 0.001 0.508436688904 0.001 2.4002970297 0.0 1.9720332682 0.032 
0.769149729765 0.001 0.769149729765 0.001 0.512991197462 0.001 2.4101980198 0.0 1.98135551214 0.014 
0.772886431028 0.0 0.772886431028 0.0 0.51754570602 0.0 2.4200990099 0.0 1.99067775607 0.0 
0.776623132291 0.0 0.776623132291 0.0 0.522100214578 0.0 2.43 0.0 2.0 0.0 


==> plot_data/synthetic_traffic/clique3/oblivious_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.399216304732 0.399216304732 0.0620948502125 1.93 1.05845336288 
1 0.408661469023 0.408661469023 0.140578791395 1.93 1.14276634092 
2 0.413139378221 0.413139378221 0.156892004914 1.93 1.16978957892 
3 0.418042731131 0.418042731131 0.171828267807 1.93 1.18369451562 
4 0.421378477686 0.421378477686 0.182579127221 1.93 1.21616272671 
5 0.42509595528 0.42509595528 0.193831428935 1.93 1.22749498871 
6 0.427675880491 0.427675880491 0.210644549486 1.93 1.25445513158 
7 0.430092676959 0.430092676959 0.226871531525 1.93 1.29781310613 
8 0.432744054435 0.432744054435 0.235592896569 1.93 1.32597928739 
9 0.436650374236 0.436650374236 0.243495740866 1.93 1.3393604371 
10 0.43852523655 0.43852523655 0.252050422252 1.93 1.35106456266 
11 0.441352363534 0.441352363534 0.259245957522 1.93 1.3701286989 
12 0.443989741513 0.443989741513 0.266919364794 1.93 1.38441180007 
13 0.446074362896 0.446074362896 0.27322960651 1.93 1.40014420917 
14 0.449628894721 0.449628894721 0.279320696861 1.93 1.42617721328 
15 0.450921883475 0.450921883475 0.284326183728 1.93 1.43720629908 
16 0.453033455965 0.453033455965 0.287261955528 1.93 1.45796481353 
17 0.454949242255 0.454949242255 0.292374042645 1.93 1.47784989387 
18 0.457184562514 0.457184562514 0.296164479106 1.93 1.49257841864 
19 0.459177669741 0.459177669741 0.300645572364 1.93 1.50063560662 
20 0.460695158014 0.460695158014 0.306138997892 1.93 1.50063560662 
21 0.463274405068 0.463274405068 0.30974130291 1.93 1.50063560662 
22 0.465040396307 0.465040396307 0.312016583369 1.93 1.50063560662 
23 0.467369475613 0.467369475613 0.315801513914 1.93 1.50063560662 
24 0.469629874015 0.469629874015 0.319065466091 1.93 1.50063560662 
25 0.472556663049 0.472556663049 0.322237423528 1.93 1.50063560662 
26 0.474423961733 0.474423961733 0.3235028345 1.93 1.50063560662 
27 0.476321626675 0.476321626675 0.325641536589 1.93 1.50063560662 
28 0.480027464336 0.480027464336 0.327328063885 1.93 1.50063560662 
29 0.481316501567 0.481316501567 0.328057540691 1.93 1.50063560662 
30 0.483675298831 0.483675298831 0.329723669782 1.93 1.50498157592 
31 0.485789618437 0.485789618437 0.331969301113 1.93 1.51311786393 
32 0.487889713184 0.487889713184 0.333721365414 1.93 1.51889999293 
33 0.489902727531 0.489902727531 0.336389831325 1.93 1.52487373825 
34 0.492673738736 0.492673738736 0.338294158126 1.93 1.53678886068 
35 0.494304333686 0.494304333686 0.33986320911 1.93 1.5477168888 
36 0.496351986571 0.496351986571 0.341549082906 1.93 1.5583235545 
37 0.498929710025 0.498929710025 0.342429124478 1.93 1.56308142408 
38 0.500541480138 0.500541480138 0.343797082267 1.93 1.56913669964 
39 0.503130879409 0.503130879409 0.344980960418 1.93 1.57565363271 
40 0.504197268938 0.504197268938 0.3458286159 1.93 1.58202899898 
41 0.505988286912 0.505988286912 0.347172151797 1.93 1.58807789875 
42 0.507843036201 0.507843036201 0.348346279364 1.93 1.59977393691 
43 0.51027842455 0.51027842455 0.34962776385 1.93 1.60695546959 
44 0.512008987243 0.512008987243 0.351233523493 1.93 1.6133726652 
45 0.513988354313 0.513988354313 0.352742182178 1.93 1.62097399265 
46 0.515552128802 0.515552128802 0.353721386555 1.93 1.62895849757 
47 0.516655123406 0.516655123406 0.355582267462 1.93 1.63701806133 
48 0.519050071655 0.519050071655 0.356248471729 1.93 1.64034151218 
49 0.521244123998 0.521244123998 0.35731853729 1.93 1.64455097283 
50 0.523131997281 0.523131997281 0.357931832203 1.93 1.65008671987 
51 0.524508141137 0.524508141137 0.358684549285 1.93 1.65723601773 
52 0.52551097816 0.52551097816 0.360302656287 1.93 1.66551504649 
53 0.52811203884 0.52811203884 0.361543888033 1.93 1.67194247289 
54 0.530135361842 0.530135361842 0.362473962324 1.93 1.6767687557 
55 0.531261837223 0.531261837223 0.363955716786 1.93 1.68224475799 
56 0.533227122876 0.533227122876 0.365480658851 1.93 1.68866321637 
57 0.535700505401 0.535700505401 0.366574331688 1.93 1.69281000971 
58 0.53867619362 0.53867619362 0.368030618738 1.93 1.70283087647 
59 0.542031131366 0.542031131366 0.36917662282 1.93 1.71149462261 
60 0.54704433848 0.54704433848 0.370304161299 1.93 1.71748899599 
61 0.548232902492 0.548232902492 0.371111444333 1.93 1.72405985621 
62 0.551148490113 0.551148490113 0.372070336199 1.93 1.73166535126 
63 0.553766331962 0.553766331962 0.373349080087 1.93 1.73687340766 
64 0.556277864076 0.556277864076 0.374898278661 1.93 1.74321473974 
65 0.560378922696 0.560378922696 0.375731300012 1.93 1.75205979734 
66 0.563617106676 0.563617106676 0.376839402127 1.93 1.75964393962 
67 0.566486298532 0.566486298532 0.377664422202 1.93 1.76526849194 
68 0.570321268416 0.570321268416 0.378529487716 1.93 1.76931702301 
69 0.573930847781 0.573930847781 0.379447965445 1.93 1.7792906304 
70 0.576345783489 0.576345783489 0.380701395591 1.93 1.78578532211 
71 0.57927927272 0.57927927272 0.38233019353 1.93 1.79484659791 
72 0.581873878323 0.581873878323 0.383411208596 1.93 1.80081013991 
73 0.58633487817 0.58633487817 0.383997713787 1.93 1.81315701186 
74 0.590083004355 0.590083004355 0.38502777393 1.93 1.81858497432 
75 0.594264881874 0.594264881874 0.38590268229 1.93 1.82733339934 
76 0.599731741422 0.599731741422 0.387254055725 1.93 1.83388049703 
77 0.602404101722 0.602404101722 0.388713473114 1.93 1.84465954415 
78 0.60548609327 0.60548609327 0.389828231621 1.93 1.84856608736 
79 0.607057614996 0.607057614996 0.3915256584 1.93 1.85652155809 
80 0.60885691697 0.60885691697 0.392338701743 1.93 1.8696850887 
81 0.61211007754 0.61211007754 0.394266421465 1.93 1.87575278185 
82 0.614825602631 0.614825602631 0.397040211404 1.93 1.88056856038 
83 0.618427484407 0.618427484407 0.398805467821 1.93 1.8870023716 
84 0.620479843734 0.620479843734 0.401485630078 1.93 1.89526563181 
85 0.625391097967 0.625391097967 0.403010052352 1.93 1.90135851397 
86 0.629226487606 0.629226487606 0.405012760297 1.93 1.90887418503 
87 0.633021149079 0.633021149079 0.408274509813 1.93 1.91750626348 
88 0.635803653536 0.635803653536 0.411188351694 1.93 1.92448134167 
89 0.640654384651 0.640654384651 0.414877172677 1.93 1.93231309228 
90 0.644440480159 0.644440480159 0.41763708906 1.93 1.93785269778 
91 0.64654481537 0.64654481537 0.420645807934 1.93 1.94824113052 
92 0.652021246093 0.652021246093 0.424429656257 1.93 1.95291540747 
93 0.662037763214 0.662037763214 0.428289071193 1.93 1.95805714219 
94 0.666518804441 0.666518804441 0.432034832968 1.93 1.9629778872 
95 0.673441761773 0.673441761773 0.436444010418 1.93 1.97019238321 
96 0.686469800151 0.686469800151 0.441678331481 1.93 1.97658538623 
97 0.69958757037 0.69958757037 0.453132566007 1.93 1.98163718811 
98 0.711707921139 0.711707921139 0.461930090183 1.93 1.98575916362 
99 0.728076100919 0.728076100919 0.474181740852 1.93 1.99253294739 
100 0.776623132291 0.776623132291 0.522100214578 1.93 2.0 


==> plot_data/synthetic_traffic/clique3/static_directpathonly_decayrate.txt <==
mlu_x mlu_y 
0.6145522694 0.989 
0.64683522924 0.979 
0.679118189079 0.96 
0.711401148918 0.928 
0.743684108758 0.904 
0.775967068597 0.873 
0.808250028436 0.853 
0.840532988276 0.827 
0.872815948115 0.81 
0.905098907954 0.784 
0.937381867794 0.758 
0.969664827633 0.74 
1.00194778747 0.725 
1.03423074731 0.706 
1.06651370715 0.687 
1.09879666699 0.663 
1.13107962683 0.644 
1.16336258667 0.618 
1.19564554651 0.606 
1.22792850635 0.585 
1.26021146619 0.564 
1.29249442603 0.552 
1.32477738587 0.536 
1.3570603457 0.526 
1.38934330554 0.501 
1.42162626538 0.488 
1.45390922522 0.469 
1.48619218506 0.452 
1.5184751449 0.435 
1.55075810474 0.412 
1.58304106458 0.391 
1.61532402442 0.368 
1.64760698426 0.344 
1.6798899441 0.33 
1.71217290394 0.316 
1.74445586378 0.301 
1.77673882362 0.29 
1.80902178346 0.272 
1.84130474329 0.264 
1.87358770313 0.25 
1.90587066297 0.237 
1.93815362281 0.227 
1.97043658265 0.212 
2.00271954249 0.205 
2.03500250233 0.19 
2.06728546217 0.182 
2.09956842201 0.174 
2.13185138185 0.166 
2.16413434169 0.158 
2.19641730153 0.148 
2.22870026137 0.135 
2.26098322121 0.128 
2.29326618104 0.118 
2.32554914088 0.117 
2.35783210072 0.111 
2.39011506056 0.106 
2.4223980204 0.1 
2.45468098024 0.096 
2.48696394008 0.088 
2.51924689992 0.082 
2.55152985976 0.077 
2.5838128196 0.074 
2.61609577944 0.073 
2.64837873928 0.07 
2.68066169912 0.067 
2.71294465896 0.06 
2.7452276188 0.06 
2.77751057863 0.058 
2.80979353847 0.053 
2.84207649831 0.049 
2.87435945815 0.046 
2.90664241799 0.043 
2.93892537783 0.041 
2.97120833767 0.038 
3.00349129751 0.033 
3.03577425735 0.03 
3.06805721719 0.026 
3.10034017703 0.023 
3.13262313687 0.021 
3.16490609671 0.02 
3.19718905655 0.017 
3.22947201638 0.015 
3.26175497622 0.013 
3.29403793606 0.011 
3.3263208959 0.009 
3.35860385574 0.008 
3.39088681558 0.008 
3.42316977542 0.008 
3.45545273526 0.006 
3.4877356951 0.006 
3.52001865494 0.006 
3.55230161478 0.004 
3.58458457462 0.004 
3.61686753446 0.003 
3.6491504943 0.003 
3.68143345414 0.003 
3.71371641397 0.003 
3.74599937381 0.002 
3.77828233365 0.002 
3.81056529349 0.002 
3.84284825333 0.001 


==> plot_data/synthetic_traffic/clique3/static_directpathonly_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.6145522694 0.111452295253 0.0 1 3.75 
1 0.643053091225 0.223191077562 0.0 1 3.75 
2 0.676936652656 0.258256210737 0.0 1 3.75 
3 0.689688797963 0.28510413453 0.0 1 3.75 
4 0.708446472933 0.31117835616 0.0 1 3.75 
5 0.720645126482 0.332738748098 0.0 1 3.75 
6 0.73088927552 0.361114034715 0.0 1 3.75 
7 0.741302625986 0.3760974503 0.0 1 3.75 
8 0.749798587186 0.393524249579 0.0 1 3.75 
9 0.765762306846 0.407996235061 0.0 1 3.75 
10 0.77715940915 0.420437132676 0.0 1 3.75 
11 0.792488793532 0.425048793726 0.0 1 3.75 
12 0.799619660698 0.436581205166 0.0 1 3.75 
13 0.809484954848 0.444715409028 0.0 1 3.75 
14 0.832381395715 0.456135899329 0.0 1 3.75 
15 0.842235945735 0.465619574944 0.0 1 3.75 
16 0.858281259993 0.471958204058 0.0 1 3.75 
17 0.86757606306 0.477791116781 0.0 1 3.75 
18 0.882671974053 0.484639935812 0.0 1 3.75 
19 0.903235138208 0.490540537948 0.0 1 3.75 
20 0.916877346152 0.498366224326 0.0 1 3.75 
21 0.925088296598 0.502097205795 0.0 1 3.75 
22 0.938975699699 0.509128520572 0.0 1 3.75 
23 0.955039346714 0.515242820976 0.0 1 3.82871876033 
24 0.961513727642 0.520569282104 0.0 1 3.90900299267 
25 0.982522637071 0.525537971949 0.0 1 4.07916258097 
26 0.999629635856 0.529889265417 0.0 1 4.21814526014 
27 1.01827028841 0.534351024602 0.0 1 4.33388124941 
28 1.0376832071 0.538915216306 0.0 1 4.54873301263 
29 1.04961112907 0.543749470944 0.0 1 4.79102154034 
30 1.07301399227 0.54706663286 0.0 1 5.07280296299 
31 1.08448147906 0.552204018555 0.0 1 5.3214304925 
32 1.10502804801 0.555177967588 0.0 1 5.47922789751 
33 1.1228068405 0.55692934352 0.0 1 5.52119331297 
34 1.13648098818 0.562928714394 0.0 1 5.75683965758 
35 1.14956037176 0.565129596454 0.0 1 5.88461328958 
36 1.16697924902 0.571117884903 0.0 1 6.0183282118 
37 1.18421530517 0.574654408661 0.0 1 6.18847846035 
38 1.19030299758 0.578893131801 0.0 1 6.41054155325 
39 1.21081839825 0.582814485764 0.0 1 6.57597029952 
40 1.2311922078 0.586381621594 0.0 1 6.7603771217 
41 1.24240421665 0.590611843303 0.0 1 6.92553998559 
42 1.26905708448 0.595289148275 0.0 1 7.07076963436 
43 1.28479063168 0.59940635623 0.0 1 7.21084433807 
44 1.29878366883 0.606512882189 0.0 1 7.30922745057 
45 1.32492160669 0.612603045298 0.0 1 7.38142193155 
46 1.33750765666 0.616863482964 0.0 1 7.5 
47 1.37269408762 0.620615693261 0.0 1 7.5 
48 1.39284689709 0.625602517402 0.0 1 7.5 
49 1.40342593832 0.628477625641 0.0 1 7.5 
50 1.41918995321 0.636539193322 0.0 1 7.5 
51 1.43877802714 0.641583022431 0.0 1 7.5 
52 1.46734223853 0.645471972898 0.0 1 7.5 
53 1.48142300729 0.649040881225 0.0 1 7.5 
54 1.50053837725 0.654777126926 0.0 1 7.5 
55 1.51915592438 0.661954922641 0.0 1 7.5 
56 1.53465229364 0.66692446314 0.0 1 7.5 
57 1.5522434155 0.67285392068 0.0 1 7.5 
58 1.56544528457 0.677053592932 0.0 1 7.5 
59 1.58627224495 0.68250458458 0.0 1 7.5 
60 1.59961032114 0.687084078532 0.0 1 7.5 
61 1.61426819101 0.690841784839 0.0 1 7.5 
62 1.63400528382 0.696688655356 0.0 1 7.5 
63 1.6435668467 0.70078967765 0.0 1 7.5 
64 1.6563378227 0.70403952173 0.0 1 7.5 
65 1.6708049383 0.710627572442 0.0 1 7.5 
66 1.68255738737 0.715058763357 0.0 1 7.5 
67 1.70314756092 0.721105491583 0.0 1 7.5 
68 1.72833551442 0.725670343153 0.0 1 7.5 
69 1.76340930949 0.730022518431 0.0 1 7.5 
70 1.77495570352 0.736264418756 0.0 1 7.5 
71 1.80411548733 0.740826559031 0.0 1 7.5 
72 1.8257231262 0.74459580042 0.0 1 7.5 
73 1.84223234947 0.749798587186 0.0 1 7.5 
74 1.87671660641 0.753983624132 0.0 1 7.5 
75 1.90451182521 0.760141660789 0.0 1 7.5 
76 1.92518564505 0.768529178542 0.0 1 7.5 
77 1.9616096458 0.775489633002 0.0 1 7.5 
78 1.98074947878 0.784816327237 0.0 1 7.5 
79 2.00609665636 0.794360646374 0.0 1 7.5 
80 2.03954574515 0.796831846802 0.0 1 7.5 
81 2.05744905704 0.802884029828 0.0 1 7.5 
82 2.10434691379 0.811428323078 0.0 1 7.5 
83 2.1439681995 0.829212647785 0.0 1 7.5 
84 2.18395496046 0.83876679258 0.0 1 7.5 
85 2.21918656671 0.847061300353 0.0 1 7.5 
86 2.25053801997 0.857976619787 0.0 1 7.5 
87 2.27792085835 0.866081828096 0.0 1 7.5 
88 2.31032651997 0.882449896414 0.0 1 7.5 
89 2.38983213528 0.899777084656 0.0 1 7.5 
90 2.43220419707 0.917508618217 0.0 1 7.5 
91 2.50302141322 0.930862949231 0.0 1 7.5 
92 2.55283001787 0.940382024749 0.0 1 7.5 
93 2.6577504862 0.959304945334 0.0 1 7.5 
94 2.72290966782 0.983358752919 0.0 1 7.5 
95 2.85355390956 1.01677027942 0.0 1 7.5 
96 2.95429518986 1.04961112907 0.0 1 7.5 
97 3.05221349768 1.09850021546 0.0 1 7.5 
98 3.16331832357 1.12858617291 0.0 1 7.5 
99 3.30672760056 1.19124539452 0.0 1 7.5 
100 3.84284825333 1.39393895539 0.0 1 7.5 


==> plot_data/synthetic_traffic/clique3/static_te_k1_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.356578636277 0.998 0.355334178288 0.998 0.0836047257259 0.999 1.7307910395 0.988 1.37841181408 0.695 
0.363401106505 0.99 0.362168969883 0.99 0.0879046356304 0.999 1.73154938452 0.976 1.38618855673 0.691 
0.370223576734 0.982 0.369003761478 0.978 0.0922045455348 0.999 1.73230772953 0.968 1.39396529938 0.689 
0.377046046962 0.973 0.375838553073 0.973 0.0965044554393 0.999 1.73306607454 0.96 1.40174204202 0.685 
0.383868517191 0.963 0.382673344668 0.958 0.100804365344 0.999 1.73382441955 0.949 1.40951878467 0.684 
0.390690987419 0.948 0.389508136262 0.941 0.105104275248 0.999 1.73458276456 0.934 1.41729552732 0.681 
0.397513457648 0.929 0.396342927857 0.926 0.109404185153 0.999 1.73534110957 0.928 1.42507226996 0.68 
0.404335927876 0.909 0.403177719452 0.897 0.113704095057 0.998 1.73609945459 0.92 1.43284901261 0.674 
0.411158398105 0.884 0.410012511047 0.869 0.118004004961 0.998 1.7368577996 0.913 1.44062575526 0.67 
0.417980868334 0.864 0.416847302641 0.853 0.122303914866 0.998 1.73761614461 0.904 1.4484024979 0.666 
0.424803338562 0.838 0.423682094236 0.827 0.12660382477 0.997 1.73837448962 0.892 1.45617924055 0.662 
0.431625808791 0.816 0.430516885831 0.794 0.130903734675 0.997 1.73913283463 0.886 1.4639559832 0.658 
0.438448279019 0.799 0.437351677426 0.771 0.135203644579 0.996 1.73989117964 0.878 1.47173272584 0.656 
0.445270749248 0.778 0.44418646902 0.749 0.139503554484 0.996 1.74064952466 0.868 1.47950946849 0.653 
0.452093219476 0.754 0.451021260615 0.721 0.143803464388 0.996 1.74140786967 0.855 1.48728621114 0.646 
0.458915689705 0.731 0.45785605221 0.696 0.148103374293 0.996 1.74216621468 0.842 1.49506295378 0.644 
0.465738159933 0.705 0.464690843805 0.669 0.152403284197 0.993 1.74292455969 0.822 1.50283969643 0.641 
0.472560630162 0.679 0.4715256354 0.65 0.156703194101 0.993 1.7436829047 0.808 1.51061643907 0.64 
0.479383100391 0.654 0.478360426994 0.618 0.161003104006 0.991 1.74444124971 0.794 1.51839318172 0.638 
0.486205570619 0.633 0.485195218589 0.598 0.16530301391 0.988 1.74519959473 0.777 1.52616992437 0.634 
0.493028040848 0.614 0.492030010184 0.575 0.169602923815 0.988 1.74595793974 0.764 1.53394666701 0.633 
0.499850511076 0.589 0.498864801779 0.541 0.173902833719 0.988 1.74671628475 0.753 1.54172340966 0.626 
0.506672981305 0.56 0.505699593373 0.507 0.178202743624 0.987 1.74747462976 0.738 1.54950015231 0.624 
0.513495451533 0.536 0.512534384968 0.484 0.182502653528 0.984 1.74823297477 0.721 1.55727689495 0.62 
0.520317921762 0.511 0.519369176563 0.458 0.186802563433 0.981 1.74899131978 0.707 1.5650536376 0.618 
0.52714039199 0.481 0.526203968158 0.432 0.191102473337 0.979 1.7497496648 0.69 1.57283038025 0.615 
0.533962862219 0.453 0.533038759753 0.401 0.195402383241 0.979 1.75050800981 0.68 1.58060712289 0.614 
0.540785332448 0.429 0.539873551347 0.377 0.199702293146 0.977 1.75126635482 0.667 1.58838386554 0.613 
0.547607802676 0.4 0.546708342942 0.347 0.20400220305 0.973 1.75202469983 0.655 1.59616060819 0.61 
0.554430272905 0.382 0.553543134537 0.323 0.208302112955 0.97 1.75278304484 0.637 1.60393735083 0.608 
0.561252743133 0.36 0.560377926132 0.306 0.212602022859 0.969 1.75354138985 0.62 1.61171409348 0.604 
0.568075213362 0.345 0.567212717726 0.292 0.216901932764 0.968 1.75429973487 0.601 1.61949083613 0.598 
0.57489768359 0.326 0.574047509321 0.276 0.221201842668 0.963 1.75505807988 0.579 1.62726757877 0.594 
0.581720153819 0.315 0.580882300916 0.258 0.225501752572 0.961 1.75581642489 0.562 1.63504432142 0.591 
0.588542624047 0.29 0.587717092511 0.232 0.229801662477 0.958 1.7565747699 0.545 1.64282106406 0.59 
0.595365094276 0.271 0.594551884105 0.213 0.234101572381 0.953 1.75733311491 0.531 1.65059780671 0.588 
0.602187564505 0.261 0.6013866757 0.204 0.238401482286 0.949 1.75809145992 0.508 1.65837454936 0.584 
0.609010034733 0.249 0.608221467295 0.192 0.24270139219 0.942 1.75884980494 0.488 1.666151292 0.582 
0.615832504962 0.237 0.61505625889 0.179 0.247001302095 0.94 1.75960814995 0.469 1.67392803465 0.58 
0.62265497519 0.228 0.621891050485 0.172 0.251301211999 0.937 1.76036649496 0.447 1.6817047773 0.58 
0.629477445419 0.214 0.628725842079 0.159 0.255601121904 0.928 1.76112483997 0.423 1.68948151994 0.579 
0.636299915647 0.204 0.635560633674 0.147 0.259901031808 0.925 1.76188318498 0.401 1.69725826259 0.577 
0.643122385876 0.192 0.642395425269 0.136 0.264200941712 0.921 1.76264152999 0.377 1.70503500524 0.576 
0.649944856104 0.179 0.649230216864 0.127 0.268500851617 0.914 1.76339987501 0.346 1.71281174788 0.574 
0.656767326333 0.173 0.656065008458 0.121 0.272800761521 0.907 1.76415822002 0.329 1.72058849053 0.571 
0.663589796562 0.168 0.662899800053 0.117 0.277100671426 0.9 1.76491656503 0.312 1.72836523318 0.57 
0.67041226679 0.158 0.669734591648 0.108 0.28140058133 0.893 1.76567491004 0.296 1.73614197582 0.567 
0.677234737019 0.15 0.676569383243 0.102 0.285700491235 0.882 1.76643325505 0.28 1.74391871847 0.565 
0.684057207247 0.14 0.683404174838 0.096 0.290000401139 0.875 1.76719160006 0.267 1.75169546112 0.563 
0.690879677476 0.13 0.690238966432 0.088 0.294300311044 0.864 1.76794994508 0.251 1.75947220376 0.563 
0.697702147704 0.12 0.697073758027 0.08 0.298600220948 0.849 1.76870829009 0.236 1.76724894641 0.56 
0.704524617933 0.114 0.703908549622 0.074 0.302900130852 0.832 1.7694666351 0.221 1.77502568906 0.559 
0.711347088161 0.107 0.710743341217 0.072 0.307200040757 0.819 1.77022498011 0.207 1.7828024317 0.555 
0.71816955839 0.097 0.717578132811 0.065 0.311499950661 0.806 1.77098332512 0.192 1.79057917435 0.553 
0.724992028619 0.09 0.724412924406 0.062 0.315799860566 0.785 1.77174167013 0.184 1.79835591699 0.549 
0.731814498847 0.087 0.731247716001 0.059 0.32009977047 0.762 1.77250001515 0.176 1.80613265964 0.546 
0.738636969076 0.08 0.738082507596 0.057 0.324399680375 0.734 1.77325836016 0.163 1.81390940229 0.546 
0.745459439304 0.074 0.744917299191 0.052 0.328699590279 0.691 1.77401670517 0.154 1.82168614493 0.543 
0.752281909533 0.07 0.751752090785 0.051 0.332999500183 0.646 1.77477505018 0.142 1.82946288758 0.539 
0.759104379761 0.067 0.75858688238 0.049 0.337299410088 0.605 1.77553339519 0.128 1.83723963023 0.539 
0.76592684999 0.061 0.765421673975 0.045 0.341599319992 0.554 1.7762917402 0.117 1.84501637287 0.536 
0.772749320218 0.057 0.77225646557 0.043 0.345899229897 0.492 1.77705008522 0.116 1.85279311552 0.535 
0.779571790447 0.052 0.779091257164 0.04 0.350199139801 0.43 1.77780843023 0.109 1.86056985817 0.533 
0.786394260675 0.047 0.785926048759 0.037 0.354499049706 0.377 1.77856677524 0.1 1.86834660081 0.531 
0.793216730904 0.043 0.792760840354 0.034 0.35879895961 0.331 1.77932512025 0.096 1.87612334346 0.527 
0.800039201133 0.04 0.799595631949 0.033 0.363098869515 0.294 1.78008346526 0.089 1.88390008611 0.524 
0.806861671361 0.037 0.806430423543 0.031 0.367398779419 0.251 1.78084181027 0.083 1.89167682875 0.52 
0.81368414159 0.036 0.813265215138 0.029 0.371698689323 0.222 1.78160015529 0.076 1.8994535714 0.516 
0.820506611818 0.03 0.820100006733 0.024 0.375998599228 0.201 1.7823585003 0.072 1.90723031405 0.514 
0.827329082047 0.028 0.826934798328 0.024 0.380298509132 0.177 1.78311684531 0.07 1.91500705669 0.512 
0.834151552275 0.026 0.833769589923 0.021 0.384598419037 0.158 1.78387519032 0.067 1.92278379934 0.509 
0.840974022504 0.023 0.840604381517 0.019 0.388898328941 0.139 1.78463353533 0.06 1.93056054198 0.507 
0.847796492732 0.019 0.847439173112 0.016 0.393198238846 0.123 1.78539188034 0.059 1.93833728463 0.504 
0.854618962961 0.017 0.854273964707 0.014 0.39749814875 0.108 1.78615022536 0.056 1.94611402728 0.502 
0.86144143319 0.016 0.861108756302 0.014 0.401798058655 0.092 1.78690857037 0.05 1.95389076992 0.5 
0.868263903418 0.015 0.867943547896 0.013 0.406097968559 0.083 1.78766691538 0.047 1.96166751257 0.498 
0.875086373647 0.014 0.874778339491 0.013 0.410397878463 0.073 1.78842526039 0.044 1.96944425522 0.497 
0.881908843875 0.013 0.881613131086 0.011 0.414697788368 0.062 1.7891836054 0.04 1.97722099786 0.495 
0.888731314104 0.011 0.888447922681 0.009 0.418997698272 0.055 1.78994195041 0.036 1.98499774051 0.491 
0.895553784332 0.009 0.895282714276 0.008 0.423297608177 0.05 1.79070029543 0.032 1.99277448316 0.489 
0.902376254561 0.009 0.90211750587 0.008 0.427597518081 0.048 1.79145864044 0.028 2.0005512258 0.489 
0.909198724789 0.009 0.908952297465 0.008 0.431897427986 0.044 1.79221698545 0.024 2.00832796845 0.488 
0.916021195018 0.007 0.91578708906 0.007 0.43619733789 0.04 1.79297533046 0.021 2.0161047111 0.486 
0.922843665247 0.007 0.922621880655 0.007 0.440497247794 0.037 1.79373367547 0.019 2.02388145374 0.484 
0.929666135475 0.006 0.929456672249 0.006 0.444797157699 0.032 1.79449202048 0.016 2.03165819639 0.483 
0.936488605704 0.006 0.936291463844 0.006 0.449097067603 0.03 1.7952503655 0.014 2.03943493904 0.483 
0.943311075932 0.005 0.943126255439 0.005 0.453396977508 0.027 1.79600871051 0.01 2.04721168168 0.483 
0.950133546161 0.005 0.949961047034 0.005 0.457696887412 0.025 1.79676705552 0.009 2.05498842433 0.479 
0.956956016389 0.002 0.956795838628 0.002 0.461996797317 0.023 1.79752540053 0.007 2.06276516697 0.475 
0.963778486618 0.001 0.963630630223 0.001 0.466296707221 0.019 1.79828374554 0.007 2.07054190962 0.472 
0.970600956846 0.001 0.970465421818 0.001 0.470596617126 0.016 1.79904209055 0.006 2.07831865227 0.472 
0.977423427075 0.001 0.977300213413 0.001 0.47489652703 0.013 1.79980043557 0.005 2.08609539491 0.47 
0.984245897304 0.001 0.984135005008 0.001 0.479196436934 0.013 1.80055878058 0.005 2.09387213756 0.467 
0.991068367532 0.001 0.990969796602 0.001 0.483496346839 0.012 1.80131712559 0.003 2.10164888021 0.465 
0.997890837761 0.001 0.997804588197 0.001 0.487796256743 0.009 1.8020754706 0.003 2.10942562285 0.462 
1.00471330799 0.001 1.00463937979 0.001 0.492096166648 0.006 1.80283381561 0.002 2.1172023655 0.458 
1.01153577822 0.001 1.01147417139 0.001 0.496396076552 0.004 1.80359216062 0.002 2.12497910815 0.457 
1.01835824845 0.001 1.01830896298 0.001 0.500695986457 0.001 1.80435050564 0.002 2.13275585079 0.248 
1.02518071867 0.001 1.02514375458 0.001 0.504995896361 0.001 1.80510885065 0.001 2.14053259344 0.246 
1.0320031889 0.001 1.03197854617 0.001 0.509295806266 0.001 1.80586719566 0.001 2.14830933609 0.246 
1.03882565913 0.0 1.03881333777 0.0 0.51359571617 0.0 1.80662554067 0.0 2.15608607873 0.0 
1.04564812936 0.0 1.04564812936 0.0 0.517895626074 0.0 1.80738388568 0.0 2.16386282138 0.0 


==> plot_data/synthetic_traffic/clique3/static_te_k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.356578636277 0.355334178288 0.0836047257259 1.7307910395 1.37841181408 
1 0.370052243823 0.367973643247 0.165883904057 1.73133512354 1.37841181408 
2 0.378847332968 0.374002294908 0.191155279349 1.73189182228 1.37841181408 
3 0.386233782505 0.383656068285 0.211027492133 1.7329354015 1.37841181408 
4 0.3917657112 0.388272728718 0.230233478492 1.73377745061 1.37841181408 
5 0.395877141668 0.393178866851 0.240060713349 1.73456702409 1.37841181408 
6 0.4004019636 0.397176641711 0.249600348831 1.73504817457 1.37841181408 
7 0.403834604194 0.402389948026 0.259315769313 1.73574732675 1.37841181408 
8 0.406962866532 0.404144008788 0.268583039821 1.73683101777 1.37841181408 
9 0.410833576088 0.406614998189 0.275114615794 1.73786272432 1.37841181408 
10 0.413756948727 0.409398741947 0.281200918687 1.73856166693 1.37841181408 
11 0.416041060054 0.412187291805 0.287409353836 1.73954861682 1.37841181408 
12 0.421322065713 0.414869308695 0.291277555897 1.74048218985 1.37841181408 
13 0.423649115574 0.416377314225 0.295247417838 1.74119908224 1.37841181408 
14 0.425735225482 0.422274845603 0.298814018297 1.74190341918 1.37841181408 
15 0.429555428646 0.423925813316 0.302865931157 1.74237602077 1.37841181408 
16 0.431385814563 0.42740112959 0.3057057109 1.74296429792 1.37841181408 
17 0.433501593439 0.429555428646 0.308339096986 1.74325595626 1.37841181408 
18 0.437040581605 0.431385814563 0.311396353968 1.74371366105 1.37841181408 
19 0.440610957112 0.433524786953 0.314817663618 1.74416439703 1.37841181408 
20 0.443666733673 0.435430281094 0.316623019066 1.7449306556 1.37841181408 
21 0.448305330178 0.439360903267 0.318759123526 1.74535163466 1.37841181408 
22 0.4516060482 0.442227168462 0.320792779079 1.7458256149 1.37841181408 
23 0.455030706611 0.445710783508 0.323186984727 1.74647386024 1.37841181408 
24 0.456979996363 0.447707522713 0.324899264579 1.74685601333 1.37841181408 
25 0.459746493572 0.450551021426 0.326209980644 1.74765828806 1.37841181408 
26 0.462757958202 0.453414117178 0.327803687606 1.74807628147 1.37841181408 
27 0.466009095852 0.455030706611 0.329254044331 1.7485376172 1.37841181408 
28 0.468545441209 0.458104797476 0.330452859788 1.74899612413 1.37841181408 
29 0.470440486259 0.460572656156 0.331266109032 1.74941595681 1.37841181408 
30 0.474323453281 0.463813698617 0.332232735255 1.74995043776 1.37841181408 
31 0.476443756276 0.466917971685 0.333024789376 1.7504789947 1.39553159331 
32 0.479176671464 0.46944061835 0.333598421759 1.75122806473 1.42837378097 
33 0.481303418012 0.471437425172 0.334809231551 1.75162142146 1.44696750249 
34 0.484193772191 0.475417129312 0.335474181494 1.75227096265 1.46937090894 
35 0.48688000322 0.478305849851 0.336689727924 1.75291742369 1.49264024505 
36 0.489379324533 0.480363118702 0.337784724771 1.75348158812 1.5169974888 
37 0.493725043756 0.481617858594 0.338713006272 1.7539625172 1.5453175199 
38 0.498092325987 0.484573846104 0.339682182512 1.75423956732 1.56369253264 
39 0.500708814766 0.48826883872 0.340679086188 1.75450831309 1.60068542921 
40 0.503400383267 0.491838837499 0.34198660426 1.75507469506 1.62481593503 
41 0.506550923426 0.495620991298 0.342505107528 1.75540164789 1.64305169814 
42 0.509128620981 0.498030923638 0.343277944519 1.75570600631 1.6799677686 
43 0.511735151522 0.499844642117 0.344414120342 1.75620177515 1.73337470459 
44 0.51314571748 0.501555658596 0.345133713103 1.75659227358 1.7686197493 
45 0.516616227098 0.504105207593 0.346195797004 1.75718598217 1.80511642392 
46 0.518708325401 0.506188660643 0.346633938496 1.75743806528 1.83348879189 
47 0.521885585622 0.508399374909 0.347857580512 1.75814128019 1.87701790231 
48 0.525166608345 0.510057041203 0.348782529653 1.75850458337 1.89932466626 
49 0.527579298862 0.511973382611 0.349279454204 1.75875764784 1.92555116273 
50 0.530218516743 0.514127992265 0.349823866297 1.75907187992 1.95782288458 
51 0.533069535736 0.517026870457 0.350255070139 1.7594623389 1.99316717736 
52 0.533989741735 0.520154140777 0.350681519076 1.76003172376 2.06018833222 
53 0.536622881561 0.52368844938 0.351471575942 1.76031240284 2.09289390979 
54 0.538709793137 0.525619355202 0.352327332125 1.76069343917 2.11830208444 
55 0.541801413849 0.528044184053 0.353342388112 1.76106455214 2.13512564939 
56 0.54490822859 0.530478036957 0.354011211652 1.7613734491 2.13512564939 
57 0.547306737504 0.533121949509 0.354348748375 1.76172410183 2.13512564939 
58 0.54901528612 0.534514230233 0.355452640227 1.76198726135 2.13512564939 
59 0.55172413651 0.536504956729 0.356091070171 1.76240241568 2.13512564939 
60 0.554247819022 0.540042613734 0.35668505508 1.76266829029 2.13512564939 
61 0.558171933015 0.543575405019 0.357397770562 1.76296047302 2.13512564939 
62 0.561786741128 0.5455406356 0.358319406747 1.76335390247 2.13512564939 
63 0.564897296703 0.548214930797 0.359548502563 1.76354449793 2.13512564939 
64 0.567845201673 0.550121513494 0.360428976674 1.76379906825 2.13512564939 
65 0.573621497299 0.552531323638 0.361130035314 1.76408744858 2.13512564939 
66 0.577402771199 0.556080093144 0.361720325792 1.76432171608 2.13512564939 
67 0.581004945695 0.55868835355 0.363100651453 1.76473215042 2.13512564939 
68 0.585081000246 0.562639291803 0.363826095543 1.76523423463 2.13512564939 
69 0.589384705199 0.565389277777 0.365247424874 1.76593337831 2.13512564939 
70 0.592683199917 0.569903771346 0.366722576932 1.76616353842 2.13512564939 
71 0.595147468872 0.57442825641 0.367628226546 1.76674479512 2.13512564939 
72 0.598147618348 0.579402316292 0.368563180403 1.76717551111 2.13512564939 
73 0.602205360059 0.58178685885 0.369332977675 1.7675045978 2.13512564939 
74 0.6090758756 0.586581891975 0.370801029035 1.76819198992 2.13512564939 
75 0.614527109173 0.589486192126 0.371841110703 1.76874604607 2.13512564939 
76 0.620547052528 0.59266545872 0.373101096254 1.76915814776 2.16386282138 
77 0.624401840537 0.595501760314 0.374459504682 1.76988420578 2.16386282138 
78 0.632978302492 0.598775653391 0.37641990794 1.77026572974 2.16386282138 
79 0.638883821779 0.602307974098 0.378042068607 1.77077098784 2.16386282138 
80 0.645456152297 0.610436982048 0.380383062606 1.77143774544 2.16386282138 
81 0.650393531883 0.616328037829 0.381759364536 1.7717946212 2.16386282138 
82 0.655774875479 0.620835797469 0.383833012688 1.77272945988 2.16386282138 
83 0.667176721467 0.62997539801 0.386503791888 1.77351925099 2.16386282138 
84 0.675016711162 0.63418118919 0.388729957389 1.77431632731 2.16386282138 
85 0.681784552984 0.640658323015 0.390480433236 1.77501861672 2.16386282138 
86 0.69027235561 0.646325731673 0.393094561939 1.77564356108 2.16386282138 
87 0.697699568224 0.653553763257 0.395283205595 1.77618939704 2.16386282138 
88 0.704362397009 0.663199491733 0.398226344669 1.77683535547 2.16386282138 
89 0.714369248812 0.675016711162 0.401045011024 1.77842018108 2.16386282138 
90 0.72109958866 0.684728980007 0.4036570881 1.7792648048 2.16386282138 
91 0.73141001073 0.695626283653 0.40753245983 1.78067644016 2.16386282138 
92 0.74528193841 0.702882500757 0.411118715942 1.78166930025 2.16386282138 
93 0.759060438958 0.719612159265 0.415405375304 1.78376073297 2.16386282138 
94 0.774779560474 0.736797455012 0.420827293401 1.78505958386 2.16386282138 
95 0.787496709147 0.76134797611 0.427410084742 1.78766378156 2.16386282138 
96 0.803761648437 0.781979305139 0.439863036585 1.78967190841 2.16386282138 
97 0.827196474789 0.813511973046 0.450641710314 1.79162376353 2.16386282138 
98 0.853286859128 0.842108534229 0.469141255767 1.79383847217 2.16386282138 
99 0.897360497345 0.891267885313 0.491123399629 1.79669712177 2.16386282138 
100 1.04564812936 1.04564812936 0.517895626074 1.80738388568 2.16386282138 


==> plot_data/synthetic_traffic/clique3/static_te_k3_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.396663587489 0.989 0.396663587489 0.989 0.0754381613058 0.999 1.82644486379 1.0 1.30166352157 0.928 
0.402077893896 0.975 0.402077893896 0.975 0.0793803264697 0.999 1.82644486379 0.996 1.31089186343 0.92 
0.407492200303 0.955 0.407492200303 0.955 0.0833224916336 0.999 1.82644486379 0.996 1.32012020529 0.911 
0.412906506709 0.938 0.412906506709 0.938 0.0872646567975 0.999 1.82644486379 0.996 1.32934854715 0.904 
0.418320813116 0.917 0.418320813116 0.917 0.0912068219614 0.999 1.82644486379 0.996 1.33857688901 0.899 
0.423735119523 0.9 0.423735119523 0.9 0.0951489871254 0.999 1.82644486379 0.996 1.34780523087 0.894 
0.429149425929 0.881 0.429149425929 0.881 0.0990911522893 0.999 1.82644486379 0.996 1.35703357273 0.883 
0.434563732336 0.853 0.434563732336 0.853 0.103033317453 0.998 1.82644486379 0.996 1.36626191459 0.874 
0.439978038742 0.835 0.439978038742 0.835 0.106975482617 0.998 1.82644486379 0.996 1.37549025645 0.868 
0.445392345149 0.814 0.445392345149 0.814 0.110917647781 0.998 1.82644486379 0.996 1.38471859831 0.859 
0.450806651556 0.798 0.450806651556 0.798 0.114859812945 0.997 1.82644486379 0.981 1.39394694017 0.85 
0.456220957962 0.78 0.456220957962 0.78 0.118801978109 0.997 1.82644486379 0.981 1.40317528203 0.845 
0.461635264369 0.754 0.461635264369 0.754 0.122744143273 0.997 1.82644486379 0.981 1.41240362389 0.836 
0.467049570775 0.728 0.467049570775 0.728 0.126686308437 0.996 1.82644486379 0.981 1.42163196575 0.827 
0.472463877182 0.701 0.472463877182 0.701 0.130628473601 0.996 1.82644486379 0.981 1.43086030761 0.821 
0.477878183589 0.68 0.477878183589 0.68 0.134570638764 0.996 1.82644486379 0.981 1.44008864946 0.813 
0.483292489995 0.662 0.483292489995 0.662 0.138512803928 0.995 1.82644486379 0.981 1.44931699132 0.802 
0.488706796402 0.632 0.488706796402 0.632 0.142454969092 0.994 1.82644486379 0.981 1.45854533318 0.793 
0.494121102809 0.598 0.494121102809 0.598 0.146397134256 0.992 1.82644486379 0.981 1.46777367504 0.784 
0.499535409215 0.567 0.499535409215 0.567 0.15033929942 0.989 1.82644486379 0.936 1.4770020169 0.775 
0.504949715622 0.545 0.504949715622 0.545 0.154281464584 0.988 1.82644486379 0.936 1.48623035876 0.768 
0.510364022028 0.526 0.510364022028 0.526 0.158223629748 0.988 1.82644486379 0.936 1.49545870062 0.761 
0.515778328435 0.505 0.515778328435 0.504 0.162165794912 0.988 1.82644486379 0.936 1.50468704248 0.752 
0.521192634842 0.483 0.521192634842 0.483 0.166107960076 0.984 1.82644486379 0.936 1.51391538434 0.748 
0.526606941248 0.466 0.526606941248 0.466 0.17005012524 0.981 1.82644486379 0.936 1.5231437262 0.737 
0.532021247655 0.443 0.532021247655 0.443 0.173992290404 0.979 1.82644486379 0.936 1.53237206806 0.728 
0.537435554062 0.418 0.537435554062 0.418 0.177934455568 0.978 1.82644486379 0.936 1.54160040992 0.722 
0.542849860468 0.404 0.542849860468 0.404 0.181876620731 0.976 1.82644486379 0.936 1.55082875178 0.717 
0.548264166875 0.386 0.548264166875 0.385 0.185818785895 0.972 1.82644486379 0.885 1.56005709364 0.713 
0.553678473281 0.368 0.553678473281 0.367 0.189760951059 0.97 1.82644486379 0.885 1.5692854355 0.71 
0.559092779688 0.352 0.559092779688 0.351 0.193703116223 0.969 1.82644486379 0.885 1.57851377736 0.705 
0.564507086095 0.334 0.564507086095 0.331 0.197645281387 0.967 1.82644486379 0.885 1.58774211922 0.698 
0.569921392501 0.314 0.569921392501 0.309 0.201587446551 0.963 1.82644486379 0.885 1.59697046108 0.694 
0.575335698908 0.297 0.575335698908 0.293 0.205529611715 0.961 1.82644486379 0.885 1.60619880293 0.69 
0.580750005314 0.285 0.580750005314 0.28 0.209471776879 0.958 1.82644486379 0.885 1.61542714479 0.688 
0.586164311721 0.273 0.586164311721 0.267 0.213413942043 0.954 1.82644486379 0.885 1.62465548665 0.682 
0.591578618128 0.263 0.591578618128 0.255 0.217356107207 0.949 1.82644486379 0.885 1.63388382851 0.681 
0.596992924534 0.242 0.596992924534 0.233 0.221298272371 0.946 1.82644486379 0.74 1.64311217037 0.675 
0.602407230941 0.232 0.602407230941 0.223 0.225240437534 0.945 1.82644486379 0.74 1.65234051223 0.668 
0.607821537348 0.213 0.607821537348 0.205 0.229182602698 0.942 1.82644486379 0.74 1.66156885409 0.663 
0.613235843754 0.201 0.613235843754 0.195 0.233124767862 0.94 1.82644486379 0.74 1.67079719595 0.657 
0.618650150161 0.192 0.618650150161 0.182 0.237066933026 0.937 1.82644486379 0.74 1.68002553781 0.653 
0.624064456567 0.182 0.624064456567 0.171 0.24100909819 0.934 1.82644486379 0.74 1.68925387967 0.652 
0.629478762974 0.175 0.629478762974 0.164 0.244951263354 0.931 1.82644486379 0.74 1.69848222153 0.649 
0.634893069381 0.156 0.634893069381 0.141 0.248893428518 0.926 1.82644486379 0.74 1.70771056339 0.644 
0.640307375787 0.145 0.640307375787 0.128 0.252835593682 0.921 1.82644486379 0.74 1.71693890525 0.637 
0.645721682194 0.128 0.645721682194 0.108 0.256777758846 0.918 1.82644486379 0.554 1.72616724711 0.631 
0.651135988601 0.122 0.651135988601 0.101 0.26071992401 0.915 1.82644486379 0.554 1.73539558897 0.625 
0.656550295007 0.112 0.656550295007 0.087 0.264662089174 0.91 1.82644486379 0.554 1.74462393083 0.62 
0.661964601414 0.103 0.661964601414 0.081 0.268604254338 0.905 1.82644486379 0.554 1.75385227269 0.615 
0.66737890782 0.095 0.66737890782 0.071 0.272546419501 0.895 1.82644486379 0.554 1.76308061455 0.61 
0.672793214227 0.088 0.672793214227 0.064 0.276488584665 0.887 1.82644486379 0.554 1.77230895641 0.604 
0.678207520634 0.084 0.678207520634 0.063 0.280430749829 0.882 1.82644486379 0.554 1.78153729826 0.602 
0.68362182704 0.08 0.68362182704 0.061 0.284372914993 0.866 1.82644486379 0.554 1.79076564012 0.597 
0.689036133447 0.077 0.689036133447 0.058 0.288315080157 0.856 1.82644486379 0.554 1.79999398198 0.591 
0.694450439853 0.072 0.694450439853 0.056 0.292257245321 0.843 1.82644486379 0.554 1.80922232384 0.584 
0.69986474626 0.067 0.69986474626 0.051 0.296199410485 0.834 1.82644486379 0.327 1.8184506657 0.578 
0.705279052667 0.062 0.705279052667 0.046 0.300141575649 0.816 1.82644486379 0.327 1.82767900756 0.573 
0.710693359073 0.059 0.710693359073 0.044 0.304083740813 0.806 1.82644486379 0.327 1.83690734942 0.572 
0.71610766548 0.057 0.71610766548 0.042 0.308025905977 0.797 1.82644486379 0.327 1.84613569128 0.57 
0.721521971887 0.052 0.721521971887 0.039 0.311968071141 0.784 1.82644486379 0.327 1.85536403314 0.566 
0.726936278293 0.049 0.726936278293 0.037 0.315910236304 0.759 1.82644486379 0.327 1.864592375 0.561 
0.7323505847 0.046 0.7323505847 0.035 0.319852401468 0.742 1.82644486379 0.327 1.87382071686 0.558 
0.737764891106 0.043 0.737764891106 0.032 0.323794566632 0.726 1.82644486379 0.327 1.88304905872 0.557 
0.743179197513 0.035 0.743179197513 0.026 0.327736731796 0.692 1.82644486379 0.327 1.89227740058 0.552 
0.74859350392 0.033 0.74859350392 0.025 0.33167889696 0.674 1.82644486379 0.183 1.90150574244 0.548 
0.754007810326 0.031 0.754007810326 0.025 0.335621062124 0.644 1.82644486379 0.183 1.9107340843 0.542 
0.759422116733 0.027 0.759422116733 0.02 0.339563227288 0.617 1.82644486379 0.183 1.91996242616 0.535 
0.76483642314 0.024 0.76483642314 0.017 0.343505392452 0.581 1.82644486379 0.183 1.92919076802 0.527 
0.770250729546 0.023 0.770250729546 0.016 0.347447557616 0.546 1.82644486379 0.183 1.93841910988 0.526 
0.775665035953 0.022 0.775665035953 0.015 0.35138972278 0.514 1.82644486379 0.183 1.94764745174 0.182 
0.781079342359 0.018 0.781079342359 0.013 0.355331887944 0.486 1.82644486379 0.183 1.95687579359 0.176 
0.786493648766 0.018 0.786493648766 0.013 0.359274053107 0.446 1.82644486379 0.183 1.96610413545 0.168 
0.791907955173 0.018 0.791907955173 0.013 0.363216218271 0.403 1.82644486379 0.183 1.97533247731 0.161 
0.797322261579 0.017 0.797322261579 0.012 0.367158383435 0.366 1.82644486379 0.099 1.98456081917 0.151 
0.802736567986 0.012 0.802736567986 0.009 0.371100548599 0.335 1.82644486379 0.099 1.99378916103 0.145 
0.808150874392 0.011 0.808150874392 0.008 0.375042713763 0.298 1.82644486379 0.099 2.00301750289 0.135 
0.813565180799 0.01 0.813565180799 0.008 0.378984878927 0.259 1.82644486379 0.099 2.01224584475 0.127 
0.818979487206 0.01 0.818979487206 0.008 0.382927044091 0.234 1.82644486379 0.099 2.02147418661 0.117 
0.824393793612 0.01 0.824393793612 0.008 0.386869209255 0.203 1.82644486379 0.099 2.03070252847 0.108 
0.829808100019 0.01 0.829808100019 0.008 0.390811374419 0.168 1.82644486379 0.099 2.03993087033 0.099 
0.835222406426 0.01 0.835222406426 0.008 0.394753539583 0.133 1.82644486379 0.099 2.04915921219 0.095 
0.840636712832 0.009 0.840636712832 0.007 0.398695704747 0.112 1.82644486379 0.099 2.05838755405 0.09 
0.846051019239 0.007 0.846051019239 0.006 0.402637869911 0.098 1.82644486379 0.052 2.06761589591 0.086 
0.851465325645 0.007 0.851465325645 0.006 0.406580035074 0.074 1.82644486379 0.052 2.07684423777 0.083 
0.856879632052 0.007 0.856879632052 0.006 0.410522200238 0.06 1.82644486379 0.052 2.08607257963 0.079 
0.862293938459 0.005 0.862293938459 0.005 0.414464365402 0.05 1.82644486379 0.052 2.09530092149 0.073 
0.867708244865 0.001 0.867708244865 0.001 0.418406530566 0.042 1.82644486379 0.052 2.10452926335 0.07 
0.873122551272 0.001 0.873122551272 0.001 0.42234869573 0.04 1.82644486379 0.052 2.11375760521 0.063 
0.878536857679 0.001 0.878536857679 0.001 0.426290860894 0.03 1.82644486379 0.052 2.12298594706 0.057 
0.883951164085 0.001 0.883951164085 0.001 0.430233026058 0.024 1.82644486379 0.052 2.13221428892 0.054 
0.889365470492 0.001 0.889365470492 0.001 0.434175191222 0.019 1.82644486379 0.052 2.14144263078 0.05 
0.894779776898 0.001 0.894779776898 0.001 0.438117356386 0.017 1.82644486379 0.01 2.15067097264 0.046 
0.900194083305 0.001 0.900194083305 0.001 0.44205952155 0.012 1.82644486379 0.01 2.1598993145 0.042 
0.905608389712 0.001 0.905608389712 0.001 0.446001686714 0.008 1.82644486379 0.01 2.16912765636 0.031 
0.911022696118 0.001 0.911022696118 0.001 0.449943851877 0.004 1.82644486379 0.01 2.17835599822 0.027 
0.916437002525 0.001 0.916437002525 0.001 0.453886017041 0.002 1.82644486379 0.01 2.18758434008 0.023 
0.921851308931 0.001 0.921851308931 0.001 0.457828182205 0.001 1.82644486379 0.01 2.19681268194 0.018 
0.927265615338 0.001 0.927265615338 0.001 0.461770347369 0.001 1.82644486379 0.01 2.2060410238 0.009 
0.932679921745 0.001 0.932679921745 0.001 0.465712512533 0.001 1.82644486379 0.01 2.21526936566 0.001 
0.938094228151 0.0 0.938094228151 0.0 0.469654677697 0.0 1.82644486379 0.0 2.22449770752 0.0 
0.943508534558 0.0 0.943508534558 0.0 0.473596842861 0.0 1.82644486379 0.0 2.23372604938 0.0 


==> plot_data/synthetic_traffic/clique3/static_te_k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.396663587489 0.396663587489 0.0754381613058 1.82644486379 1.30166352157 
1 0.400260097977 0.400260097977 0.151070235681 1.82644486379 1.30166352157 
2 0.40496738317 0.40496738317 0.174804598143 1.82644486379 1.30166352157 
3 0.408665006506 0.408665006506 0.192977018919 1.82644486379 1.30166352157 
4 0.410834656949 0.410834656949 0.210625747757 1.82644486379 1.30166352157 
5 0.41439038059 0.41439038059 0.219701009463 1.82644486379 1.30166352157 
6 0.416886699621 0.416886699621 0.236180495591 1.82644486379 1.30166352157 
7 0.420115143469 0.420115143469 0.248969306978 1.82644486379 1.30437334453 
8 0.422944811175 0.422944811175 0.258634729001 1.82644486379 1.31851226454 
9 0.426244155074 0.426244155074 0.2674285908 1.82644486379 1.33204628576 
10 0.428679091128 0.428679091128 0.275149100712 1.82644486379 1.34568778365 
11 0.433198548411 0.433198548411 0.278220331845 1.82644486379 1.36145889119 
12 0.434569540209 0.434569540209 0.285512182178 1.82644486379 1.36816869718 
13 0.437879862298 0.437879862298 0.287162671973 1.82644486379 1.38294727477 
14 0.439187012117 0.439187012117 0.290495123515 1.82644486379 1.39345221664 
15 0.441421986998 0.441421986998 0.293142494364 1.82644486379 1.40278493136 
16 0.444048665173 0.444048665173 0.29739649422 1.82644486379 1.41734659164 
17 0.446741004962 0.446741004962 0.300869522389 1.82644486379 1.42715546371 
18 0.44990918777 0.44990918777 0.302463415609 1.82644486379 1.44056035896 
19 0.453000110184 0.453000110184 0.30617094843 1.82644486379 1.45026732611 
20 0.455833473804 0.455833473804 0.309108474095 1.82644486379 1.46067883381 
21 0.459864725814 0.459864725814 0.314368966316 1.82644486379 1.46907233619 
22 0.461166308324 0.461166308324 0.316644885826 1.82644486379 1.48037101869 
23 0.463657569006 0.463657569006 0.317562276253 1.82644486379 1.49121232484 
24 0.465759657389 0.465759657389 0.319553333103 1.82644486379 1.50507782816 
25 0.467606646262 0.467606646262 0.321251392855 1.82644486379 1.51592147135 
26 0.469253223025 0.469253223025 0.324259369861 1.82644486379 1.53021075632 
27 0.472205708014 0.472205708014 0.326749152044 1.82644486379 1.53794311121 
28 0.473955369492 0.473955369492 0.328035825283 1.82644486379 1.55696796429 
29 0.475662172975 0.475662172975 0.328948407527 1.82644486379 1.57609108988 
30 0.478039706803 0.478039706803 0.330669452142 1.82644486379 1.59208713633 
31 0.480906267518 0.480906267518 0.332029736532 1.82644486379 1.61504451792 
32 0.482743405518 0.482743405518 0.334427774711 1.82644486379 1.64635985151 
33 0.486640230424 0.486640230424 0.336009809747 1.82644486379 1.65894538261 
34 0.489623524392 0.489623524392 0.337551834434 1.82644486379 1.67420533645 
35 0.490603636327 0.490603636327 0.338895559905 1.82644486379 1.70263148043 
36 0.492187079007 0.492187079007 0.339825130297 1.82644486379 1.72393690942 
37 0.494169645053 0.494169645053 0.341033923073 1.82644486379 1.73583229205 
38 0.495989273947 0.495989273947 0.342613002585 1.82644486379 1.75373226264 
39 0.497625137991 0.497625137991 0.344280276855 1.82644486379 1.77141583849 
40 0.499160524543 0.499160524543 0.345266370993 1.82644486379 1.79609235136 
41 0.500644547588 0.500644547588 0.34618029201 1.82644486379 1.80961888881 
42 0.502864234266 0.502864234266 0.347514473632 1.82644486379 1.82371069303 
43 0.504531793716 0.504531793716 0.348660891325 1.82644486379 1.85162205117 
44 0.507306091214 0.507306091214 0.349646455025 1.82644486379 1.87644921621 
45 0.509816201404 0.509816201404 0.350783516825 1.82644486379 1.90611789084 
46 0.512355339768 0.512355339768 0.352167323084 1.82644486379 1.92045488961 
47 0.514748579726 0.514748579726 0.353096431562 1.82644486379 1.93360115012 
48 0.516835210021 0.516835210021 0.354441820166 1.82644486379 1.95249528236 
49 0.520190526426 0.520190526426 0.35571827579 1.82644486379 1.95249528236 
50 0.523220711635 0.523036154604 0.356737231602 1.82644486379 1.95249528236 
51 0.524901814651 0.524901814651 0.35867701806 1.82644486379 1.95249528236 
52 0.527281736324 0.527281736324 0.359806065583 1.82644486379 1.95249528236 
53 0.530628615585 0.530628615585 0.360642967525 1.82644486379 1.95249528236 
54 0.532794193379 0.532794193379 0.361683522949 1.82644486379 1.95249528236 
55 0.536002483917 0.536002483917 0.362581215149 1.82644486379 1.95249528236 
56 0.537742238361 0.537742238361 0.363687688712 1.82644486379 1.95249528236 
57 0.539346407653 0.539346407653 0.364738792078 1.82644486379 1.95249528236 
58 0.542401286055 0.542401286055 0.36569109593 1.82644486379 1.95249528236 
59 0.5463500032 0.5463500032 0.366285634841 1.82644486379 1.95249528236 
60 0.549227457231 0.549227457231 0.367539655863 1.82644486379 1.95249528236 
61 0.552465891059 0.552201955623 0.368513260083 1.82644486379 1.95249528236 
62 0.555502048761 0.555261031421 0.369654923224 1.82644486379 1.95249528236 
63 0.558432378596 0.557777641434 0.370614391657 1.82644486379 1.95249528236 
64 0.561762544866 0.561265044729 0.37177361746 1.82644486379 1.95249528236 
65 0.565431370975 0.564687011623 0.372723825651 1.82644486379 1.95249528236 
66 0.568282986316 0.567356966568 0.37447202599 1.82644486379 1.95249528236 
67 0.57056143791 0.570080059703 0.375498781004 1.82644486379 1.95249528236 
68 0.572233954861 0.571503006627 0.376704584072 1.82644486379 1.95249528236 
69 0.575865201053 0.575263396311 0.377762253355 1.82644486379 1.95249528236 
70 0.577845434669 0.577502401708 0.378959582854 1.82644486379 1.95249528236 
71 0.583192210472 0.581616693341 0.379429491247 1.82644486379 1.95249528236 
72 0.588520717873 0.585625696087 0.38067854115 1.82644486379 1.95249528236 
73 0.591852940681 0.590196025075 0.381626192549 1.82644486379 1.95249528236 
74 0.597638643143 0.592850943778 0.382632081929 1.82644486379 1.95249528236 
75 0.599794458355 0.597952294299 0.384414323793 1.82644486379 1.95249528236 
76 0.602791355975 0.600356343016 0.386093132411 1.82644486379 1.95249528236 
77 0.608590046947 0.603117133143 0.387046310603 1.82644486379 1.95249528236 
78 0.610135418649 0.608592762177 0.389350452456 1.82644486379 1.95249528236 
79 0.614068665978 0.610644617549 0.390325104518 1.82644486379 1.95249528236 
80 0.618938776878 0.615222691643 0.391097802045 1.82644486379 1.95249528236 
81 0.624471374103 0.621161617813 0.391724110268 1.82644486379 1.95249528236 
82 0.630385491283 0.624471374103 0.393019049541 1.82644486379 1.95869399482 
83 0.63613291442 0.630068579191 0.394559690534 1.82644486379 1.97173139011 
84 0.638124831561 0.63555981629 0.395426336778 1.82644486379 1.98513743157 
85 0.643823618691 0.637933807498 0.396869866103 1.82644486379 1.9950029643 
86 0.648181222681 0.640878368782 0.397889524893 1.82644486379 2.00703332257 
87 0.650804667553 0.645478386356 0.399079236984 1.82644486379 2.01533018374 
88 0.656965396022 0.649361809917 0.40052465829 1.82644486379 2.02718909306 
89 0.662623698656 0.650804667553 0.402720310753 1.82644486379 2.03611299269 
90 0.669447744911 0.656905881166 0.405322350146 1.82644486379 2.04526280273 
91 0.67661434468 0.659553142573 0.407254748961 1.82644486379 2.06660598963 
92 0.688645528131 0.668848035162 0.409490883202 1.82644486379 2.09280176994 
93 0.701149131172 0.673601557913 0.411667028298 1.82644486379 2.11090569736 
94 0.713075092 0.689229189776 0.414002735358 1.82644486379 2.12863769439 
95 0.729900221697 0.705595053948 0.418064888166 1.82644486379 2.15029299882 
96 0.743981908908 0.726285649378 0.423594063461 1.82644486379 2.16977598565 
97 0.75985082052 0.743643935179 0.429737733426 1.82644486379 2.1786622021 
98 0.782794164975 0.76390051516 0.43772663612 1.82644486379 2.20014744426 
99 0.817943784072 0.806312351152 0.447488452296 1.82644486379 2.21231186316 
100 0.943508534558 0.943508534558 0.473596842861 1.82644486379 2.23372604938 


==> plot_data/synthetic_traffic/clique3/static_te_k5_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.392107906296 0.989 0.392107906296 0.989 0.0712117747054 0.999 1.83616820658 1.0 1.22873845062 0.949 
0.397043955976 0.975 0.397043955976 0.975 0.0750137226199 0.999 1.83616820658 0.998 1.24007220635 0.943 
0.401980005657 0.962 0.401980005657 0.962 0.0788156705344 0.999 1.83616820658 0.998 1.25140596209 0.938 
0.406916055337 0.948 0.406916055337 0.948 0.0826176184489 0.999 1.83616820658 0.998 1.26273971783 0.927 
0.411852105017 0.929 0.411852105017 0.929 0.0864195663634 0.999 1.83616820658 0.998 1.27407347356 0.923 
0.416788154697 0.903 0.416788154697 0.903 0.0902215142779 0.999 1.83616820658 0.998 1.2854072293 0.913 
0.421724204378 0.874 0.421724204378 0.874 0.0940234621924 0.999 1.83616820658 0.998 1.29674098503 0.904 
0.426660254058 0.848 0.426660254058 0.848 0.0978254101069 0.998 1.83616820658 0.998 1.30807474077 0.894 
0.431596303738 0.816 0.431596303738 0.816 0.101627358021 0.998 1.83616820658 0.998 1.31940849651 0.886 
0.436532353418 0.803 0.436532353418 0.803 0.105429305936 0.998 1.83616820658 0.998 1.33074225224 0.876 
0.441468403099 0.78 0.441468403099 0.78 0.10923125385 0.997 1.83616820658 0.998 1.34207600798 0.864 
0.446404452779 0.762 0.446404452779 0.762 0.113033201765 0.997 1.83616820658 0.998 1.35340976371 0.856 
0.451340502459 0.733 0.451340502459 0.733 0.116835149679 0.997 1.83616820658 0.998 1.36474351945 0.847 
0.456276552139 0.712 0.456276552139 0.712 0.120637097594 0.997 1.83616820658 0.998 1.37607727519 0.837 
0.461212601819 0.689 0.461212601819 0.689 0.124439045508 0.997 1.83616820658 0.998 1.38741103092 0.827 
0.4661486515 0.664 0.4661486515 0.664 0.128240993423 0.997 1.83616820658 0.995 1.39874478666 0.819 
0.47108470118 0.632 0.47108470118 0.632 0.132042941337 0.996 1.83616820658 0.995 1.41007854239 0.807 
0.47602075086 0.609 0.47602075086 0.609 0.135844889252 0.995 1.83616820658 0.995 1.42141229813 0.797 
0.48095680054 0.59 0.48095680054 0.59 0.139646837166 0.993 1.83616820658 0.995 1.43274605387 0.781 
0.485892850221 0.565 0.485892850221 0.565 0.143448785081 0.993 1.83616820658 0.995 1.4440798096 0.768 
0.490828899901 0.542 0.490828899901 0.542 0.147250732995 0.993 1.83616820658 0.995 1.45541356534 0.761 
0.495764949581 0.513 0.495764949581 0.513 0.15105268091 0.992 1.83616820658 0.995 1.46674732107 0.748 
0.500700999261 0.49 0.500700999261 0.49 0.154854628824 0.992 1.83616820658 0.99 1.47808107681 0.736 
0.505637048942 0.462 0.505637048942 0.462 0.158656576739 0.988 1.83616820658 0.99 1.48941483255 0.725 
0.510573098622 0.44 0.510573098622 0.44 0.162458524653 0.985 1.83616820658 0.99 1.50074858828 0.709 
0.515509148302 0.418 0.515509148302 0.418 0.166260472568 0.984 1.83616820658 0.99 1.51208234402 0.697 
0.520445197982 0.404 0.520445197982 0.404 0.170062420482 0.984 1.83616820658 0.99 1.52341609975 0.682 
0.525381247662 0.381 0.525381247662 0.381 0.173864368397 0.979 1.83616820658 0.99 1.53474985549 0.674 
0.530317297343 0.363 0.530317297343 0.363 0.177666316311 0.977 1.83616820658 0.99 1.54608361123 0.655 
0.535253347023 0.348 0.535253347023 0.348 0.181468264226 0.976 1.83616820658 0.962 1.55741736696 0.639 
0.540189396703 0.323 0.540189396703 0.323 0.18527021214 0.975 1.83616820658 0.962 1.5687511227 0.629 
0.545125446383 0.307 0.545125446383 0.307 0.189072160055 0.971 1.83616820658 0.962 1.58008487843 0.618 
0.550061496064 0.284 0.550061496064 0.284 0.192874107969 0.969 1.83616820658 0.962 1.59141863417 0.608 
0.554997545744 0.265 0.554997545744 0.265 0.196676055884 0.967 1.83616820658 0.962 1.60275238991 0.593 
0.559933595424 0.245 0.559933595424 0.245 0.200478003798 0.964 1.83616820658 0.962 1.61408614564 0.588 
0.564869645104 0.228 0.564869645104 0.227 0.204279951713 0.961 1.83616820658 0.962 1.62541990138 0.582 
0.569805694785 0.216 0.569805694785 0.213 0.208081899627 0.959 1.83616820658 0.962 1.63675365711 0.572 
0.574741744465 0.198 0.574741744465 0.197 0.211883847542 0.954 1.83616820658 0.881 1.64808741285 0.565 
0.579677794145 0.184 0.579677794145 0.183 0.215685795456 0.95 1.83616820658 0.881 1.65942116859 0.559 
0.584613843825 0.169 0.584613843825 0.168 0.219487743371 0.949 1.83616820658 0.881 1.67075492432 0.549 
0.589549893506 0.16 0.589549893505 0.159 0.223289691285 0.946 1.83616820658 0.881 1.68208868006 0.545 
0.594485943186 0.152 0.594485943186 0.147 0.2270916392 0.944 1.83616820658 0.881 1.69342243579 0.536 
0.599421992866 0.139 0.599421992866 0.132 0.230893587114 0.942 1.83616820658 0.881 1.70475619153 0.522 
0.604358042546 0.134 0.604358042546 0.126 0.234695535029 0.941 1.83616820658 0.881 1.71608994727 0.515 
0.609294092226 0.123 0.609294092226 0.115 0.238497482943 0.939 1.83616820658 0.765 1.727423703 0.512 
0.614230141907 0.118 0.614230141907 0.112 0.242299430858 0.938 1.83616820658 0.765 1.73875745874 0.51 
0.619166191587 0.114 0.619166191587 0.107 0.246101378772 0.935 1.83616820658 0.765 1.75009121447 0.504 
0.624102241267 0.106 0.624102241267 0.097 0.249903326687 0.933 1.83616820658 0.765 1.76142497021 0.501 
0.629038290947 0.102 0.629038290947 0.089 0.253705274601 0.933 1.83616820658 0.765 1.77275872595 0.5 
0.633974340628 0.095 0.633974340628 0.081 0.257507222516 0.927 1.83616820658 0.765 1.78409248168 0.498 
0.638910390308 0.09 0.638910390308 0.08 0.26130917043 0.921 1.83616820658 0.765 1.79542623742 0.495 
0.643846439988 0.086 0.643846439988 0.076 0.265111118345 0.918 1.83616820658 0.64 1.80675999315 0.49 
0.648782489668 0.081 0.648782489668 0.072 0.268913066259 0.91 1.83616820658 0.64 1.81809374889 0.485 
0.653718539349 0.076 0.653718539348 0.065 0.272715014174 0.904 1.83616820658 0.64 1.82942750463 0.483 
0.658654589029 0.069 0.658654589029 0.06 0.276516962088 0.897 1.83616820658 0.64 1.84076126036 0.234 
0.663590638709 0.064 0.663590638709 0.054 0.280318910003 0.89 1.83616820658 0.64 1.8520950161 0.229 
0.668526688389 0.06 0.668526688389 0.05 0.284120857917 0.882 1.83616820658 0.64 1.86342877183 0.223 
0.673462738069 0.058 0.673462738069 0.05 0.287922805832 0.876 1.83616820658 0.64 1.87476252757 0.219 
0.67839878775 0.054 0.67839878775 0.047 0.291724753746 0.867 1.83616820658 0.492 1.88609628331 0.21 
0.68333483743 0.051 0.68333483743 0.042 0.295526701661 0.858 1.83616820658 0.492 1.89743003904 0.205 
0.68827088711 0.046 0.68827088711 0.038 0.299328649575 0.851 1.83616820658 0.492 1.90876379478 0.201 
0.69320693679 0.046 0.69320693679 0.038 0.30313059749 0.84 1.83616820658 0.492 1.92009755051 0.197 
0.698142986471 0.039 0.698142986471 0.034 0.306932545404 0.822 1.83616820658 0.492 1.93143130625 0.192 
0.703079036151 0.035 0.703079036151 0.03 0.310734493319 0.806 1.83616820658 0.492 1.94276506199 0.181 
0.708015085831 0.033 0.708015085831 0.028 0.314536441233 0.786 1.83616820658 0.492 1.95409881772 0.175 
0.712951135511 0.03 0.712951135511 0.027 0.318338389148 0.77 1.83616820658 0.284 1.96543257346 0.167 
0.717887185192 0.026 0.717887185192 0.023 0.322140337062 0.755 1.83616820658 0.284 1.97676632919 0.159 
0.722823234872 0.024 0.722823234872 0.02 0.325942284977 0.729 1.83616820658 0.284 1.98810008493 0.156 
0.727759284552 0.023 0.727759284552 0.018 0.329744232891 0.708 1.83616820658 0.284 1.99943384067 0.151 
0.732695334232 0.021 0.732695334232 0.017 0.333546180806 0.683 1.83616820658 0.284 2.0107675964 0.14 
0.737631383912 0.018 0.737631383912 0.015 0.33734812872 0.661 1.83616820658 0.284 2.02210135214 0.138 
0.742567433593 0.018 0.742567433593 0.015 0.341150076635 0.63 1.83616820658 0.284 2.03343510787 0.134 
0.747503483273 0.018 0.747503483273 0.014 0.344952024549 0.598 1.83616820658 0.284 2.04476886361 0.129 
0.752439532953 0.017 0.752439532953 0.012 0.348753972464 0.56 1.83616820658 0.128 2.05610261935 0.122 
0.757375582633 0.012 0.757375582633 0.009 0.352555920378 0.529 1.83616820658 0.128 2.06743637508 0.117 
0.762311632314 0.011 0.762311632314 0.008 0.356357868293 0.493 1.83616820658 0.128 2.07877013082 0.112 
0.767247681994 0.01 0.767247681994 0.008 0.360159816207 0.464 1.83616820658 0.128 2.09010388655 0.108 
0.772183731674 0.01 0.772183731674 0.008 0.363961764122 0.428 1.83616820658 0.128 2.10143764229 0.1 
0.777119781354 0.01 0.777119781354 0.008 0.367763712036 0.372 1.83616820658 0.128 2.11277139803 0.098 
0.782055831035 0.01 0.782055831035 0.008 0.371565659951 0.323 1.83616820658 0.128 2.12410515376 0.092 
0.786991880715 0.01 0.786991880715 0.008 0.375367607865 0.287 1.83616820658 0.048 2.1354389095 0.086 
0.791927930395 0.009 0.791927930395 0.007 0.37916955578 0.24 1.83616820658 0.048 2.14677266523 0.08 
0.796863980075 0.009 0.796863980075 0.007 0.382971503694 0.202 1.83616820658 0.048 2.15810642097 0.079 
0.801800029755 0.007 0.801800029755 0.006 0.386773451609 0.176 1.83616820658 0.048 2.16944017671 0.075 
0.806736079436 0.007 0.806736079436 0.006 0.390575399523 0.148 1.83616820658 0.048 2.18077393244 0.068 
0.811672129116 0.006 0.811672129116 0.005 0.394377347438 0.119 1.83616820658 0.048 2.19210768818 0.065 
0.816608178796 0.002 0.816608178796 0.002 0.398179295352 0.099 1.83616820658 0.048 2.20344144391 0.061 
0.821544228476 0.001 0.821544228476 0.001 0.401981243267 0.081 1.83616820658 0.024 2.21477519965 0.06 
0.826480278157 0.001 0.826480278157 0.001 0.405783191181 0.064 1.83616820658 0.024 2.22610895539 0.057 
0.831416327837 0.001 0.831416327837 0.001 0.409585139096 0.047 1.83616820658 0.024 2.23744271112 0.053 
0.836352377517 0.001 0.836352377517 0.001 0.41338708701 0.041 1.83616820658 0.024 2.24877646686 0.05 
0.841288427197 0.001 0.841288427197 0.001 0.417189034925 0.034 1.83616820658 0.024 2.26011022259 0.048 
0.846224476878 0.001 0.846224476878 0.001 0.420990982839 0.021 1.83616820658 0.024 2.27144397833 0.041 
0.851160526558 0.001 0.851160526558 0.001 0.424792930754 0.017 1.83616820658 0.024 2.28277773407 0.036 
0.856096576238 0.001 0.856096576238 0.001 0.428594878668 0.014 1.83616820658 0.004 2.2941114898 0.03 
0.861032625918 0.001 0.861032625918 0.001 0.432396826583 0.01 1.83616820658 0.004 2.30544524554 0.026 
0.865968675598 0.001 0.865968675598 0.001 0.436198774497 0.009 1.83616820658 0.004 2.31677900127 0.019 
0.870904725279 0.001 0.870904725279 0.001 0.440000722412 0.007 1.83616820658 0.004 2.32811275701 0.014 
0.875840774959 0.001 0.875840774959 0.001 0.443802670326 0.001 1.83616820658 0.004 2.33944651275 0.01 
0.880776824639 0.001 0.880776824639 0.001 0.447604618241 0.001 1.83616820658 0.004 2.35078026848 0.005 
0.885712874319 0.0 0.885712874319 0.0 0.451406566155 0.0 1.83616820658 0.0 2.36211402422 0.0 
0.890648924 0.0 0.890648924 0.0 0.45520851407 0.0 1.83616820658 0.0 2.37344777995 0.0 


==> plot_data/synthetic_traffic/clique3/static_te_k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.392107906296 0.392107906296 0.0712117747054 1.83616820658 1.22873845062 
1 0.39686680232 0.39686680232 0.159651741256 1.83616820658 1.22873845062 
2 0.399759687352 0.399759687352 0.175892427116 1.83616820658 1.22873845062 
3 0.403984817433 0.403984817433 0.193434698906 1.83616820658 1.22873845062 
4 0.407751031639 0.407751031639 0.209167132417 1.83616820658 1.22873845062 
5 0.411166876155 0.411166876155 0.218854076948 1.83616820658 1.23550202461 
6 0.414005340035 0.414005340035 0.239517758053 1.83616820658 1.25610074643 
7 0.416218063706 0.416218063706 0.258904404491 1.83616820658 1.26842282165 
8 0.418061866834 0.418061866834 0.265709470885 1.83616820658 1.28709679462 
9 0.419220793164 0.419220793164 0.272245248689 1.83616820658 1.29837439572 
10 0.422209193224 0.422209193224 0.278950939074 1.83616820658 1.31348284866 
11 0.42283543643 0.42283543643 0.283707980195 1.83616820658 1.32284578137 
12 0.425280539205 0.425280539205 0.289403077205 1.83616820658 1.33582243962 
13 0.427211024608 0.427211024608 0.293855904052 1.83616820658 1.34683407358 
14 0.429107586057 0.429107586057 0.298276957562 1.83616820658 1.3609243229 
15 0.431387808779 0.431387808779 0.303182664505 1.83616820658 1.36920252367 
16 0.432812792117 0.432812792117 0.30609791382 1.83616820658 1.38266126959 
17 0.434435453305 0.434435453305 0.309058545582 1.83616820658 1.39373460189 
18 0.435795766606 0.435795766606 0.31146401288 1.83616820658 1.4069200973 
19 0.439032518711 0.439032518711 0.31353722692 1.83616820658 1.41743746433 
20 0.442282379618 0.442282379618 0.316147581537 1.83616820658 1.4273191401 
21 0.444252614961 0.444252614961 0.317673576196 1.83616820658 1.43800073454 
22 0.446350024115 0.446350024115 0.318980171311 1.83616820658 1.44563169941 
23 0.448966687292 0.448966687292 0.321899304163 1.83616820658 1.45351075816 
24 0.451616751646 0.451616751646 0.32494371341 1.83616820658 1.46730688484 
25 0.453216386369 0.453216386369 0.326655174814 1.83616820658 1.47696421133 
26 0.454657966903 0.454657966903 0.32769627051 1.83616820658 1.48569375716 
27 0.456629854913 0.456629854913 0.329226748001 1.83616820658 1.49685949064 
28 0.458889118788 0.458889118787 0.331131039491 1.83616820658 1.50516460151 
29 0.461613770881 0.461613770881 0.332688682235 1.83616820658 1.51104571124 
30 0.463662707615 0.463662707615 0.334788609775 1.83616820658 1.51907352792 
31 0.465636238297 0.465636238297 0.336275010966 1.83616820658 1.52933393114 
32 0.467736430183 0.467736430183 0.338569563793 1.83616820658 1.53648019278 
33 0.469860255816 0.469860255816 0.339833604232 1.83616820658 1.54927764644 
34 0.471363478641 0.471363478641 0.341220906884 1.83616820658 1.55469513727 
35 0.473003876777 0.473003876777 0.342663295613 1.83616820658 1.56035392928 
36 0.474706105682 0.474706105682 0.343761517185 1.83616820658 1.56751785681 
37 0.476357218961 0.476357218961 0.34490409305 1.83616820658 1.57681356308 
38 0.478500285969 0.478500285969 0.346226918284 1.83616820658 1.58780943628 
39 0.48055876242 0.48055876242 0.347524970902 1.83616820658 1.60035615247 
40 0.482392305549 0.482392305549 0.348449505878 1.83616820658 1.60791725871 
41 0.485687948995 0.485687948995 0.349263847654 1.83616820658 1.61631303786 
42 0.487970716994 0.487970716994 0.350078992349 1.83616820658 1.63909246713 
43 0.489417477235 0.489417477235 0.351206505026 1.83616820658 1.65034060012 
44 0.491839908883 0.491839908883 0.352437019707 1.83616820658 1.66961909768 
45 0.494373679785 0.494373679785 0.353492411356 1.83616820658 1.67826049881 
46 0.495992767828 0.495992767828 0.354777666447 1.83616820658 1.70002919476 
47 0.497045881431 0.497045881431 0.355990212207 1.83616820658 1.70811060282 
48 0.499534038407 0.499534038407 0.357146496622 1.83616820658 1.71715605967 
49 0.501453678934 0.501453678934 0.358307544686 1.83616820658 1.74272882267 
50 0.502928041456 0.502928041456 0.359646037444 1.83616820658 1.7745932727 
51 0.505345862682 0.505345862682 0.360395453553 1.83616820658 1.8178619311 
52 0.507551964326 0.507551964326 0.361716872877 1.83616820658 1.84310767593 
53 0.508905948442 0.508905948442 0.362744732929 1.83616820658 1.84310767593 
54 0.510698195036 0.510698195036 0.364412476922 1.83616820658 1.84310767593 
55 0.512938856679 0.512938856679 0.365594748831 1.83616820658 1.84310767593 
56 0.515301171635 0.515301171635 0.366578491649 1.83616820658 1.84310767593 
57 0.51700235648 0.51700235648 0.367548511086 1.83616820658 1.84310767593 
58 0.519029864663 0.519029864663 0.368337515529 1.83616820658 1.84310767593 
59 0.524152799959 0.524152799959 0.368798433998 1.83616820658 1.84310767593 
60 0.526544282295 0.526544282295 0.369458237265 1.83616820658 1.84310767593 
61 0.528459771343 0.528459771343 0.370110116937 1.83616820658 1.84310767593 
62 0.53050117429 0.53050117429 0.370814644014 1.83616820658 1.84310767593 
63 0.534078196499 0.534078196499 0.371665669526 1.83616820658 1.84310767593 
64 0.536003483935 0.536003483935 0.372582903497 1.83616820658 1.84310767593 
65 0.538596008555 0.538596008555 0.373063202039 1.83616820658 1.84310767593 
66 0.54219128993 0.54219128993 0.373702988554 1.83616820658 1.84310767593 
67 0.543804678166 0.543804678166 0.374665015498 1.83616820658 1.84310767593 
68 0.545691834588 0.545691834588 0.375558138597 1.83616820658 1.84310767593 
69 0.549300173411 0.549300173411 0.376385892157 1.83616820658 1.84310767593 
70 0.551170359923 0.551170359923 0.377566822181 1.83616820658 1.84310767593 
71 0.552923965835 0.552923965835 0.378785680621 1.83616820658 1.84310767593 
72 0.555642129024 0.555642129024 0.379938598096 1.83616820658 1.84310767593 
73 0.557992120202 0.557992120202 0.380703836112 1.83616820658 1.84310767593 
74 0.56108209857 0.56108209857 0.381558514676 1.83616820658 1.84310767593 
75 0.563806881398 0.563806881398 0.382112823984 1.83616820658 1.84310767593 
76 0.566806101981 0.566682439287 0.382969438394 1.83616820658 1.84315011122 
77 0.569017552454 0.568866534888 0.384086204183 1.83616820658 1.86192028534 
78 0.573034077923 0.571531364516 0.385027656335 1.83616820658 1.88108078069 
79 0.575550052909 0.574951505764 0.386007032161 1.83616820658 1.89460677166 
80 0.578465492674 0.577494172737 0.387386908647 1.83616820658 1.92583458254 
81 0.582426601131 0.582426601131 0.388668251267 1.83616820658 1.94392828788 
82 0.585157574601 0.585058493011 0.390197300849 1.83616820658 1.95445084524 
83 0.588172377786 0.587666108093 0.391602203587 1.83616820658 1.97045125709 
84 0.594111941265 0.593376214177 0.392587030777 1.83616820658 1.98642841819 
85 0.599694434788 0.597908441067 0.394199464151 1.83616820658 2.01101055755 
86 0.602349926575 0.600851447082 0.39584805562 1.83616820658 2.02170488984 
87 0.611516890871 0.605679431897 0.396546677626 1.83616820658 2.05227395311 
88 0.616904994009 0.612857316693 0.397888248563 1.83616820658 2.07047185603 
89 0.627580007161 0.622551287738 0.399819620738 1.83616820658 2.09359763716 
90 0.635003586577 0.627911073383 0.401691323934 1.83616820658 2.11160726267 
91 0.642886200101 0.631927253737 0.403895058236 1.83616820658 2.14329418525 
92 0.655117400972 0.639340452061 0.405800595703 1.83616820658 2.15361034834 
93 0.66222108265 0.655117400972 0.407212828025 1.83616820658 2.18828572472 
94 0.673125403914 0.663021453183 0.409932100386 1.83616820658 2.21653247885 
95 0.689007913835 0.673125403914 0.412806110864 1.83616820658 2.25907451531 
96 0.702300681312 0.692179693305 0.418240721093 1.83616820658 2.28468426287 
97 0.717280544805 0.707076839497 0.421445425861 1.83616820658 2.30138902588 
98 0.738938499454 0.727464348935 0.425598974375 1.83616820658 2.32675000075 
99 0.772118878095 0.761139090594 0.43414441741 1.83616820658 2.35050013508 
100 0.890648924 0.890648924 0.45520851407 1.83616820658 2.37344777995 


==> plot_data/synthetic_traffic/clique3/static_te_k7_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.396028548809 0.992 0.396028548809 0.992 0.0693444344796 0.999 1.84046426155 1.0 1.1965180384 0.961 
0.400694543517 0.978 0.400694543517 0.978 0.0731704453553 0.999 1.84046426155 0.999 1.20835471611 0.953 
0.405360538226 0.964 0.405360538226 0.964 0.076996456231 0.999 1.84046426155 0.999 1.22019139381 0.949 
0.410026532934 0.946 0.410026532934 0.946 0.0808224671068 0.999 1.84046426155 0.999 1.23202807152 0.945 
0.414692527643 0.93 0.414692527643 0.93 0.0846484779825 0.999 1.84046426155 0.999 1.24386474922 0.939 
0.419358522351 0.905 0.419358522351 0.905 0.0884744888582 0.999 1.84046426155 0.999 1.25570142692 0.936 
0.42402451706 0.883 0.42402451706 0.883 0.0923004997339 0.999 1.84046426155 0.999 1.26753810463 0.933 
0.428690511768 0.854 0.428690511768 0.854 0.0961265106096 0.998 1.84046426155 0.998 1.27937478233 0.925 
0.433356506477 0.832 0.433356506477 0.832 0.0999525214854 0.998 1.84046426155 0.998 1.29121146004 0.916 
0.438022501186 0.81 0.438022501185 0.81 0.103778532361 0.998 1.84046426155 0.998 1.30304813774 0.904 
0.442688495894 0.786 0.442688495894 0.786 0.107604543237 0.997 1.84046426155 0.998 1.31488481545 0.891 
0.447354490603 0.764 0.447354490603 0.764 0.111430554113 0.997 1.84046426155 0.998 1.32672149315 0.883 
0.452020485311 0.738 0.452020485311 0.738 0.115256564988 0.997 1.84046426155 0.998 1.33855817086 0.876 
0.45668648002 0.712 0.45668648002 0.712 0.119082575864 0.997 1.84046426155 0.998 1.35039484856 0.871 
0.461352474728 0.695 0.461352474728 0.695 0.12290858674 0.997 1.84046426155 0.99 1.36223152627 0.855 
0.466018469437 0.67 0.466018469437 0.67 0.126734597615 0.996 1.84046426155 0.99 1.37406820397 0.847 
0.470684464145 0.653 0.470684464145 0.653 0.130560608491 0.996 1.84046426155 0.99 1.38590488168 0.838 
0.475350458854 0.628 0.475350458854 0.628 0.134386619367 0.995 1.84046426155 0.99 1.39774155938 0.832 
0.480016453562 0.599 0.480016453562 0.599 0.138212630243 0.993 1.84046426155 0.99 1.40957823709 0.821 
0.484682448271 0.579 0.484682448271 0.579 0.142038641118 0.993 1.84046426155 0.99 1.42141491479 0.809 
0.489348442979 0.555 0.489348442979 0.555 0.145864651994 0.993 1.84046426155 0.99 1.4332515925 0.795 
0.494014437688 0.53 0.494014437688 0.53 0.14969066287 0.993 1.84046426155 0.964 1.4450882702 0.783 
0.498680432396 0.507 0.498680432396 0.507 0.153516673745 0.99 1.84046426155 0.964 1.45692494791 0.774 
0.503346427105 0.476 0.503346427105 0.476 0.157342684621 0.988 1.84046426155 0.964 1.46876162561 0.763 
0.508012421813 0.456 0.508012421813 0.456 0.161168695497 0.985 1.84046426155 0.964 1.48059830331 0.748 
0.512678416522 0.436 0.512678416522 0.436 0.164994706373 0.985 1.84046426155 0.964 1.49243498102 0.737 
0.51734441123 0.413 0.51734441123 0.413 0.168820717248 0.982 1.84046426155 0.964 1.50427165872 0.727 
0.522010405939 0.398 0.522010405939 0.398 0.172646728124 0.979 1.84046426155 0.899 1.51610833643 0.708 
0.526676400648 0.381 0.526676400648 0.381 0.176472739 0.976 1.84046426155 0.899 1.52794501413 0.698 
0.531342395356 0.363 0.531342395356 0.363 0.180298749875 0.975 1.84046426155 0.899 1.53978169184 0.682 
0.536008390065 0.337 0.536008390065 0.337 0.184124760751 0.973 1.84046426155 0.899 1.55161836954 0.674 
0.540674384773 0.323 0.540674384773 0.323 0.187950771627 0.971 1.84046426155 0.899 1.56345504725 0.657 
0.545340379482 0.306 0.545340379482 0.306 0.191776782503 0.968 1.84046426155 0.899 1.57529172495 0.637 
0.55000637419 0.284 0.55000637419 0.284 0.195602793378 0.966 1.84046426155 0.899 1.58712840266 0.629 
0.554672368899 0.268 0.554672368899 0.268 0.199428804254 0.962 1.84046426155 0.783 1.59896508036 0.617 
0.559338363607 0.247 0.559338363607 0.247 0.20325481513 0.958 1.84046426155 0.783 1.61080175807 0.602 
0.564004358316 0.232 0.564004358316 0.232 0.207080826006 0.957 1.84046426155 0.783 1.62263843577 0.592 
0.568670353024 0.214 0.568670353024 0.214 0.210906836881 0.954 1.84046426155 0.783 1.63447511348 0.586 
0.573336347733 0.199 0.573336347733 0.199 0.214732847757 0.949 1.84046426155 0.783 1.64631179118 0.579 
0.578002342441 0.18 0.578002342441 0.18 0.218558858633 0.947 1.84046426155 0.783 1.65814846889 0.572 
0.58266833715 0.158 0.58266833715 0.158 0.222384869508 0.944 1.84046426155 0.783 1.66998514659 0.565 
0.587334331858 0.145 0.587334331858 0.143 0.226210880384 0.943 1.84046426155 0.654 1.6818218243 0.555 
0.592000326567 0.138 0.592000326567 0.136 0.23003689126 0.941 1.84046426155 0.654 1.693658502 0.55 
0.596666321275 0.128 0.596666321275 0.128 0.233862902136 0.94 1.84046426155 0.654 1.7054951797 0.537 
0.601332315984 0.121 0.601332315984 0.121 0.237688913011 0.937 1.84046426155 0.654 1.71733185741 0.531 
0.605998310692 0.119 0.605998310692 0.118 0.241514923887 0.936 1.84046426155 0.654 1.72916853511 0.524 
0.610664305401 0.114 0.610664305401 0.111 0.245340934763 0.934 1.84046426155 0.654 1.74100521282 0.515 
0.61533030011 0.106 0.61533030011 0.099 0.249166945638 0.931 1.84046426155 0.654 1.75284189052 0.51 
0.619996294818 0.097 0.619996294818 0.091 0.252992956514 0.928 1.84046426155 0.503 1.76467856823 0.506 
0.624662289527 0.093 0.624662289527 0.088 0.25681896739 0.925 1.84046426155 0.503 1.77651524593 0.496 
0.629328284235 0.087 0.629328284235 0.084 0.260644978266 0.919 1.84046426155 0.503 1.78835192364 0.279 
0.633994278944 0.084 0.633994278944 0.081 0.264470989141 0.913 1.84046426155 0.503 1.80018860134 0.265 
0.638660273652 0.078 0.638660273652 0.075 0.268297000017 0.909 1.84046426155 0.503 1.81202527905 0.262 
0.643326268361 0.072 0.643326268361 0.069 0.272123010893 0.902 1.84046426155 0.503 1.82386195675 0.255 
0.647992263069 0.065 0.647992263069 0.062 0.275949021768 0.896 1.84046426155 0.323 1.83569863446 0.248 
0.652658257778 0.059 0.652658257778 0.055 0.279775032644 0.887 1.84046426155 0.323 1.84753531216 0.237 
0.657324252486 0.057 0.657324252486 0.054 0.28360104352 0.88 1.84046426155 0.323 1.85937198987 0.232 
0.661990247195 0.054 0.661990247195 0.053 0.287427054396 0.87 1.84046426155 0.323 1.87120866757 0.226 
0.666656241903 0.051 0.666656241903 0.049 0.291253065271 0.863 1.84046426155 0.323 1.88304534528 0.218 
0.671322236612 0.047 0.671322236612 0.045 0.295079076147 0.856 1.84046426155 0.323 1.89488202298 0.212 
0.67598823132 0.044 0.67598823132 0.041 0.298905087023 0.845 1.84046426155 0.323 1.90671870069 0.209 
0.680654226029 0.038 0.680654226029 0.035 0.302731097899 0.834 1.84046426155 0.175 1.91855537839 0.203 
0.685320220737 0.035 0.685320220737 0.033 0.306557108774 0.821 1.84046426155 0.175 1.93039205609 0.199 
0.689986215446 0.033 0.689986215446 0.03 0.31038311965 0.809 1.84046426155 0.175 1.9422287338 0.193 
0.694652210155 0.03 0.694652210154 0.028 0.314209130526 0.794 1.84046426155 0.175 1.9540654115 0.183 
0.699318204863 0.026 0.699318204863 0.023 0.318035141401 0.772 1.84046426155 0.175 1.96590208921 0.176 
0.703984199572 0.024 0.703984199572 0.021 0.321861152277 0.751 1.84046426155 0.175 1.97773876691 0.168 
0.70865019428 0.023 0.70865019428 0.018 0.325687163153 0.73 1.84046426155 0.175 1.98957544462 0.163 
0.713316188989 0.022 0.713316188989 0.017 0.329513174029 0.702 1.84046426155 0.056 2.00141212232 0.157 
0.717982183697 0.018 0.717982183697 0.015 0.333339184904 0.68 1.84046426155 0.056 2.01324880003 0.147 
0.722648178406 0.018 0.722648178406 0.015 0.33716519578 0.652 1.84046426155 0.056 2.02508547773 0.142 
0.727314173114 0.018 0.727314173114 0.015 0.340991206656 0.615 1.84046426155 0.056 2.03692215544 0.137 
0.731980167823 0.017 0.731980167823 0.012 0.344817217531 0.584 1.84046426155 0.056 2.04875883314 0.134 
0.736646162531 0.013 0.736646162531 0.01 0.348643228407 0.564 1.84046426155 0.056 2.06059551085 0.13 
0.74131215724 0.011 0.74131215724 0.008 0.352469239283 0.536 1.84046426155 0.056 2.07243218855 0.122 
0.745978151948 0.011 0.745978151948 0.008 0.356295250159 0.505 1.84046426155 0.021 2.08426886626 0.116 
0.750644146657 0.01 0.750644146657 0.008 0.360121261034 0.465 1.84046426155 0.021 2.09610554396 0.112 
0.755310141365 0.01 0.755310141365 0.008 0.36394727191 0.423 1.84046426155 0.021 2.10794222167 0.106 
0.759976136074 0.01 0.759976136074 0.008 0.367773282786 0.381 1.84046426155 0.021 2.11977889937 0.102 
0.764642130782 0.01 0.764642130782 0.008 0.371599293662 0.341 1.84046426155 0.021 2.13161557708 0.094 
0.769308125491 0.01 0.769308125491 0.008 0.375425304537 0.303 1.84046426155 0.021 2.14345225478 0.089 
0.773974120199 0.009 0.773974120199 0.007 0.379251315413 0.266 1.84046426155 0.009 2.15528893248 0.087 
0.778640114908 0.007 0.778640114908 0.006 0.383077326289 0.229 1.84046426155 0.009 2.16712561019 0.079 
0.783306109617 0.007 0.783306109617 0.006 0.386903337164 0.192 1.84046426155 0.009 2.17896228789 0.075 
0.787972104325 0.007 0.787972104325 0.006 0.39072934804 0.164 1.84046426155 0.009 2.1907989656 0.072 
0.792638099034 0.005 0.792638099034 0.005 0.394555358916 0.14 1.84046426155 0.009 2.2026356433 0.067 
0.797304093742 0.001 0.797304093742 0.001 0.398381369792 0.109 1.84046426155 0.009 2.21447232101 0.064 
0.801970088451 0.001 0.801970088451 0.001 0.402207380667 0.09 1.84046426155 0.009 2.22630899871 0.061 
0.806636083159 0.001 0.806636083159 0.001 0.406033391543 0.068 1.84046426155 0.003 2.23814567642 0.058 
0.811302077868 0.001 0.811302077868 0.001 0.409859402419 0.055 1.84046426155 0.003 2.24998235412 0.054 
0.815968072576 0.001 0.815968072576 0.001 0.413685413294 0.036 1.84046426155 0.003 2.26181903183 0.05 
0.820634067285 0.001 0.820634067285 0.001 0.41751142417 0.029 1.84046426155 0.003 2.27365570953 0.048 
0.825300061993 0.001 0.825300061993 0.001 0.421337435046 0.023 1.84046426155 0.003 2.28549238724 0.043 
0.829966056702 0.001 0.829966056702 0.001 0.425163445922 0.017 1.84046426155 0.003 2.29732906494 0.038 
0.83463205141 0.001 0.83463205141 0.001 0.428989456797 0.014 1.84046426155 0.003 2.30916574265 0.03 
0.839298046119 0.001 0.839298046119 0.001 0.432815467673 0.008 1.84046426155 0.001 2.32100242035 0.028 
0.843964040827 0.001 0.843964040827 0.001 0.436641478549 0.007 1.84046426155 0.001 2.33283909806 0.02 
0.848630035536 0.001 0.848630035536 0.001 0.440467489424 0.005 1.84046426155 0.001 2.34467577576 0.014 
0.853296030244 0.001 0.853296030244 0.001 0.4442935003 0.004 1.84046426155 0.001 2.35651245347 0.01 
0.857962024953 0.001 0.857962024953 0.001 0.448119511176 0.001 1.84046426155 0.001 2.36834913117 0.005 
0.862628019661 0.0 0.862628019661 0.0 0.451945522052 0.0 1.84046426155 0.0 2.38018580888 0.0 
0.86729401437 0.0 0.86729401437 0.0 0.455771532927 0.0 1.84046426155 0.0 2.39202248658 0.0 


==> plot_data/synthetic_traffic/clique3/static_te_k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.396028548809 0.396028548809 0.0693444344796 1.84046426155 1.1965180384 
1 0.401417760583 0.401417760583 0.156991389073 1.84046426155 1.1965180384 
2 0.404205345323 0.404205345323 0.175209173029 1.84046426155 1.1965180384 
3 0.40854418225 0.40854418225 0.191889247142 1.84046426155 1.1965180384 
4 0.411385652303 0.411385652303 0.203895271211 1.84046426155 1.208463355 
5 0.414241954087 0.414241954087 0.216461281054 1.84046426155 1.22937780788 
6 0.416300235957 0.416300235957 0.235237336274 1.84046426155 1.25275581102 
7 0.418751179838 0.418751179838 0.253358821212 1.84046426155 1.28291427279 
8 0.421704319116 0.421704319116 0.263098407099 1.84046426155 1.29892423739 
9 0.423057629428 0.423057629428 0.271636189348 1.84046426155 1.30986696641 
10 0.425307862609 0.425307862609 0.27708120442 1.84046426155 1.31775504384 
11 0.427726095454 0.427726095454 0.281592924957 1.84046426155 1.32841397751 
12 0.428783749972 0.428783749972 0.287385082047 1.84046426155 1.34244241444 
13 0.430161912734 0.430161912734 0.290807838749 1.84046426155 1.36249233915 
14 0.431563592969 0.431563592969 0.297517647985 1.84046426155 1.36998708358 
15 0.43474058239 0.43474058239 0.300426965141 1.84046426155 1.38063496034 
16 0.436746025307 0.436746025307 0.304637680835 1.84046426155 1.39357860922 
17 0.438202284388 0.438202284388 0.308274043069 1.84046426155 1.412734905 
18 0.439712226394 0.439712226394 0.310929791072 1.84046426155 1.42259334767 
19 0.441604011938 0.441604011938 0.313809272626 1.84046426155 1.43066062407 
20 0.444246249294 0.444246249294 0.317007364627 1.84046426155 1.4404153131 
21 0.445649971468 0.445649971468 0.318587261528 1.84046426155 1.44819356668 
22 0.448663948602 0.448663948602 0.320739947634 1.84046426155 1.45996327919 
23 0.451504380868 0.451504380868 0.322149285158 1.84046426155 1.47369677597 
24 0.452329200376 0.452329200376 0.324274204392 1.84046426155 1.48326389747 
25 0.454132143273 0.454132143273 0.325752277463 1.84046426155 1.4883372257 
26 0.455967243756 0.455967243756 0.32741252235 1.84046426155 1.50076177113 
27 0.458125712506 0.458125712506 0.329235307219 1.84046426155 1.5127243876 
28 0.45983503642 0.45983503642 0.330741732145 1.84046426155 1.52054985345 
29 0.461860676757 0.461860676757 0.331869806354 1.84046426155 1.52715794844 
30 0.464513913154 0.464513913154 0.333752744816 1.84046426155 1.5341484391 
31 0.467109806829 0.467109806829 0.335530956516 1.84046426155 1.54531756913 
32 0.468789850014 0.468789850014 0.337116639976 1.84046426155 1.55293110893 
33 0.470597119749 0.470597119749 0.338763391342 1.84046426155 1.56601762019 
34 0.472952068614 0.472952068614 0.339939372698 1.84046426155 1.57189880912 
35 0.475790887027 0.475790887027 0.341278544227 1.84046426155 1.57930119663 
36 0.477394820386 0.477394820386 0.342368357435 1.84046426155 1.58406887083 
37 0.479486355373 0.479486355373 0.343731090927 1.84046426155 1.59554378489 
38 0.481607349789 0.481607349789 0.344433672047 1.84046426155 1.60692426406 
39 0.483060965587 0.483060965587 0.34550775893 1.84046426155 1.61740359816 
40 0.484382311142 0.484382311142 0.346775130141 1.84046426155 1.6239775998 
41 0.487354963549 0.487354963549 0.348156547537 1.84046426155 1.63986468965 
42 0.488537592869 0.488537592869 0.349032792955 1.84046426155 1.65785218987 
43 0.490533457969 0.490533457969 0.351439663351 1.84046426155 1.67377627258 
44 0.492775445469 0.492775445469 0.353220749067 1.84046426155 1.68794783841 
45 0.494947133663 0.494947133663 0.354814375086 1.84046426155 1.70336709557 
46 0.496363260965 0.496363260965 0.35568781778 1.84046426155 1.71375665195 
47 0.498587036019 0.498587036019 0.356995468378 1.84046426155 1.73060182096 
48 0.500509850475 0.500509850475 0.358408833538 1.84046426155 1.74669949471 
49 0.502394299588 0.502394299588 0.359858462502 1.84046426155 1.76066383186 
50 0.504871236593 0.504871236593 0.360851086991 1.84046426155 1.78462135509 
51 0.50592518859 0.50592518859 0.361719386824 1.84046426155 1.7947770576 
52 0.507108463034 0.507108463034 0.362348561731 1.84046426155 1.7947770576 
53 0.509137688771 0.509137688771 0.363548913606 1.84046426155 1.7947770576 
54 0.511224605085 0.511224605085 0.364675336734 1.84046426155 1.7947770576 
55 0.514039496794 0.514039496793 0.365363516535 1.84046426155 1.7947770576 
56 0.51638461637 0.51638461637 0.366165825354 1.84046426155 1.7947770576 
57 0.518873070518 0.518873070517 0.366772991272 1.84046426155 1.7947770576 
58 0.520479508322 0.520479508322 0.368129193214 1.84046426155 1.7947770576 
59 0.522937895129 0.522937895129 0.368656169212 1.84046426155 1.7947770576 
60 0.524534348144 0.524534348144 0.369892734072 1.84046426155 1.7947770576 
61 0.528833948814 0.528833948814 0.370667063988 1.84046426155 1.7947770576 
62 0.531382511196 0.531382511196 0.371629955363 1.84046426155 1.7947770576 
63 0.534700634148 0.534700634148 0.372642351299 1.84046426155 1.7947770576 
64 0.536239066217 0.536239066217 0.373776652974 1.84046426155 1.7947770576 
65 0.537810142634 0.537810142634 0.374683018405 1.84046426155 1.7947770576 
66 0.539348711393 0.539348711393 0.375633491575 1.84046426155 1.7947770576 
67 0.542078401927 0.542078401927 0.377097303407 1.84046426155 1.7947770576 
68 0.547067774383 0.547067774383 0.377715569405 1.84046426155 1.7947770576 
69 0.549658765349 0.549658765349 0.378466588737 1.84046426155 1.7947770576 
70 0.551399687609 0.551399687609 0.37954229627 1.84046426155 1.7947770576 
71 0.553862816219 0.553862816219 0.380607417326 1.84046426155 1.7947770576 
72 0.555997477855 0.555997477855 0.382013383235 1.84046426155 1.7958842711 
73 0.558480255836 0.558480255836 0.382647178903 1.84046426155 1.80655223032 
74 0.560850636133 0.560850636133 0.383759288068 1.84046426155 1.82406806561 
75 0.56292854296 0.56292854296 0.385090415909 1.84046426155 1.84364768665 
76 0.566598196117 0.566598196117 0.385782976532 1.84046426155 1.85376611459 
77 0.569813366681 0.569813366681 0.386307643975 1.84046426155 1.87416682193 
78 0.571157717753 0.571157717753 0.387933569447 1.84046426155 1.88922577718 
79 0.575298341105 0.575298341105 0.388855463447 1.84046426155 1.91650665994 
80 0.577515541715 0.577515541715 0.389680257012 1.84046426155 1.9367514086 
81 0.580474030693 0.580474030693 0.39101029276 1.84046426155 1.95635135147 
82 0.58258967572 0.58258967572 0.39224009678 1.84046426155 1.97143791062 
83 0.585087177758 0.585087177758 0.393857236617 1.84046426155 1.98267090288 
84 0.586925722506 0.586925722506 0.394937801407 1.84046426155 2.00661876952 
85 0.591260828334 0.590058451025 0.396989297424 1.84046426155 2.019173243 
86 0.59548147968 0.593545375091 0.398343352194 1.84046426155 2.03932433053 
87 0.600728294081 0.598243630033 0.399380313016 1.84046426155 2.07035061754 
88 0.606410553868 0.606410553868 0.400294053886 1.84046426155 2.08636449079 
89 0.617774405607 0.615356634825 0.401847708972 1.84046426155 2.11184019865 
90 0.621958943331 0.619189522776 0.403735471377 1.84046426155 2.13200785865 
91 0.632623669721 0.625825996196 0.405895618037 1.84046426155 2.15165609908 
92 0.642053517583 0.640051685004 0.408103500092 1.84046426155 2.17563186054 
93 0.648598655384 0.646910225809 0.409419107731 1.84046426155 2.20339437488 
94 0.656061022128 0.653528252436 0.41204943696 1.84046426155 2.23929038904 
95 0.67388052637 0.67094050576 0.414438768241 1.84046426155 2.27257404397 
96 0.683884705609 0.681957127999 0.416567034685 1.84046426155 2.30565507298 
97 0.698471761848 0.694501351225 0.420383476772 1.84046426155 2.31907771707 
98 0.719561793985 0.710991557916 0.427257132891 1.84046426155 2.3436455813 
99 0.751872105056 0.741180233409 0.435426558393 1.84046426155 2.36805656718 
100 0.86729401437 0.86729401437 0.455771532927 1.84046426155 2.39202248658 


==> plot_data/synthetic_traffic/clique3/toe_te_k1_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.258688029886 0.998 0.258688029886 0.998 0.0144029117128 0.999 1.25050046463 0.988 1.00000000079 0.695 
0.263637545087 0.99 0.263637545087 0.99 0.0180011938212 0.999 1.25121531209 0.976 1.00564181447 0.691 
0.268587060288 0.982 0.268587060288 0.982 0.0215994759295 0.999 1.25193015956 0.968 1.01128362816 0.689 
0.273536575489 0.973 0.273536575489 0.973 0.0251977580378 0.999 1.25264500702 0.96 1.01692544184 0.685 
0.27848609069 0.963 0.27848609069 0.963 0.0287960401461 0.999 1.25335985449 0.949 1.02256725553 0.684 
0.283435605891 0.948 0.283435605891 0.948 0.0323943222544 0.999 1.25407470195 0.934 1.02820906922 0.681 
0.288385121092 0.929 0.288385121092 0.929 0.0359926043628 0.998 1.25478954941 0.928 1.0338508829 0.68 
0.293334636293 0.909 0.293334636293 0.909 0.0395908864711 0.998 1.25550439688 0.92 1.03949269659 0.674 
0.298284151494 0.884 0.298284151494 0.884 0.0431891685794 0.998 1.25621924434 0.913 1.04513451028 0.67 
0.303233666695 0.864 0.303233666695 0.864 0.0467874506877 0.997 1.25693409181 0.904 1.05077632396 0.666 
0.308183181896 0.838 0.308183181896 0.838 0.050385732796 0.996 1.25764893927 0.892 1.05641813765 0.662 
0.313132697097 0.816 0.313132697097 0.816 0.0539840149044 0.996 1.25836378673 0.886 1.06205995134 0.658 
0.318082212298 0.799 0.318082212298 0.799 0.0575822970127 0.994 1.2590786342 0.878 1.06770176502 0.656 
0.323031727499 0.778 0.323031727499 0.778 0.061180579121 0.993 1.25979348166 0.868 1.07334357871 0.653 
0.3279812427 0.754 0.3279812427 0.754 0.0647788612293 0.991 1.26050832913 0.855 1.0789853924 0.646 
0.332930757901 0.731 0.332930757901 0.731 0.0683771433376 0.991 1.26122317659 0.842 1.08462720608 0.644 
0.337880273102 0.705 0.337880273102 0.705 0.071975425446 0.991 1.26193802405 0.822 1.09026901977 0.641 
0.342829788303 0.679 0.342829788303 0.679 0.0755737075543 0.991 1.26265287152 0.808 1.09591083346 0.64 
0.347779303504 0.654 0.347779303504 0.654 0.0791719896626 0.989 1.26336771898 0.794 1.10155264714 0.638 
0.352728818705 0.633 0.352728818705 0.633 0.0827702717709 0.988 1.26408256645 0.777 1.10719446083 0.634 
0.357678333906 0.614 0.357678333905 0.614 0.0863685538792 0.988 1.26479741391 0.764 1.11283627452 0.633 
0.362627849107 0.589 0.362627849106 0.589 0.0899668359875 0.988 1.26551226137 0.753 1.1184780882 0.626 
0.367577364308 0.56 0.367577364307 0.56 0.0935651180959 0.985 1.26622710884 0.738 1.12411990189 0.624 
0.372526879509 0.536 0.372526879508 0.536 0.0971634002042 0.984 1.2669419563 0.721 1.12976171558 0.62 
0.37747639471 0.511 0.377476394709 0.511 0.100761682313 0.98 1.26765680377 0.707 1.13540352926 0.618 
0.382425909911 0.481 0.38242590991 0.481 0.104359964421 0.976 1.26837165123 0.69 1.14104534295 0.615 
0.387375425112 0.453 0.387375425111 0.453 0.107958246529 0.972 1.26908649869 0.68 1.14668715663 0.614 
0.392324940313 0.429 0.392324940312 0.429 0.111556528637 0.968 1.26980134616 0.667 1.15232897032 0.613 
0.397274455514 0.4 0.397274455513 0.4 0.115154810746 0.966 1.27051619362 0.655 1.15797078401 0.61 
0.402223970715 0.382 0.402223970714 0.382 0.118753092854 0.96 1.27123104109 0.637 1.16361259769 0.608 
0.407173485916 0.36 0.407173485915 0.36 0.122351374962 0.958 1.27194588855 0.62 1.16925441138 0.604 
0.412123001117 0.345 0.412123001116 0.345 0.125949657071 0.957 1.27266073601 0.601 1.17489622507 0.598 
0.417072516318 0.326 0.417072516317 0.326 0.129547939179 0.952 1.27337558348 0.579 1.18053803875 0.594 
0.422022031519 0.315 0.422022031518 0.315 0.133146221287 0.946 1.27409043094 0.562 1.18617985244 0.591 
0.42697154672 0.29 0.426971546719 0.29 0.136744503396 0.938 1.2748052784 0.545 1.19182166613 0.59 
0.431921061921 0.271 0.43192106192 0.271 0.140342785504 0.934 1.27552012587 0.531 1.19746347981 0.588 
0.436870577122 0.261 0.436870577121 0.261 0.143941067612 0.928 1.27623497333 0.508 1.2031052935 0.584 
0.441820092323 0.249 0.441820092322 0.249 0.147539349721 0.923 1.2769498208 0.488 1.20874710719 0.582 
0.446769607524 0.237 0.446769607523 0.237 0.151137631829 0.915 1.27766466826 0.469 1.21438892087 0.58 
0.451719122725 0.228 0.451719122724 0.228 0.154735913937 0.909 1.27837951572 0.447 1.22003073456 0.58 
0.456668637926 0.214 0.456668637925 0.214 0.158334196046 0.901 1.27909436319 0.423 1.22567254825 0.579 
0.461618153127 0.204 0.461618153126 0.204 0.161932478154 0.892 1.27980921065 0.401 1.23131436193 0.577 
0.466567668328 0.192 0.466567668327 0.192 0.165530760262 0.888 1.28052405812 0.377 1.23695617562 0.576 
0.471517183529 0.179 0.471517183528 0.179 0.169129042371 0.881 1.28123890558 0.346 1.24259798931 0.574 
0.47646669873 0.173 0.476466698729 0.173 0.172727324479 0.873 1.28195375304 0.329 1.24823980299 0.571 
0.481416213931 0.168 0.48141621393 0.168 0.176325606587 0.857 1.28266860051 0.312 1.25388161668 0.57 
0.486365729132 0.158 0.486365729131 0.158 0.179923888696 0.853 1.28338344797 0.296 1.25952343037 0.567 
0.491315244333 0.15 0.491315244332 0.15 0.183522170804 0.844 1.28409829544 0.28 1.26516524405 0.565 
0.496264759534 0.14 0.496264759533 0.14 0.187120452912 0.84 1.2848131429 0.267 1.27080705774 0.563 
0.501214274734 0.13 0.501214274734 0.13 0.19071873502 0.832 1.28552799036 0.251 1.27644887143 0.563 
0.506163789935 0.12 0.506163789935 0.12 0.194317017129 0.82 1.28624283783 0.236 1.28209068511 0.56 
0.511113305136 0.114 0.511113305136 0.114 0.197915299237 0.807 1.28695768529 0.221 1.2877324988 0.559 
0.516062820337 0.107 0.516062820337 0.107 0.201513581345 0.795 1.28767253276 0.207 1.29337431248 0.555 
0.521012335538 0.097 0.521012335538 0.097 0.205111863454 0.78 1.28838738022 0.192 1.29901612617 0.553 
0.525961850739 0.09 0.525961850739 0.09 0.208710145562 0.772 1.28910222768 0.184 1.30465793986 0.549 
0.53091136594 0.087 0.53091136594 0.087 0.21230842767 0.753 1.28981707515 0.176 1.31029975354 0.546 
0.535860881141 0.08 0.535860881141 0.08 0.215906709779 0.734 1.29053192261 0.163 1.31594156723 0.546 
0.540810396342 0.074 0.540810396342 0.074 0.219504991887 0.713 1.29124677008 0.154 1.32158338092 0.543 
0.545759911543 0.07 0.545759911543 0.07 0.223103273995 0.694 1.29196161754 0.142 1.3272251946 0.539 
0.550709426744 0.067 0.550709426744 0.067 0.226701556104 0.67 1.292676465 0.128 1.33286700829 0.539 
0.555658941945 0.061 0.555658941945 0.061 0.230299838212 0.645 1.29339131247 0.117 1.33850882198 0.536 
0.560608457146 0.057 0.560608457146 0.057 0.23389812032 0.631 1.29410615993 0.116 1.34415063566 0.535 
0.565557972347 0.052 0.565557972347 0.052 0.237496402429 0.603 1.2948210074 0.109 1.34979244935 0.533 
0.570507487548 0.047 0.570507487548 0.047 0.241094684537 0.571 1.29553585486 0.1 1.35543426304 0.531 
0.575457002749 0.043 0.575457002749 0.043 0.244692966645 0.543 1.29625070232 0.096 1.36107607672 0.527 
0.58040651795 0.04 0.58040651795 0.04 0.248291248754 0.519 1.29696554979 0.089 1.36671789041 0.524 
0.585356033151 0.037 0.585356033151 0.037 0.251889530862 0.488 1.29768039725 0.083 1.3723597041 0.52 
0.590305548352 0.036 0.590305548352 0.036 0.25548781297 0.46 1.29839524472 0.076 1.37800151778 0.516 
0.595255063553 0.03 0.595255063553 0.03 0.259086095079 0.433 1.29911009218 0.072 1.38364333147 0.514 
0.600204578754 0.028 0.600204578754 0.028 0.262684377187 0.401 1.29982493964 0.07 1.38928514516 0.512 
0.605154093955 0.026 0.605154093955 0.026 0.266282659295 0.371 1.30053978711 0.067 1.39492695884 0.509 
0.610103609156 0.023 0.610103609156 0.023 0.269880941404 0.349 1.30125463457 0.06 1.40056877253 0.507 
0.615053124357 0.019 0.615053124357 0.019 0.273479223512 0.319 1.30196948204 0.059 1.40621058622 0.504 
0.620002639558 0.017 0.620002639558 0.017 0.27707750562 0.291 1.3026843295 0.056 1.4118523999 0.502 
0.624952154759 0.016 0.624952154759 0.016 0.280675787728 0.263 1.30339917696 0.05 1.41749421359 0.5 
0.62990166996 0.015 0.62990166996 0.015 0.284274069837 0.237 1.30411402443 0.047 1.42313602728 0.498 
0.634851185161 0.014 0.634851185161 0.014 0.287872351945 0.212 1.30482887189 0.044 1.42877784096 0.497 
0.639800700362 0.013 0.639800700362 0.013 0.291470634053 0.19 1.30554371936 0.04 1.43441965465 0.495 
0.644750215563 0.011 0.644750215563 0.011 0.295068916162 0.169 1.30625856682 0.036 1.44006146833 0.491 
0.649699730764 0.009 0.649699730764 0.009 0.29866719827 0.149 1.30697341428 0.032 1.44570328202 0.489 
0.654649245965 0.009 0.654649245965 0.009 0.302265480378 0.138 1.30768826175 0.028 1.45134509571 0.489 
0.659598761166 0.009 0.659598761166 0.009 0.305863762487 0.125 1.30840310921 0.024 1.45698690939 0.488 
0.664548276367 0.007 0.664548276367 0.007 0.309462044595 0.114 1.30911795668 0.021 1.46262872308 0.486 
0.669497791568 0.007 0.669497791568 0.007 0.313060326703 0.099 1.30983280414 0.019 1.46827053677 0.484 
0.674447306769 0.006 0.674447306769 0.006 0.316658608812 0.086 1.3105476516 0.016 1.47391235045 0.483 
0.67939682197 0.006 0.67939682197 0.006 0.32025689092 0.078 1.31126249907 0.014 1.47955416414 0.483 
0.684346337171 0.005 0.684346337171 0.005 0.323855173028 0.068 1.31197734653 0.01 1.48519597783 0.483 
0.689295852372 0.005 0.689295852372 0.005 0.327453455137 0.061 1.312692194 0.009 1.49083779151 0.479 
0.694245367573 0.002 0.694245367573 0.002 0.331051737245 0.054 1.31340704146 0.007 1.4964796052 0.475 
0.699194882774 0.001 0.699194882774 0.001 0.334650019353 0.048 1.31412188892 0.007 1.50212141889 0.472 
0.704144397975 0.001 0.704144397975 0.001 0.338248301462 0.04 1.31483673639 0.006 1.50776323257 0.472 
0.709093913176 0.001 0.709093913176 0.001 0.34184658357 0.032 1.31555158385 0.005 1.51340504626 0.47 
0.714043428377 0.001 0.714043428377 0.001 0.345444865678 0.029 1.31626643131 0.005 1.51904685995 0.467 
0.718992943578 0.001 0.718992943578 0.001 0.349043147787 0.026 1.31698127878 0.003 1.52468867363 0.465 
0.723942458779 0.001 0.723942458779 0.001 0.352641429895 0.021 1.31769612624 0.003 1.53033048732 0.462 
0.72889197398 0.001 0.72889197398 0.001 0.356239712003 0.012 1.31841097371 0.002 1.53597230101 0.458 
0.733841489181 0.001 0.733841489181 0.001 0.359837994112 0.008 1.31912582117 0.002 1.54161411469 0.457 
0.738791004382 0.001 0.738791004382 0.001 0.36343627622 0.003 1.31984066863 0.002 1.54725592838 0.248 
0.743740519583 0.001 0.743740519583 0.001 0.367034558328 0.003 1.3205555161 0.001 1.55289774207 0.246 
0.748690034784 0.001 0.748690034784 0.001 0.370632840436 0.002 1.32127036356 0.001 1.55853955575 0.246 
0.753639549985 0.0 0.753639549985 0.0 0.374231122545 0.0 1.32198521103 0.0 1.56418136944 0.0 
0.758589065186 0.0 0.758589065186 0.0 0.377829404653 0.0 1.32270005849 0.0 1.56982318313 0.0 


==> plot_data/synthetic_traffic/clique3/toe_te_k1_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.258688029886 0.258688029886 0.0144029117128 1.25050046463 1.00000000079 
1 0.268462762788 0.268462762788 0.0793731932428 1.25101334071 1.00000000079 
2 0.274843358966 0.274843358965 0.102570927108 1.25153810773 1.00000000079 
3 0.280202025698 0.280202025698 0.112444348649 1.25252182909 1.00000000079 
4 0.284215288386 0.284215288385 0.121794371494 1.25331557952 1.00000000079 
5 0.28719801853 0.287198018529 0.13496509328 1.25405986403 1.00000000079 
6 0.290480653041 0.290480653041 0.138153857527 1.25451341672 1.00000000079 
7 0.292970939539 0.292970939538 0.147152309944 1.25517246635 1.00000000079 
8 0.295240408145 0.295240408145 0.152259720407 1.2561939983 1.00000000079 
9 0.298048502061 0.298048502061 0.157462452251 1.25716652765 1.00000000079 
10 0.300169328613 0.300169328611 0.162029101236 1.25782538038 1.00000000079 
11 0.301826388786 0.301826388786 0.167028079827 1.2587557201 1.00000000079 
12 0.305657613885 0.305657613885 0.172757670053 1.259635745 1.00000000079 
13 0.307345824591 0.307345824591 0.176619977526 1.26031151724 1.00000000079 
14 0.308859240166 0.308859240166 0.179001609587 1.26097545441 1.00000000079 
15 0.311630692887 0.311630692886 0.185027806492 1.26142094865 1.00000000079 
16 0.312958587713 0.312958587712 0.189950403924 1.26197548294 1.00000000079 
17 0.314493527514 0.314493527514 0.194849635727 1.26225041221 1.00000000079 
18 0.317060966456 0.317060966456 0.197799956584 1.26268186332 1.00000000079 
19 0.319651175847 0.319651175846 0.20056942021 1.26310674594 1.00000000079 
20 0.321868058008 0.321868058007 0.202891422958 1.26382905321 1.00000000079 
21 0.325233232877 0.325233232877 0.206499872179 1.26422588553 1.00000000079 
22 0.32762781314 0.32762781314 0.208653174641 1.26467267919 1.00000000079 
23 0.330112308981 0.33011230898 0.212762947338 1.26528374179 1.00000000079 
24 0.331526465496 0.331526465496 0.21395232837 1.26564397538 1.00000000079 
25 0.333533483415 0.333533483415 0.216715895042 1.26640023276 1.00000000079 
26 0.33571821827 0.335718218269 0.217993264986 1.26679425063 1.00000000079 
27 0.338076829766 0.338076829766 0.219969894816 1.26722912475 1.00000000079 
28 0.339916878824 0.339916878824 0.221981093816 1.26766133266 1.00000000079 
29 0.34129168208 0.34129168208 0.224021286312 1.26805708379 1.00000000079 
30 0.344108668256 0.344108668256 0.225876815646 1.26856090809 1.00000000079 
31 0.34564688998 0.34564688998 0.227815066995 1.26905914808 1.01241993084 
32 0.347629544833 0.347629544833 0.229505397165 1.26976525244 1.03624603806 
33 0.349172441177 0.349172441176 0.230156280658 1.27013604666 1.04973527351 
34 0.351269313933 0.351269313933 0.231313836119 1.27074833112 1.065988331 
35 0.353218100937 0.353218100937 0.232726370918 1.27135771222 1.08286959674 
36 0.355031290063 0.355031290063 0.23570551362 1.27188951684 1.10054010964 
37 0.358183990285 0.358183990284 0.237540660361 1.27234286058 1.12108551619 
38 0.361352333872 0.361352333871 0.238955532775 1.27260401937 1.13441608442 
39 0.36325052502 0.36325052502 0.240684126643 1.27285735019 1.16125341722 
40 0.365203183972 0.365203183972 0.241426795685 1.27339124551 1.17875943796 
41 0.367488814771 0.367488814771 0.242611190842 1.2736994449 1.19198898439 
42 0.369358863714 0.369358863714 0.243283905169 1.27398634548 1.21877058194 
43 0.371249830199 0.371249830199 0.24479650985 1.27445367803 1.25751585055 
44 0.37227315691 0.372273156909 0.246032672275 1.2748217778 1.28308516473 
45 0.374790916782 0.374790916782 0.248081029204 1.27538143245 1.3095625021 
46 0.376308676532 0.37630867653 0.248573213382 1.27561905624 1.33014587758 
47 0.378613692003 0.378613692003 0.249987280884 1.27628193604 1.36172505444 
48 0.380993984085 0.380993984085 0.251536502408 1.27662440035 1.37790800041 
49 0.382744324944 0.382744324944 0.253511584528 1.27686294978 1.39693460497 
50 0.384659005198 0.384659005198 0.254501741246 1.27715915795 1.42034685485 
51 0.3867273411 0.3867273411 0.255235084745 1.27752722031 1.44598817076 
52 0.387394925593 0.387394925593 0.256563343535 1.2780639463 1.49461018211 
53 0.389305196127 0.389305196127 0.257869785506 1.27832852611 1.51833718247 
54 0.390819193297 0.390819193296 0.25903281579 1.27868770683 1.53677011695 
55 0.393062079401 0.393062079401 0.260333068329 1.27903753336 1.54897515233 
56 0.395315988363 0.395315988363 0.261989945001 1.2793287123 1.54897515233 
57 0.397056040864 0.397056040862 0.263129927184 1.27965925212 1.54897515233 
58 0.398295546068 0.398295546067 0.263803591887 1.27990731725 1.54897515233 
59 0.400260742798 0.400260742796 0.265486411868 1.28029865898 1.54897515233 
60 0.4020916053 0.4020916053 0.266295980747 1.2805492833 1.54897515233 
61 0.404938442474 0.404938442474 0.268001724053 1.2808247068 1.54897515233 
62 0.407560886978 0.407560886978 0.269005985938 1.28119556992 1.54897515233 
63 0.409817509542 0.409817509542 0.269928491187 1.28137523327 1.54897515233 
64 0.41195613382 0.41195613382 0.272095286713 1.28161520177 1.54897515233 
65 0.416146678016 0.416146678016 0.273388832105 1.28188704108 1.54897515233 
66 0.418889888894 0.418889888894 0.274596865002 1.28210787123 1.54897515233 
67 0.421503167507 0.421503167507 0.275948170837 1.28249476367 1.54897515233 
68 0.4244602334 0.424460233399 0.276955958068 1.28296804891 1.54897515233 
69 0.427582453414 0.427582453413 0.278295892382 1.28362709089 1.54897515233 
70 0.429975420948 0.429975420946 0.279176292931 1.28384404924 1.54897515233 
71 0.431763180827 0.431763180827 0.280695908031 1.28439196574 1.54897515233 
72 0.433939706784 0.433939706783 0.282032997437 1.28479797673 1.54897515233 
73 0.436883487198 0.436883487198 0.283576585636 1.28510818746 1.54897515233 
74 0.441867857959 0.441867857959 0.284843696036 1.28575615201 1.54897515233 
75 0.445822578837 0.445822578837 0.285757467075 1.28627842805 1.54897515233 
76 0.450189882489 0.450189882488 0.286971303581 1.28666689207 1.56982318313 
77 0.452986425561 0.452986425561 0.288881064876 1.28735130442 1.56982318313 
78 0.459208413699 0.459208413698 0.289661632009 1.28771094504 1.56982318313 
79 0.463492706427 0.463492706427 0.291643280216 1.28818722198 1.56982318313 
80 0.468260751825 0.468260751823 0.293160197017 1.28881573546 1.56982318313 
81 0.471842685726 0.471842685726 0.294703089065 1.28915214126 1.56982318313 
82 0.475746703048 0.475746703048 0.296521438633 1.2900333593 1.56982318313 
83 0.484018429566 0.484018429566 0.298530762041 1.29077784927 1.56982318313 
84 0.48970612726 0.48970612726 0.300365817421 1.29152920621 1.56982318313 
85 0.494616011378 0.494616011378 0.302161313838 1.29219121334 1.56982318313 
86 0.500773679284 0.500773679282 0.304845752997 1.29278031193 1.56982318313 
87 0.506161918516 0.506161918514 0.307013237639 1.29329483938 1.56982318313 
88 0.510995618217 0.510995618217 0.310574607587 1.29390374648 1.56982318313 
89 0.518255315337 0.518255315337 0.31385551477 1.2953976691 1.56982318313 
90 0.523137992129 0.523137992129 0.316601954165 1.29619384635 1.56982318313 
91 0.530617920827 0.530617920825 0.318577346817 1.29752451251 1.56982318313 
92 0.540681624233 0.540681624233 0.323781551688 1.29846042349 1.56982318313 
93 0.550677549189 0.550677549189 0.326140902921 1.30043189482 1.56982318313 
94 0.562081340762 0.56208134076 0.331402104667 1.30165624551 1.56982318313 
95 0.571307283651 0.571307283649 0.336973602786 1.30411107036 1.56982318313 
96 0.583107051793 0.583107051793 0.341615426514 1.30600401391 1.56982318313 
97 0.600108376166 0.600108376166 0.347397001181 1.30784391357 1.56982318313 
98 0.619036234693 0.619036234691 0.35629656876 1.30993158987 1.56982318313 
99 0.651010451511 0.651010451511 0.362216434383 1.31262627141 1.56982318313 
100 0.758589065186 0.758589065186 0.377829404653 1.32270005849 1.56982318313 


==> plot_data/synthetic_traffic/clique3/toe_te_k3_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.258688029717 0.998 0.258688029717 0.998 0.0144029117101 0.999 1.25050046432 0.988 1.00000000013 0.695 
0.263637544918 0.99 0.263637544918 0.99 0.0180011938178 0.999 1.25121531178 0.976 1.00564181382 0.691 
0.26858706012 0.982 0.26858706012 0.982 0.0215994759255 0.999 1.25193015925 0.968 1.01128362751 0.689 
0.273536575321 0.973 0.273536575321 0.973 0.0251977580332 0.999 1.25264500671 0.96 1.0169254412 0.685 
0.278486090522 0.963 0.278486090522 0.963 0.028796040141 0.999 1.25335985417 0.949 1.02256725489 0.684 
0.283435605724 0.948 0.283435605724 0.948 0.0323943222487 0.999 1.25407470164 0.934 1.02820906858 0.681 
0.288385120925 0.929 0.288385120925 0.929 0.0359926043564 0.998 1.2547895491 0.928 1.03385088227 0.68 
0.293334636126 0.909 0.293334636126 0.909 0.0395908864641 0.998 1.25550439657 0.92 1.03949269597 0.674 
0.298284151328 0.884 0.298284151328 0.884 0.0431891685719 0.998 1.25621924403 0.913 1.04513450966 0.67 
0.303233666529 0.864 0.303233666529 0.864 0.0467874506796 0.997 1.25693409149 0.904 1.05077632335 0.666 
0.30818318173 0.838 0.30818318173 0.838 0.0503857327873 0.996 1.25764893896 0.892 1.05641813704 0.662 
0.313132696932 0.816 0.313132696932 0.816 0.053984014895 0.996 1.25836378642 0.886 1.06205995073 0.658 
0.318082212133 0.799 0.318082212133 0.799 0.0575822970028 0.994 1.25907863388 0.878 1.06770176442 0.656 
0.323031727334 0.778 0.323031727334 0.778 0.0611805791105 0.993 1.25979348135 0.868 1.07334357811 0.653 
0.327981242536 0.754 0.327981242536 0.754 0.0647788612182 0.991 1.26050832881 0.855 1.0789853918 0.646 
0.332930757737 0.731 0.332930757737 0.731 0.0683771433259 0.991 1.26122317627 0.842 1.08462720549 0.644 
0.337880272938 0.705 0.337880272938 0.705 0.0719754254337 0.991 1.26193802374 0.822 1.09026901918 0.641 
0.34282978814 0.679 0.34282978814 0.679 0.0755737075414 0.991 1.2626528712 0.808 1.09591083287 0.64 
0.347779303341 0.654 0.347779303341 0.654 0.0791719896491 0.989 1.26336771866 0.794 1.10155264656 0.638 
0.352728818543 0.633 0.352728818542 0.633 0.0827702717568 0.988 1.26408256613 0.777 1.10719446025 0.634 
0.357678333744 0.614 0.357678333744 0.614 0.0863685538646 0.988 1.26479741359 0.764 1.11283627394 0.633 
0.362627848945 0.589 0.362627848945 0.589 0.0899668359723 0.988 1.26551226106 0.753 1.11847808763 0.626 
0.367577364147 0.56 0.367577364146 0.56 0.09356511808 0.985 1.26622710852 0.738 1.12411990132 0.624 
0.372526879348 0.536 0.372526879348 0.536 0.0971634001877 0.984 1.26694195598 0.721 1.12976171501 0.62 
0.377476394549 0.511 0.377476394549 0.511 0.100761682295 0.98 1.26765680345 0.707 1.1354035287 0.618 
0.382425909751 0.481 0.38242590975 0.481 0.104359964403 0.976 1.26837165091 0.69 1.14104534239 0.615 
0.387375424952 0.453 0.387375424952 0.453 0.107958246511 0.972 1.26908649837 0.68 1.14668715608 0.614 
0.392324940153 0.429 0.392324940153 0.429 0.111556528619 0.968 1.26980134584 0.667 1.15232896977 0.613 
0.397274455355 0.4 0.397274455354 0.4 0.115154810726 0.966 1.2705161933 0.655 1.15797078346 0.61 
0.402223970556 0.382 0.402223970556 0.382 0.118753092834 0.96 1.27123104076 0.637 1.16361259715 0.608 
0.407173485757 0.36 0.407173485757 0.36 0.122351374942 0.958 1.27194588823 0.62 1.16925441084 0.604 
0.412123000959 0.345 0.412123000958 0.345 0.12594965705 0.957 1.27266073569 0.601 1.17489622453 0.598 
0.41707251616 0.326 0.41707251616 0.326 0.129547939157 0.952 1.27337558315 0.579 1.18053803822 0.594 
0.422022031361 0.315 0.422022031361 0.315 0.133146221265 0.946 1.27409043062 0.562 1.18617985191 0.591 
0.426971546563 0.29 0.426971546562 0.29 0.136744503373 0.938 1.27480527808 0.545 1.1918216656 0.59 
0.431921061764 0.271 0.431921061764 0.271 0.14034278548 0.934 1.27552012554 0.531 1.19746347929 0.588 
0.436870576965 0.261 0.436870576965 0.261 0.143941067588 0.928 1.27623497301 0.508 1.20310529298 0.584 
0.441820092167 0.249 0.441820092166 0.249 0.147539349696 0.923 1.27694982047 0.488 1.20874710667 0.582 
0.446769607368 0.237 0.446769607368 0.237 0.151137631804 0.915 1.27766466794 0.469 1.21438892036 0.58 
0.451719122569 0.228 0.451719122569 0.228 0.154735913911 0.909 1.2783795154 0.447 1.22003073405 0.58 
0.456668637771 0.214 0.45666863777 0.214 0.158334196019 0.901 1.27909436286 0.423 1.22567254774 0.579 
0.461618152972 0.204 0.461618152972 0.204 0.161932478127 0.892 1.27980921033 0.401 1.23131436143 0.577 
0.466567668173 0.192 0.466567668173 0.192 0.165530760234 0.888 1.28052405779 0.377 1.23695617512 0.576 
0.471517183375 0.179 0.471517183374 0.179 0.169129042342 0.881 1.28123890525 0.346 1.24259798881 0.574 
0.476466698576 0.173 0.476466698576 0.173 0.17272732445 0.873 1.28195375272 0.329 1.2482398025 0.571 
0.481416213777 0.168 0.481416213777 0.168 0.176325606558 0.857 1.28266860018 0.312 1.25388161619 0.57 
0.486365728979 0.158 0.486365728978 0.158 0.179923888665 0.853 1.28338344764 0.296 1.25952342988 0.567 
0.49131524418 0.15 0.49131524418 0.15 0.183522170773 0.844 1.28409829511 0.28 1.26516524357 0.565 
0.496264759381 0.14 0.496264759381 0.14 0.187120452881 0.84 1.28481314257 0.267 1.27080705727 0.563 
0.501214274583 0.13 0.501214274582 0.13 0.190718734989 0.832 1.28552799003 0.251 1.27644887096 0.563 
0.506163789784 0.12 0.506163789784 0.12 0.194317017096 0.82 1.2862428375 0.236 1.28209068465 0.56 
0.511113304985 0.114 0.511113304985 0.114 0.197915299204 0.807 1.28695768496 0.221 1.28773249834 0.559 
0.516062820187 0.107 0.516062820186 0.107 0.201513581312 0.795 1.28767253243 0.207 1.29337431203 0.555 
0.521012335388 0.097 0.521012335388 0.097 0.205111863419 0.78 1.28838737989 0.192 1.29901612572 0.553 
0.525961850589 0.09 0.525961850589 0.09 0.208710145527 0.772 1.28910222735 0.184 1.30465793941 0.549 
0.530911365791 0.087 0.53091136579 0.087 0.212308427635 0.753 1.28981707482 0.176 1.3102997531 0.546 
0.535860880992 0.08 0.535860880992 0.08 0.215906709743 0.734 1.29053192228 0.163 1.31594156679 0.546 
0.540810396194 0.074 0.540810396193 0.074 0.21950499185 0.713 1.29124676974 0.154 1.32158338048 0.543 
0.545759911395 0.07 0.545759911394 0.07 0.223103273958 0.694 1.29196161721 0.142 1.32722519417 0.539 
0.550709426596 0.067 0.550709426596 0.067 0.226701556066 0.67 1.29267646467 0.128 1.33286700786 0.539 
0.555658941798 0.061 0.555658941797 0.061 0.230299838174 0.645 1.29339131213 0.117 1.33850882155 0.536 
0.560608456999 0.057 0.560608456998 0.057 0.233898120281 0.631 1.2941061596 0.116 1.34415063524 0.535 
0.5655579722 0.052 0.5655579722 0.052 0.237496402389 0.603 1.29482100706 0.109 1.34979244893 0.533 
0.570507487402 0.047 0.570507487401 0.047 0.241094684497 0.571 1.29553585452 0.1 1.35543426262 0.531 
0.575457002603 0.043 0.575457002602 0.043 0.244692966604 0.543 1.29625070199 0.096 1.36107607631 0.527 
0.580406517804 0.04 0.580406517804 0.04 0.248291248712 0.519 1.29696554945 0.089 1.36671789 0.524 
0.585356033006 0.037 0.585356033005 0.037 0.25188953082 0.488 1.29768039692 0.083 1.37235970369 0.52 
0.590305548207 0.036 0.590305548206 0.036 0.255487812928 0.46 1.29839524438 0.076 1.37800151738 0.516 
0.595255063408 0.03 0.595255063408 0.03 0.259086095035 0.433 1.29911009184 0.072 1.38364333107 0.514 
0.60020457861 0.028 0.600204578609 0.028 0.262684377143 0.401 1.29982493931 0.07 1.38928514476 0.512 
0.605154093811 0.026 0.605154093811 0.026 0.266282659251 0.371 1.30053978677 0.067 1.39492695845 0.509 
0.610103609012 0.023 0.610103609012 0.023 0.269880941358 0.349 1.30125463423 0.06 1.40056877214 0.507 
0.615053124214 0.019 0.615053124213 0.019 0.273479223466 0.319 1.3019694817 0.059 1.40621058583 0.504 
0.620002639415 0.017 0.620002639415 0.017 0.277077505574 0.291 1.30268432916 0.056 1.41185239952 0.502 
0.624952154616 0.016 0.624952154616 0.016 0.280675787682 0.263 1.30339917662 0.05 1.41749421321 0.5 
0.629901669818 0.015 0.629901669817 0.015 0.284274069789 0.237 1.30411402409 0.047 1.4231360269 0.498 
0.634851185019 0.014 0.634851185019 0.014 0.287872351897 0.212 1.30482887155 0.044 1.42877784059 0.497 
0.63980070022 0.013 0.63980070022 0.013 0.291470634005 0.19 1.30554371901 0.04 1.43441965428 0.495 
0.644750215422 0.011 0.644750215421 0.011 0.295068916113 0.169 1.30625856648 0.036 1.44006146797 0.491 
0.649699730623 0.009 0.649699730623 0.009 0.29866719822 0.149 1.30697341394 0.032 1.44570328166 0.489 
0.654649245824 0.009 0.654649245824 0.009 0.302265480328 0.138 1.30768826141 0.028 1.45134509535 0.489 
0.659598761026 0.009 0.659598761025 0.009 0.305863762436 0.125 1.30840310887 0.024 1.45698690904 0.488 
0.664548276227 0.007 0.664548276227 0.007 0.309462044543 0.114 1.30911795633 0.021 1.46262872273 0.486 
0.669497791428 0.007 0.669497791428 0.007 0.313060326651 0.099 1.3098328038 0.019 1.46827053642 0.484 
0.67444730663 0.006 0.674447306629 0.006 0.316658608759 0.086 1.31054765126 0.016 1.47391235011 0.483 
0.679396821831 0.006 0.679396821831 0.006 0.320256890867 0.078 1.31126249872 0.014 1.4795541638 0.483 
0.684346337032 0.005 0.684346337032 0.005 0.323855172974 0.068 1.31197734619 0.01 1.48519597749 0.483 
0.689295852234 0.005 0.689295852233 0.005 0.327453455082 0.061 1.31269219365 0.009 1.49083779118 0.479 
0.694245367435 0.002 0.694245367435 0.002 0.33105173719 0.054 1.31340704111 0.007 1.49647960488 0.475 
0.699194882636 0.001 0.699194882636 0.001 0.334650019298 0.048 1.31412188858 0.007 1.50212141857 0.472 
0.704144397838 0.001 0.704144397837 0.001 0.338248301405 0.04 1.31483673604 0.006 1.50776323226 0.472 
0.709093913039 0.001 0.709093913039 0.001 0.341846583513 0.032 1.3155515835 0.005 1.51340504595 0.47 
0.714043428241 0.001 0.71404342824 0.001 0.345444865621 0.029 1.31626643097 0.005 1.51904685964 0.467 
0.718992943442 0.001 0.718992943441 0.001 0.349043147728 0.026 1.31698127843 0.003 1.52468867333 0.465 
0.723942458643 0.001 0.723942458643 0.001 0.352641429836 0.021 1.31769612589 0.003 1.53033048702 0.462 
0.728891973845 0.001 0.728891973844 0.001 0.356239711944 0.012 1.31841097336 0.002 1.53597230071 0.458 
0.733841489046 0.001 0.733841489045 0.001 0.359837994052 0.008 1.31912582082 0.002 1.5416141144 0.457 
0.738791004247 0.001 0.738791004247 0.001 0.363436276159 0.003 1.31984066829 0.002 1.54725592809 0.248 
0.743740519449 0.001 0.743740519448 0.001 0.367034558267 0.003 1.32055551575 0.001 1.55289774178 0.246 
0.74869003465 0.001 0.748690034649 0.001 0.370632840375 0.002 1.32127036321 0.001 1.55853955547 0.246 
0.753639549851 0.0 0.753639549851 0.0 0.374231122482 0.0 1.32198521068 0.0 1.56418136916 0.0 
0.758589065053 0.0 0.758589065052 0.0 0.37782940459 0.0 1.32270005814 0.0 1.56982318285 0.0 


==> plot_data/synthetic_traffic/clique3/toe_te_k3_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.258688029717 0.258688029717 0.0144029117101 1.25050046432 1.00000000013 
1 0.26846276274 0.26846276274 0.079373193191 1.25101334051 1.00000000013 
2 0.274843358912 0.274843358912 0.102570927088 1.25153810786 1.00000000013 
3 0.280202025649 0.280202025648 0.112444348576 1.25252182889 1.00000000013 
4 0.284215288331 0.284215288331 0.121794371471 1.25331557931 1.00000000013 
5 0.287198018474 0.287198018474 0.134965093254 1.25405986404 1.00000000013 
6 0.290480652851 0.290480652851 0.138153857437 1.25451341642 1.00000000013 
7 0.292970939487 0.292970939487 0.147152309917 1.25517246629 1.00000000013 
8 0.295240408093 0.295240408093 0.152259720308 1.25619399841 1.00000000013 
9 0.298048501866 0.298048501866 0.157462452222 1.25716652779 1.00000000013 
10 0.300169328554 0.300169328554 0.16202910113 1.25782538005 1.00000000013 
11 0.301826388732 0.301826388732 0.167028079799 1.25875571997 1.00000000013 
12 0.305657613686 0.305657613686 0.172757670024 1.25963574462 1.00000000013 
13 0.307345824537 0.307345824536 0.176619977495 1.26031151714 1.00000000013 
14 0.308859240112 0.308859240111 0.17900160947 1.26097545435 1.00000000013 
15 0.311630692826 0.311630692826 0.185027806459 1.26142094819 1.00000000013 
16 0.312958587653 0.312958587652 0.189950403889 1.26197548264 1.00000000013 
17 0.314493527309 0.314493527309 0.194849635691 1.26225041189 1.00000000013 
18 0.31706096625 0.31706096625 0.197799956455 1.26268186344 1.00000000013 
19 0.319651175785 0.319651175784 0.200569420171 1.26310674586 1.00000000013 
20 0.321868057946 0.321868057946 0.202891422826 1.26382905296 1.00000000013 
21 0.325233232665 0.325233232665 0.20649987214 1.26422588528 1.00000000013 
22 0.327627813082 0.327627813082 0.208653174607 1.2646726787 1.00000000013 
23 0.330112308917 0.330112308917 0.2127629472 1.26528374167 1.00000000013 
24 0.33152646528 0.33152646528 0.213952328329 1.265643975 1.00000000013 
25 0.333533483198 0.333533483198 0.216715895001 1.26640023245 1.00000000013 
26 0.335718218205 0.335718218204 0.217993264945 1.26679425038 1.00000000013 
27 0.338076829546 0.338076829546 0.219969894672 1.26722912458 1.00000000013 
28 0.339916878602 0.339916878602 0.221981093777 1.26766133221 1.00000000013 
29 0.341291681858 0.341291681858 0.224021286166 1.26805708396 1.00000000013 
30 0.344108668032 0.344108668032 0.225876815603 1.26856090784 1.00000000013 
31 0.345646889755 0.345646889755 0.227815066953 1.26905914751 1.01241993066 
32 0.347629544772 0.347629544771 0.229505397124 1.269765252 1.03624603786 
33 0.349172441115 0.349172441115 0.230156280508 1.27013604639 1.04973527333 
34 0.351269313871 0.35126931387 0.23131383608 1.27074833086 1.06598833081 
35 0.353218100874 0.353218100874 0.232726370873 1.27135771184 1.08286959653 
36 0.35503129 0.35503129 0.235705513578 1.27188951665 1.10054010943 
37 0.358183990215 0.358183990215 0.237540660319 1.27234286034 1.12108551597 
38 0.361352333802 0.361352333802 0.238955532735 1.27260401929 1.1344160842 
39 0.363250524783 0.363250524783 0.240684126596 1.27285735021 1.16125341699 
40 0.365203183908 0.365203183907 0.241426795528 1.27339124533 1.17875943774 
41 0.367488814531 0.367488814531 0.242611190683 1.27369944462 1.19198898418 
42 0.369358863474 0.369358863474 0.243283905126 1.27398634551 1.21877058173 
43 0.371249829958 0.371249829958 0.244796509809 1.27445367776 1.25751585033 
44 0.372273156838 0.372273156838 0.246032672227 1.2748217778 1.28308516448 
45 0.374790916537 0.374790916537 0.248081029042 1.27538143212 1.30956250184 
46 0.376308676459 0.376308676458 0.24857321334 1.27561905614 1.33014587734 
47 0.378613691756 0.378613691756 0.249987280836 1.27628193565 1.36172505417 
48 0.380993983836 0.380993983836 0.251536502361 1.27662440033 1.37790800017 
49 0.382744324694 0.382744324694 0.253511584482 1.27686294937 1.3969346047 
50 0.384659004948 0.384659004948 0.254501741201 1.27715915756 1.4203468546 
51 0.386727341032 0.386727341031 0.255235084702 1.27752722043 1.4459881705 
52 0.387394925341 0.387394925341 0.256563343487 1.2780639462 1.49461018185 
53 0.389305196058 0.389305196058 0.257869785463 1.27832852593 1.51833718218 
54 0.390819193221 0.390819193221 0.25903281574 1.27868770658 1.53677011665 
55 0.393062079332 0.393062079331 0.260333068515 1.27903753306 1.54897515203 
56 0.395315988294 0.395315988293 0.261989944953 1.27932871216 1.54897515203 
57 0.397056040787 0.397056040786 0.263129927371 1.27965925196 1.54897515203 
58 0.39829554599 0.39829554599 0.263803591841 1.27990731704 1.54897515203 
59 0.40026074272 0.40026074272 0.265486411817 1.28029865873 1.54897515203 
60 0.402091605229 0.402091605229 0.266295980698 1.28054928318 1.54897515203 
61 0.404938442403 0.404938442402 0.268001724006 1.28082470674 1.54897515203 
62 0.407560886712 0.407560886712 0.269005985893 1.28119556964 1.54897515203 
63 0.40981750947 0.40981750947 0.26992849138 1.28137523281 1.54897515203 
64 0.411956133747 0.411956133747 0.272095286668 1.28161520136 1.54897515203 
65 0.416146677942 0.416146677942 0.273388832059 1.28188704061 1.54897515203 
66 0.418889888621 0.418889888621 0.274596864953 1.28210787089 1.54897515203 
67 0.421503167433 0.421503167433 0.275948171034 1.28249476332 1.54897515203 
68 0.424460233318 0.424460233318 0.276955958019 1.28296804873 1.54897515203 
69 0.427582453331 0.427582453331 0.27829589258 1.28362709056 1.54897515203 
70 0.429975420864 0.429975420864 0.279176292877 1.28384404903 1.54897515203 
71 0.431763180546 0.431763180546 0.280695908232 1.28439196573 1.54897515203 
72 0.4339397067 0.4339397067 0.28203299739 1.28479797646 1.54897515203 
73 0.436883487121 0.436883487121 0.283576585839 1.28510818723 1.54897515203 
74 0.441867857881 0.44186785788 0.284843695984 1.28575615154 1.54897515203 
75 0.445822578547 0.445822578547 0.285757467024 1.28627842786 1.54897515203 
76 0.450189882409 0.450189882409 0.286971303786 1.28666689203 1.56982318285 
77 0.452986425481 0.452986425481 0.288881065082 1.28735130443 1.56982318285 
78 0.459208413618 0.459208413617 0.289661632216 1.28771094472 1.56982318285 
79 0.463492706125 0.463492706125 0.291643280424 1.28818722199 1.56982318285 
80 0.468260751734 0.468260751733 0.293160196961 1.28881573534 1.56982318285 
81 0.471842685418 0.471842685418 0.294703089275 1.28915214125 1.56982318285 
82 0.475746702738 0.475746702738 0.296521438578 1.29003335894 1.56982318285 
83 0.484018429481 0.48401842948 0.298530761986 1.29077784879 1.56982318285 
84 0.489706127173 0.489706127173 0.300365817368 1.29152920601 1.56982318285 
85 0.494616011056 0.494616011056 0.302161314054 1.29219121314 1.56982318285 
86 0.500773679186 0.500773679186 0.304845752941 1.29278031161 1.56982318285 
87 0.506161918417 0.506161918417 0.307013237858 1.29329483923 1.56982318285 
88 0.510995618127 0.510995618126 0.310574607528 1.29390374645 1.56982318285 
89 0.518255314999 0.518255314999 0.313855514712 1.29539766879 1.56982318285 
90 0.523137992037 0.523137992037 0.316601954106 1.29619384615 1.56982318285 
91 0.530617920724 0.530617920723 0.318577347044 1.29752451219 1.56982318285 
92 0.540681624138 0.540681624137 0.323781551631 1.2984604233 1.56982318285 
93 0.55067754883 0.55067754883 0.326140902863 1.30043189452 1.56982318285 
94 0.562081340652 0.562081340652 0.331402104606 1.30165624526 1.56982318285 
95 0.57130728354 0.571307283539 0.336973602723 1.30411107002 1.56982318285 
96 0.583107051413 0.583107051413 0.341615426448 1.3060040137 1.56982318285 
97 0.600108375775 0.600108375775 0.347397001114 1.30784391328 1.56982318285 
98 0.619036234573 0.619036234573 0.356296568691 1.30993158951 1.56982318285 
99 0.651010451396 0.651010451395 0.362216434314 1.31262627121 1.56982318285 
100 0.758589065053 0.758589065052 0.37782940459 1.32270005814 1.56982318285 


==> plot_data/synthetic_traffic/clique3/toe_te_k5_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.284310394269 0.989 0.284310394265 0.989 0.0144029117109 0.999 1.30537265609 0.996 1.00000000005 0.71 
0.289006222693 0.968 0.289006222689 0.968 0.0180011938188 0.999 1.30580791036 0.994 1.00849134173 0.703 
0.293702051117 0.955 0.293702051113 0.955 0.0215994759267 0.999 1.30624316463 0.991 1.01698268342 0.7 
0.298397879541 0.927 0.298397879537 0.927 0.0251977580347 0.999 1.30667841889 0.987 1.0254740251 0.697 
0.303093707965 0.91 0.303093707961 0.91 0.0287960401426 0.999 1.30711367316 0.986 1.03396536678 0.692 
0.307789536389 0.893 0.307789536386 0.893 0.0323943222505 0.999 1.30754892743 0.98 1.04245670846 0.687 
0.312485364814 0.871 0.31248536481 0.871 0.0359926043584 0.998 1.3079841817 0.973 1.05094805014 0.681 
0.317181193238 0.851 0.317181193234 0.851 0.0395908864663 0.998 1.30841943596 0.963 1.05943939182 0.674 
0.321877021662 0.838 0.321877021658 0.838 0.0431891685743 0.998 1.30885469023 0.955 1.0679307335 0.668 
0.326572850086 0.813 0.326572850082 0.813 0.0467874506822 0.997 1.3092899445 0.947 1.07642207518 0.661 
0.33126867851 0.788 0.331268678506 0.788 0.0503857327901 0.996 1.30972519876 0.943 1.08491341686 0.655 
0.335964506934 0.768 0.33596450693 0.768 0.053984014898 0.996 1.31016045303 0.934 1.09340475855 0.652 
0.340660335358 0.742 0.340660335354 0.742 0.057582297006 0.994 1.3105957073 0.926 1.10189610023 0.646 
0.345356163782 0.716 0.345356163778 0.716 0.0611805791139 0.993 1.31103096156 0.916 1.11038744191 0.645 
0.350051992206 0.69 0.350051992202 0.69 0.0647788612218 0.991 1.31146621583 0.907 1.11887878359 0.639 
0.35474782063 0.671 0.354747820626 0.671 0.0683771433297 0.991 1.3119014701 0.895 1.12737012527 0.635 
0.359443649054 0.647 0.35944364905 0.647 0.0719754254377 0.991 1.31233672437 0.885 1.13586146695 0.633 
0.364139477478 0.625 0.364139477474 0.625 0.0755737075456 0.991 1.31277197863 0.876 1.14435280863 0.628 
0.368835305902 0.597 0.368835305898 0.597 0.0791719896535 0.989 1.3132072329 0.861 1.15284415031 0.623 
0.373531134326 0.577 0.373531134322 0.577 0.0827702717614 0.988 1.31364248717 0.841 1.16133549199 0.62 
0.37822696275 0.552 0.378226962746 0.552 0.0863685538694 0.988 1.31407774143 0.829 1.16982683368 0.611 
0.382922791174 0.52 0.38292279117 0.52 0.0899668359773 0.988 1.3145129957 0.818 1.17831817536 0.604 
0.387618619598 0.491 0.387618619594 0.491 0.0935651180852 0.985 1.31494824997 0.799 1.18680951704 0.6 
0.392314448022 0.464 0.392314448018 0.464 0.0971634001931 0.984 1.31538350423 0.782 1.19530085872 0.597 
0.397010276446 0.434 0.397010276442 0.434 0.100761682301 0.981 1.3158187585 0.764 1.2037922004 0.594 
0.40170610487 0.416 0.401706104866 0.416 0.104359964409 0.977 1.31625401277 0.754 1.21228354208 0.594 
0.406401933294 0.394 0.40640193329 0.394 0.107958246517 0.972 1.31668926704 0.74 1.22077488376 0.594 
0.411097761718 0.378 0.411097761714 0.378 0.111556528625 0.97 1.3171245213 0.726 1.22926622544 0.591 
0.415793590142 0.357 0.415793590139 0.357 0.115154810733 0.968 1.31755977557 0.711 1.23775756712 0.587 
0.420489418566 0.344 0.420489418563 0.344 0.118753092841 0.963 1.31799502984 0.7 1.24624890881 0.583 
0.42518524699 0.322 0.425185246987 0.322 0.122351374949 0.962 1.3184302841 0.682 1.25474025049 0.577 
0.429881075414 0.299 0.429881075411 0.299 0.125949657057 0.959 1.31886553837 0.663 1.26323159217 0.575 
0.434576903838 0.282 0.434576903835 0.282 0.129547939164 0.954 1.31930079264 0.647 1.27172293385 0.573 
0.439272732262 0.27 0.439272732259 0.27 0.133146221272 0.949 1.3197360469 0.626 1.28021427553 0.57 
0.443968560686 0.256 0.443968560683 0.256 0.13674450338 0.941 1.32017130117 0.607 1.28870561721 0.565 
0.44866438911 0.238 0.448664389107 0.238 0.140342785488 0.937 1.32060655544 0.593 1.29719695889 0.562 
0.453360217534 0.225 0.453360217531 0.225 0.143941067596 0.932 1.32104180971 0.562 1.30568830057 0.557 
0.458056045958 0.211 0.458056045955 0.211 0.147539349704 0.926 1.32147706397 0.549 1.31417964225 0.556 
0.462751874382 0.202 0.462751874379 0.202 0.151137631812 0.919 1.32191231824 0.532 1.32267098394 0.552 
0.467447702806 0.188 0.467447702803 0.188 0.15473591392 0.913 1.32234757251 0.512 1.33116232562 0.549 
0.47214353123 0.179 0.472143531227 0.179 0.158334196028 0.905 1.32278282677 0.497 1.3396536673 0.546 
0.476839359654 0.173 0.476839359651 0.173 0.161932478136 0.897 1.32321808104 0.472 1.34814500898 0.543 
0.481535188078 0.168 0.481535188075 0.168 0.165530760244 0.891 1.32365333531 0.443 1.35663635066 0.54 
0.486231016502 0.158 0.486231016499 0.158 0.169129042352 0.883 1.32408858957 0.417 1.36512769234 0.536 
0.490926844926 0.15 0.490926844923 0.15 0.17272732446 0.875 1.32452384384 0.391 1.37361903402 0.529 
0.49562267335 0.142 0.495622673347 0.142 0.176325606567 0.859 1.32495909811 0.379 1.3821103757 0.527 
0.500318501774 0.131 0.500318501771 0.131 0.179923888675 0.854 1.32539435238 0.352 1.39060171738 0.524 
0.505014330198 0.121 0.505014330195 0.121 0.183522170783 0.844 1.32582960664 0.329 1.39909305906 0.522 
0.509710158622 0.114 0.509710158619 0.114 0.187120452891 0.84 1.32626486091 0.311 1.40758440075 0.518 
0.514405987046 0.11 0.514405987043 0.11 0.190718734999 0.834 1.32670011518 0.295 1.41607574243 0.515 
0.51910181547 0.097 0.519101815468 0.097 0.194317017107 0.824 1.32713536944 0.274 1.42456708411 0.511 
0.523797643894 0.093 0.523797643892 0.093 0.197915299215 0.813 1.32757062371 0.256 1.43305842579 0.508 
0.528493472318 0.09 0.528493472316 0.09 0.201513581323 0.802 1.32800587798 0.243 1.44154976747 0.5 
0.533189300742 0.083 0.53318930074 0.083 0.205111863431 0.789 1.32844113225 0.228 1.45004110915 0.5 
0.537885129166 0.075 0.537885129164 0.075 0.208710145539 0.783 1.32887638651 0.213 1.45853245083 0.499 
0.54258095759 0.072 0.542580957588 0.072 0.212308427647 0.762 1.32931164078 0.199 1.46702379251 0.497 
0.547276786014 0.07 0.547276786012 0.07 0.215906709755 0.745 1.32974689505 0.192 1.47551513419 0.497 
0.551972614438 0.066 0.551972614436 0.066 0.219504991863 0.724 1.33018214931 0.175 1.48400647588 0.496 
0.556668442862 0.061 0.55666844286 0.061 0.22310327397 0.708 1.33061740358 0.162 1.49249781756 0.492 
0.561364271286 0.055 0.561364271284 0.055 0.226701556078 0.684 1.33105265785 0.154 1.50098915924 0.489 
0.56606009971 0.052 0.566060099708 0.052 0.230299838186 0.657 1.33148791211 0.146 1.50948050092 0.489 
0.570755928134 0.047 0.570755928132 0.047 0.233898120294 0.643 1.33192316638 0.138 1.5179718426 0.483 
0.575451756558 0.043 0.575451756556 0.043 0.237496402402 0.62 1.33235842065 0.125 1.52646318428 0.477 
0.580147584982 0.04 0.58014758498 0.04 0.24109468451 0.589 1.33279367492 0.114 1.53495452596 0.473 
0.584843413406 0.04 0.584843413404 0.04 0.244692966618 0.56 1.33322892918 0.106 1.54344586764 0.331 
0.58953924183 0.036 0.589539241828 0.036 0.248291248726 0.538 1.33366418345 0.098 1.55193720932 0.326 
0.594235070254 0.033 0.594235070252 0.033 0.251889530834 0.51 1.33409943772 0.091 1.56042855101 0.322 
0.598930898678 0.029 0.598930898676 0.029 0.255487812942 0.485 1.33453469198 0.086 1.56891989269 0.144 
0.603626727102 0.027 0.6036267271 0.027 0.25908609505 0.458 1.33496994625 0.083 1.57741123437 0.139 
0.608322555526 0.025 0.608322555524 0.025 0.262684377158 0.424 1.33540520052 0.077 1.58590257605 0.135 
0.61301838395 0.022 0.613018383948 0.022 0.266282659266 0.39 1.33584045478 0.069 1.59439391773 0.133 
0.617714212374 0.017 0.617714212372 0.017 0.269880941373 0.365 1.33627570905 0.065 1.60288525941 0.128 
0.622410040798 0.017 0.622410040797 0.017 0.273479223481 0.332 1.33671096332 0.063 1.61137660109 0.122 
0.627105869222 0.015 0.627105869221 0.015 0.277077505589 0.3 1.33714621759 0.06 1.61986794277 0.115 
0.631801697646 0.015 0.631801697645 0.015 0.280675787697 0.263 1.33758147185 0.059 1.62835928445 0.113 
0.63649752607 0.014 0.636497526069 0.014 0.284274069805 0.237 1.33801672612 0.053 1.63685062614 0.109 
0.641193354494 0.013 0.641193354493 0.013 0.287872351913 0.212 1.33845198039 0.047 1.64534196782 0.102 
0.645889182918 0.011 0.645889182917 0.011 0.291470634021 0.19 1.33888723465 0.044 1.6538333095 0.097 
0.650585011342 0.009 0.650585011341 0.009 0.295068916129 0.169 1.33932248892 0.041 1.66232465118 0.091 
0.655280839766 0.009 0.655280839765 0.009 0.298667198237 0.149 1.33975774319 0.036 1.67081599286 0.088 
0.65997666819 0.009 0.659976668189 0.009 0.302265480345 0.138 1.34019299745 0.028 1.67930733454 0.081 
0.664672496614 0.007 0.664672496613 0.007 0.305863762453 0.125 1.34062825172 0.024 1.68779867622 0.078 
0.669368325038 0.007 0.669368325037 0.007 0.309462044561 0.114 1.34106350599 0.02 1.6962900179 0.074 
0.674064153462 0.006 0.674064153461 0.006 0.313060326669 0.099 1.34149876026 0.019 1.70478135958 0.068 
0.678759981886 0.006 0.678759981885 0.006 0.316658608776 0.086 1.34193401452 0.018 1.71327270127 0.066 
0.68345581031 0.005 0.683455810309 0.005 0.320256890884 0.078 1.34236926879 0.015 1.72176404295 0.063 
0.688151638734 0.005 0.688151638733 0.005 0.323855172992 0.068 1.34280452306 0.012 1.73025538463 0.06 
0.692847467158 0.005 0.692847467157 0.005 0.3274534551 0.061 1.34323977732 0.009 1.73874672631 0.058 
0.697543295582 0.001 0.697543295581 0.001 0.331051737208 0.054 1.34367503159 0.008 1.74723806799 0.054 
0.702239124006 0.001 0.702239124005 0.001 0.334650019316 0.048 1.34411028586 0.007 1.75572940967 0.051 
0.70693495243 0.001 0.706934952429 0.001 0.338248301424 0.04 1.34454554012 0.006 1.76422075135 0.048 
0.711630780854 0.001 0.711630780853 0.001 0.341846583532 0.032 1.34498079439 0.006 1.77271209303 0.046 
0.716326609279 0.001 0.716326609277 0.001 0.34544486564 0.029 1.34541604866 0.004 1.78120343471 0.041 
0.721022437703 0.001 0.721022437701 0.001 0.349043147748 0.026 1.34585130293 0.004 1.7896947764 0.033 
0.725718266127 0.001 0.725718266126 0.001 0.352641429856 0.021 1.34628655719 0.003 1.79818611808 0.03 
0.730414094551 0.001 0.73041409455 0.001 0.356239711964 0.012 1.34672181146 0.002 1.80667745976 0.024 
0.735109922975 0.001 0.735109922974 0.001 0.359837994072 0.008 1.34715706573 0.002 1.81516880144 0.018 
0.739805751399 0.001 0.739805751398 0.001 0.363436276179 0.003 1.34759231999 0.002 1.82366014312 0.014 
0.744501579823 0.001 0.744501579822 0.001 0.367034558287 0.003 1.34802757426 0.002 1.8321514848 0.009 
0.749197408247 0.001 0.749197408246 0.001 0.370632840395 0.002 1.34846282853 0.001 1.84064282648 0.005 
0.753893236671 0.0 0.75389323667 0.0 0.374231122503 0.0 1.34889808279 0.0 1.84913416816 0.0 
0.758589065095 0.0 0.758589065094 0.0 0.377829404611 0.0 1.34933333706 0.0 1.85762550984 0.0 


==> plot_data/synthetic_traffic/clique3/toe_te_k5_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.284310394269 0.284310394265 0.0144029117109 1.30537265609 1.00000000005 
1 0.287895181848 0.287895181844 0.0793731931847 1.30677205268 1.00000000005 
2 0.290582865935 0.290582865935 0.105844808899 1.30793458457 1.00000000005 
3 0.293526758975 0.293526758972 0.113108878516 1.30854260159 1.00000000005 
4 0.297205772227 0.297205772227 0.127549143372 1.30895893448 1.00000000005 
5 0.299550419184 0.299550419183 0.136301276315 1.30951705951 1.00000000005 
6 0.300533529455 0.300533529451 0.141081325708 1.31027572776 1.00000000005 
7 0.302165158458 0.302165158458 0.148928273317 1.31090611467 1.00000000005 
8 0.306255857337 0.306255857334 0.154063427396 1.31134662799 1.00000000005 
9 0.307658988627 0.307658988627 0.158631816722 1.31170937123 1.00000000005 
10 0.310291495414 0.310291495411 0.163226241304 1.31224281392 1.00000000005 
11 0.313016457548 0.313016457548 0.169344932476 1.31257030175 1.00000000005 
12 0.314939108697 0.314939108693 0.173101263552 1.31300361875 1.00000000005 
13 0.317274338448 0.317274338443 0.177229918096 1.31332065152 1.00000000005 
14 0.320230365576 0.320230365573 0.179324738025 1.31364413593 1.00000000005 
15 0.322000768752 0.322000768748 0.185344993916 1.31387956756 1.00000000005 
16 0.325233232639 0.325233232639 0.1899504039 1.31414373221 1.00000000005 
17 0.327930951083 0.327930951083 0.195448608946 1.31449131136 1.00000000005 
18 0.330112308936 0.330112308936 0.199257131116 1.31479605032 1.00000000005 
19 0.332149015514 0.332149015514 0.202428528031 1.31507237431 1.00000000005 
20 0.333079519112 0.333079519112 0.205694160119 1.31534762095 1.00000000005 
21 0.335484858357 0.335484858354 0.208219874435 1.31553464993 1.00000000005 
22 0.338121283753 0.338121283749 0.212950299359 1.31590619665 1.00000000005 
23 0.340028491168 0.340028491164 0.214059222583 1.31612582702 1.00000000005 
24 0.341991212553 0.341991212549 0.216644679852 1.3164572182 1.00000000005 
25 0.344183566894 0.344183566894 0.217993264957 1.31685136186 1.00000000005 
26 0.345646889727 0.345646889727 0.220633045969 1.31711458878 1.00000000005 
27 0.347629544791 0.347629544791 0.222337249068 1.31750630087 1.00000000005 
28 0.349033725783 0.349033725783 0.224202748077 1.31769789678 1.00000000005 
29 0.351301719188 0.351301719184 0.226017754197 1.31813469936 1.00763832358 
30 0.353211532967 0.353211532966 0.228391588349 1.31840564686 1.02415880519 
31 0.35471039871 0.35471039871 0.22964869247 1.31859220588 1.04527135621 
32 0.357038215035 0.35703821503 0.230711213562 1.31891463275 1.06110728394 
33 0.359733229605 0.359733229601 0.231445645613 1.3190882264 1.07401277195 
34 0.361666738069 0.361666738069 0.233431373577 1.31938693063 1.08544342778 
35 0.363521530095 0.363521530095 0.235957705284 1.31955010445 1.10465038163 
36 0.365290780985 0.365290780981 0.237900823489 1.31992721184 1.12159906572 
37 0.367329302227 0.367329302222 0.239734494736 1.32008762204 1.14925692789 
38 0.369358863444 0.369358863444 0.241059954346 1.32031048205 1.16964800537 
39 0.370959979228 0.370959979228 0.242063133243 1.32050074509 1.1787594378 
40 0.371819724603 0.371819724603 0.243179312706 1.32081784832 1.19198898424 
41 0.375088826993 0.375088826993 0.244464553934 1.32106236472 1.23779462399 
42 0.377661120077 0.377661120077 0.245358680713 1.32116533128 1.25952471651 
43 0.380325236268 0.380325236268 0.247424126495 1.32135677572 1.28553572251 
44 0.381229639836 0.381229639831 0.248239445076 1.32158487845 1.30956250191 
45 0.383142088477 0.383142088476 0.249267682315 1.32188181778 1.33930306497 
46 0.384520808482 0.384520808478 0.251310183766 1.32213597605 1.36172505425 
47 0.386250688184 0.386250688184 0.253501388256 1.32238090603 1.38089920294 
48 0.38739492531 0.38739492531 0.254510095639 1.32259477779 1.4089311689 
49 0.389219644846 0.389219644846 0.255332046506 1.32281807284 1.43733897236 
50 0.390813070703 0.390813070703 0.256734479742 1.32309560704 1.44924022294 
51 0.392398244101 0.392398244095 0.258427267052 1.32329665507 1.50469974866 
52 0.394349061337 0.394349061336 0.259523984264 1.32346299028 1.52986540524 
53 0.395497727232 0.395497727232 0.261295064135 1.32371427246 1.54897515211 
54 0.397694155245 0.397694155245 0.262199957032 1.32382418499 1.54897515211 
55 0.399160018653 0.399160018649 0.263490112052 1.32397045184 1.54897515211 
56 0.400456596815 0.400456596815 0.264426432896 1.32411783186 1.54897515211 
57 0.402341177832 0.402341177826 0.265849468123 1.32428051221 1.54897515211 
58 0.404755679905 0.404755679901 0.266884906128 1.32447317875 1.54897515211 
59 0.408035186819 0.408035186818 0.268344138524 1.32464354046 1.54897515211 
60 0.410209338376 0.410209338376 0.269237142363 1.32485642317 1.54897515211 
61 0.411593475473 0.411593475473 0.269695022842 1.32496083262 1.54897515211 
62 0.414961930096 0.41496193009 0.271522844507 1.32521382372 1.54897515211 
63 0.417246609773 0.417246609773 0.272747286535 1.32550798697 1.54897515211 
64 0.420040134246 0.420040134241 0.274198245219 1.32567241252 1.54897515211 
65 0.422070424024 0.422070424024 0.275696097535 1.32590122914 1.54897515211 
66 0.426265167133 0.426265167128 0.276244556776 1.32606059447 1.54897515211 
67 0.427625910286 0.42762591028 0.277460455174 1.32624581032 1.55221639327 
68 0.429975420888 0.429975420888 0.278393340508 1.32638786179 1.56982318294 
69 0.431763180511 0.431763180511 0.279269409295 1.32670026478 1.56982318294 
70 0.434142928062 0.434142928062 0.280653452589 1.3268955571 1.56982318294 
71 0.435988459109 0.435988459109 0.281553018333 1.32720517131 1.56982318294 
72 0.439425172685 0.439425172685 0.282711499444 1.32749840336 1.56982318294 
73 0.443858163925 0.443858163925 0.283576585905 1.32764797749 1.56982318294 
74 0.447129102879 0.447129102879 0.284843696 1.32789538059 1.56982318294 
75 0.450189882434 0.450189882434 0.28575746704 1.32813146753 1.56982318294 
76 0.452641478331 0.452641478331 0.286971303817 1.32852502323 1.56982318294 
77 0.457029888727 0.457029888726 0.288881065114 1.32882150896 1.56982318294 
78 0.459775217638 0.459775217633 0.289661632248 1.32907091423 1.56982318294 
79 0.463492706088 0.463492706088 0.291643280456 1.32952317343 1.56982318294 
80 0.46826075176 0.468260751759 0.293160196977 1.32969933684 1.56982318294 
81 0.471842685381 0.471842685381 0.294703089307 1.33018754634 1.56982318294 
82 0.4757467027 0.4757467027 0.296521438595 1.33045860041 1.56982318294 
83 0.484018429507 0.484018429507 0.298530762003 1.33082355528 1.56982318294 
84 0.4897061272 0.4897061272 0.300365817384 1.33115317703 1.56982318294 
85 0.494616011016 0.494616011016 0.302161314087 1.33178280376 1.56992518752 
86 0.500773679214 0.500773679214 0.304845752958 1.33225382416 1.58088702563 
87 0.506161918445 0.506161918445 0.307013237892 1.33258284076 1.60764310402 
88 0.510995618155 0.510995618154 0.310574607545 1.33293877731 1.62002688333 
89 0.518255314958 0.518255314958 0.313855514729 1.33337296207 1.63871278503 
90 0.523137992066 0.523137992066 0.316601954124 1.33399196047 1.65643446378 
91 0.530617920753 0.530617920753 0.318577347079 1.33454129413 1.67303239674 
92 0.540681624168 0.540681624167 0.323781551649 1.33553475213 1.6888166148 
93 0.550677548786 0.550677548786 0.326140902881 1.33623504433 1.71172449956 
94 0.562081340684 0.562081340683 0.331402104624 1.33753490819 1.73768109251 
95 0.571307283572 0.571307283571 0.336973602742 1.33875498422 1.76589321688 
96 0.583107051367 0.583107051367 0.341615426467 1.33982241438 1.78979137861 
97 0.600108375727 0.600108375727 0.347397001133 1.34055523525 1.80033098767 
98 0.619036234607 0.619036234607 0.356296568711 1.34147847527 1.82047371154 
99 0.651010451432 0.651010451431 0.362216434334 1.34343534235 1.83922050856 
100 0.758589065095 0.758589065094 0.377829404611 1.34933333706 1.85762550984 


==> plot_data/synthetic_traffic/clique3/toe_te_k7_decayrate.txt <==
mlu_x mlu_y lu90_x lu90_y lu50_x lu50_y ahc_x ahc_y competitive_ratio_x competitive_ratio_y 
0.323752866131 0.99 0.323752865896 0.99 0.0642921138451 0.999 1.45523028668 0.999 1.06000000013 0.934 
0.328508822001 0.968 0.328508821769 0.968 0.0675987486639 0.999 1.45589922464 0.999 1.06993433293 0.921 
0.333264777872 0.95 0.333264777642 0.95 0.0709053834827 0.999 1.45656816261 0.998 1.07986866572 0.9 
0.338020733743 0.933 0.338020733515 0.933 0.0742120183015 0.999 1.45723710057 0.998 1.08980299851 0.888 
0.342776689613 0.915 0.342776689388 0.915 0.0775186531203 0.999 1.45790603853 0.998 1.0997373313 0.869 
0.347532645484 0.891 0.34753264526 0.891 0.080825287939 0.999 1.45857497649 0.997 1.10967166409 0.857 
0.352288601355 0.874 0.352288601133 0.874 0.0841319227578 0.999 1.45924391446 0.997 1.11960599688 0.842 
0.357044557225 0.856 0.357044557006 0.856 0.0874385575766 0.998 1.45991285242 0.995 1.12954032968 0.818 
0.361800513096 0.829 0.361800512879 0.829 0.0907451923954 0.998 1.46058179038 0.995 1.13947466247 0.807 
0.366556468967 0.799 0.366556468752 0.799 0.0940518272142 0.998 1.46125072835 0.994 1.14940899526 0.792 
0.371312424837 0.781 0.371312424625 0.781 0.097358462033 0.997 1.46191966631 0.993 1.15934332805 0.771 
0.376068380708 0.755 0.376068380498 0.755 0.100665096852 0.997 1.46258860427 0.993 1.16927766084 0.749 
0.380824336578 0.734 0.380824336371 0.734 0.103971731671 0.997 1.46325754223 0.991 1.17921199363 0.718 
0.385580292449 0.708 0.385580292244 0.708 0.107278366489 0.997 1.4639264802 0.99 1.18914632643 0.701 
0.39033624832 0.679 0.390336248117 0.679 0.110585001308 0.997 1.46459541816 0.986 1.19908065922 0.692 
0.39509220419 0.66 0.39509220399 0.66 0.113891636127 0.997 1.46526435612 0.984 1.20901499201 0.679 
0.399848160061 0.633 0.399848159863 0.633 0.117198270946 0.995 1.46593329408 0.981 1.2189493248 0.665 
0.404604115932 0.605 0.404604115736 0.605 0.120504905764 0.995 1.46660223205 0.979 1.22888365759 0.657 
0.409360071802 0.583 0.409360071609 0.583 0.123811540583 0.994 1.46727117001 0.976 1.23881799039 0.649 
0.414116027673 0.56 0.414116027482 0.56 0.127118175402 0.993 1.46794010797 0.972 1.24875232318 0.642 
0.418871983543 0.535 0.418871983355 0.535 0.130424810221 0.993 1.46860904593 0.968 1.25868665597 0.633 
0.423627939414 0.511 0.423627939228 0.511 0.13373144504 0.992 1.4692779839 0.964 1.26862098876 0.623 
0.428383895285 0.479 0.428383895101 0.479 0.137038079858 0.992 1.46994692186 0.96 1.27855532155 0.61 
0.433139851155 0.451 0.433139850974 0.451 0.140344714677 0.987 1.47061585982 0.956 1.28848965434 0.603 
0.437895807026 0.426 0.437895806846 0.426 0.143651349496 0.986 1.47128479778 0.953 1.29842398714 0.599 
0.442651762897 0.399 0.442651762719 0.399 0.146957984315 0.979 1.47195373575 0.95 1.30835831993 0.595 
0.447407718767 0.385 0.447407718592 0.385 0.150264619134 0.976 1.47262267371 0.944 1.31829265272 0.588 
0.452163674638 0.359 0.452163674465 0.359 0.153571253952 0.974 1.47329161167 0.941 1.32822698551 0.586 
0.456919630509 0.334 0.456919630338 0.334 0.156877888771 0.971 1.47396054963 0.94 1.3381613183 0.582 
0.461675586379 0.316 0.461675586211 0.316 0.16018452359 0.969 1.4746294876 0.933 1.34809565109 0.581 
0.46643154225 0.303 0.466431542084 0.303 0.163491158409 0.963 1.47529842556 0.93 1.35802998389 0.579 
0.47118749812 0.285 0.471187497957 0.285 0.166797793227 0.963 1.47596736352 0.928 1.36796431668 0.572 
0.475943453991 0.263 0.47594345383 0.263 0.170104428046 0.959 1.47663630149 0.924 1.37789864947 0.569 
0.480699409862 0.251 0.480699409703 0.251 0.173411062865 0.956 1.47730523945 0.917 1.38783298226 0.564 
0.485455365732 0.24 0.485455365576 0.24 0.176717697684 0.953 1.47797417741 0.911 1.39776731505 0.559 
0.490211321603 0.227 0.490211321449 0.227 0.180024332503 0.952 1.47864311537 0.904 1.40770164784 0.557 
0.494967277474 0.211 0.494967277322 0.211 0.183330967321 0.943 1.47931205334 0.9 1.41763598064 0.553 
0.499723233344 0.194 0.499723233195 0.194 0.18663760214 0.936 1.4799809913 0.891 1.42757031343 0.548 
0.504479189215 0.183 0.504479189068 0.183 0.189944236959 0.934 1.48064992926 0.884 1.43750464622 0.544 
0.509235145085 0.173 0.509235144941 0.173 0.193250871778 0.928 1.48131886722 0.883 1.44743897901 0.539 
0.513991100956 0.166 0.513991100814 0.166 0.196557506597 0.922 1.48198780519 0.872 1.4573733118 0.536 
0.518747056827 0.153 0.518747056687 0.153 0.199864141415 0.916 1.48265674315 0.858 1.46730764459 0.533 
0.523503012697 0.147 0.52350301256 0.147 0.203170776234 0.914 1.48332568111 0.846 1.47724197739 0.53 
0.528258968568 0.138 0.528258968432 0.138 0.206477411053 0.909 1.48399461907 0.837 1.48717631018 0.524 
0.533014924439 0.127 0.533014924305 0.127 0.209784045872 0.906 1.48466355704 0.824 1.49711064297 0.52 
0.537770880309 0.118 0.537770880178 0.118 0.21309068069 0.899 1.485332495 0.816 1.50704497576 0.518 
0.54252683618 0.114 0.542526836051 0.114 0.216397315509 0.893 1.48600143296 0.808 1.51697930855 0.514 
0.547282792051 0.108 0.547282791924 0.108 0.219703950328 0.887 1.48667037092 0.793 1.52691364135 0.507 
0.552038747921 0.097 0.552038747797 0.097 0.223010585147 0.883 1.48733930889 0.779 1.53684797414 0.507 
0.556794703792 0.092 0.55679470367 0.092 0.226317219966 0.876 1.48800824685 0.764 1.54678230693 0.506 
0.561550659662 0.089 0.561550659543 0.089 0.229623854784 0.866 1.48867718481 0.749 1.55671663972 0.505 
0.566306615533 0.081 0.566306615416 0.081 0.232930489603 0.855 1.48934612277 0.733 1.56665097251 0.504 
0.571062571404 0.075 0.571062571289 0.075 0.236237124422 0.845 1.49001506074 0.72 1.5765853053 0.501 
0.575818527274 0.072 0.575818527162 0.072 0.239543759241 0.837 1.4906839987 0.704 1.5865196381 0.494 
0.580574483145 0.07 0.580574483035 0.07 0.24285039406 0.822 1.49135293666 0.688 1.59645397089 0.492 
0.585330439016 0.066 0.585330438908 0.066 0.246157028878 0.806 1.49202187463 0.671 1.60638830368 0.487 
0.590086394886 0.061 0.590086394781 0.061 0.249463663697 0.791 1.49269081259 0.654 1.61632263647 0.484 
0.594842350757 0.057 0.594842350654 0.057 0.252770298516 0.775 1.49335975055 0.623 1.62625696926 0.481 
0.599598306627 0.052 0.599598306527 0.052 0.256076933335 0.758 1.49402868851 0.599 1.63619130205 0.355 
0.604354262498 0.047 0.6043542624 0.047 0.259383568153 0.747 1.49469762648 0.577 1.64612563485 0.353 
0.609110218369 0.043 0.609110218273 0.043 0.262690202972 0.733 1.49536656444 0.553 1.65605996764 0.203 
0.613866174239 0.04 0.613866174146 0.04 0.265996837791 0.714 1.4960355024 0.531 1.66599430043 0.199 
0.61862213011 0.04 0.618622130019 0.04 0.26930347261 0.695 1.49670444036 0.512 1.67592863322 0.194 
0.623378085981 0.037 0.623378085891 0.037 0.272610107429 0.677 1.49737337833 0.492 1.68586296601 0.185 
0.628134041851 0.034 0.628134041764 0.034 0.275916742247 0.66 1.49804231629 0.469 1.6957972988 0.177 
0.632889997722 0.029 0.632889997637 0.029 0.279223377066 0.63 1.49871125425 0.455 1.7057316316 0.169 
0.637645953593 0.027 0.63764595351 0.027 0.282530011885 0.605 1.49938019221 0.438 1.71566596439 0.161 
0.642401909463 0.026 0.642401909383 0.026 0.285836646704 0.582 1.50004913018 0.421 1.72560029718 0.156 
0.647157865334 0.024 0.647157865256 0.024 0.289143281523 0.557 1.50071806814 0.399 1.73553462997 0.151 
0.651913821204 0.019 0.651913821129 0.019 0.292449916341 0.524 1.5013870061 0.38 1.74546896276 0.142 
0.656669777075 0.017 0.656669777002 0.017 0.29575655116 0.494 1.50205594406 0.363 1.75540329555 0.137 
0.661425732946 0.016 0.661425732875 0.016 0.299063185979 0.461 1.50272488203 0.345 1.76533762835 0.135 
0.666181688816 0.015 0.666181688748 0.015 0.302369820798 0.422 1.50339381999 0.333 1.77527196114 0.129 
0.670937644687 0.015 0.670937644621 0.015 0.305676455616 0.383 1.50406275795 0.32 1.78520629393 0.123 
0.675693600558 0.014 0.675693600494 0.014 0.308983090435 0.341 1.50473169592 0.31 1.79514062672 0.116 
0.680449556428 0.013 0.680449556367 0.013 0.312289725254 0.295 1.50540063388 0.293 1.80507495951 0.113 
0.685205512299 0.011 0.68520551224 0.011 0.315596360073 0.25 1.50606957184 0.279 1.81500929231 0.109 
0.689961468169 0.009 0.689961468113 0.009 0.318902994892 0.208 1.5067385098 0.262 1.8249436251 0.103 
0.69471742404 0.009 0.694717423986 0.009 0.32220962971 0.176 1.50740744777 0.247 1.83487795789 0.099 
0.699473379911 0.009 0.699473379859 0.009 0.325516264529 0.156 1.50807638573 0.236 1.84481229068 0.094 
0.704229335781 0.007 0.704229335732 0.007 0.328822899348 0.131 1.50874532369 0.223 1.85474662347 0.088 
0.708985291652 0.007 0.708985291605 0.007 0.332129534167 0.102 1.50941426165 0.206 1.86468095626 0.08 
0.713741247523 0.006 0.713741247477 0.006 0.335436168986 0.075 1.51008319962 0.192 1.87461528906 0.08 
0.718497203393 0.006 0.71849720335 0.006 0.338742803804 0.06 1.51075213758 0.178 1.88454962185 0.077 
0.723253159264 0.005 0.723253159223 0.005 0.342049438623 0.048 1.51142107554 0.158 1.89448395464 0.069 
0.728009115135 0.005 0.728009115096 0.005 0.345356073442 0.045 1.5120900135 0.145 1.90441828743 0.065 
0.732765071005 0.005 0.732765070969 0.005 0.348662708261 0.04 1.51275895147 0.132 1.91435262022 0.061 
0.737521026876 0.001 0.737521026842 0.001 0.351969343079 0.034 1.51342788943 0.122 1.92428695301 0.06 
0.742276982746 0.001 0.742276982715 0.001 0.355275977898 0.03 1.51409682739 0.114 1.93422128581 0.057 
0.747032938617 0.001 0.747032938588 0.001 0.358582612717 0.025 1.51476576535 0.108 1.9441556186 0.053 
0.751788894488 0.001 0.751788894461 0.001 0.361889247536 0.021 1.51543470332 0.096 1.95408995139 0.051 
0.756544850358 0.001 0.756544850334 0.001 0.365195882355 0.017 1.51610364128 0.087 1.96402428418 0.048 
0.761300806229 0.001 0.761300806207 0.001 0.368502517173 0.015 1.51677257924 0.08 1.97395861697 0.041 
0.7660567621 0.001 0.76605676208 0.001 0.371809151992 0.013 1.5174415172 0.072 1.98389294976 0.036 
0.77081271797 0.001 0.770812717953 0.001 0.375115786811 0.009 1.51811045517 0.066 1.99382728256 0.03 
0.775568673841 0.001 0.775568673826 0.001 0.37842242163 0.006 1.51877939313 0.051 2.00376161535 0.026 
0.780324629712 0.001 0.780324629699 0.001 0.381729056449 0.004 1.51944833109 0.04 2.01369594814 0.019 
0.785080585582 0.001 0.785080585572 0.001 0.385035691267 0.001 1.52011726906 0.032 2.02363028093 0.014 
0.789836541453 0.001 0.789836541445 0.001 0.388342326086 0.001 1.52078620702 0.024 2.03356461372 0.011 
0.794592497323 0.001 0.794592497318 0.001 0.391648960905 0.001 1.52145514498 0.012 2.04349894651 0.005 
0.799348453194 0.0 0.799348453191 0.0 0.394955595724 0.0 1.52212408294 0.0 2.05343327931 0.0 
0.804104409065 0.0 0.804104409064 0.0 0.398262230542 0.0 1.52279302091 0.0 2.0633676121 0.0 


==> plot_data/synthetic_traffic/clique3/toe_te_k7_percentile.txt <==
x_range mlu lu90 lu50 ahc competitive_ratio 
0 0.323752866131 0.323752865896 0.0642921138451 1.45523028668 1.06000000013 
1 0.328355313431 0.328355313429 0.141359306262 1.46410990783 1.06000000013 
2 0.331108136577 0.331108136576 0.149778677292 1.46693840693 1.06000000013 
3 0.33289903929 0.332899039289 0.161013422 1.46905720589 1.06000000013 
4 0.335639012773 0.335639012356 0.172140698099 1.47040690523 1.06000000013 
5 0.337895903037 0.337895903036 0.18348733938 1.47228583651 1.06000000013 
6 0.340541075508 0.340541075098 0.188842324821 1.47453959077 1.06000000013 
7 0.343113666838 0.343113666838 0.194963920709 1.47578266863 1.07117636113 
8 0.346004603709 0.346004603708 0.20056733183 1.47777444872 1.07996819627 
9 0.348106461253 0.348106461252 0.209374053492 1.47870974954 1.08530034428 
10 0.350277146539 0.350277146537 0.21609726072 1.47982919335 1.08846581728 
11 0.352386815908 0.352386815527 0.220713066919 1.48071692752 1.09827715675 
12 0.355912613555 0.355912613554 0.226768634474 1.48215383687 1.10221400919 
13 0.357301155538 0.357301155226 0.230258831444 1.4827061278 1.10756041662 
14 0.360285378963 0.360285378612 0.235311241561 1.48321277437 1.1140512408 
15 0.362837942771 0.362837942687 0.237712485479 1.48374705341 1.12431283001 
16 0.364644148671 0.36464414867 0.24209508367 1.48439302099 1.12978305561 
17 0.366435936553 0.366435936553 0.243929492953 1.48508571215 1.13372772459 
18 0.367657220219 0.367657220217 0.246689953159 1.48562996651 1.13775479642 
19 0.36885453823 0.368854538229 0.248319066754 1.48650075538 1.14731042929 
20 0.371177628854 0.371177628853 0.251193995586 1.48693472061 1.15234559108 
21 0.37318157315 0.373181572931 0.252920011461 1.487523943 1.16061119059 
22 0.376327981065 0.376327980652 0.255134194432 1.48796418555 1.1650499401 
23 0.378586254633 0.378586254506 0.256939583996 1.48823862038 1.16943583482 
24 0.380058038199 0.380058038143 0.259087098075 1.48888493297 1.17453482904 
25 0.382515411506 0.382515411506 0.260997272216 1.4892990003 1.17905559284 
26 0.383972642084 0.383972642083 0.263904907367 1.48975196023 1.18265560741 
27 0.386296563429 0.386296562931 0.266332406894 1.49018836291 1.1857527022 
28 0.387498426469 0.387498426469 0.268432326802 1.49063709282 1.18870906681 
29 0.38981231295 0.38981231259 0.269771845709 1.49107706431 1.19368069969 
30 0.391316902298 0.391316902297 0.271765074507 1.49142023879 1.19944359142 
31 0.393407456109 0.393407455605 0.273791070099 1.49176267287 1.21185832557 
32 0.394900817199 0.394900817198 0.275129941398 1.49240598226 1.21817520286 
33 0.398007596576 0.398007596489 0.277197511873 1.4928021393 1.22676271184 
34 0.399829713753 0.399829713472 0.278755956921 1.49307575446 1.23281282018 
35 0.40177295437 0.40177295437 0.279859417918 1.49341655386 1.24671271033 
36 0.403313101828 0.403313101826 0.281812781413 1.49355275574 1.26338780855 
37 0.404744306264 0.404744306263 0.282285269833 1.49388665455 1.26971490611 
38 0.406550248508 0.406550248507 0.283594960686 1.49404653564 1.280067096 
39 0.407947101224 0.407947101151 0.284728890815 1.49434128502 1.28822488254 
40 0.410450892079 0.410450892079 0.286997630586 1.49459705038 1.30265771038 
41 0.412099549529 0.412099549529 0.288522965617 1.49483821192 1.32457213422 
42 0.414418447945 0.414418447944 0.289603384166 1.4952509985 1.3596589197 
43 0.416557457412 0.416557457337 0.291060564703 1.49548846833 1.38107037047 
44 0.418791653848 0.418791653848 0.292087756513 1.49579731169 1.40624658249 
45 0.420101629423 0.420101629422 0.293529672329 1.49608862033 1.43124597908 
46 0.421858062551 0.42185806255 0.294495271101 1.49639172112 1.45071366813 
47 0.424276387341 0.424276387341 0.295167952948 1.49673318814 1.4847016173 
48 0.426217101601 0.4262171016 0.296070503421 1.49696926912 1.50556766608 
49 0.428489650318 0.428489650317 0.29742051159 1.49744245685 1.53103339987 
50 0.430606997595 0.430606997497 0.298446199457 1.49777615951 1.58776714373 
51 0.431649353764 0.431649353364 0.299813471393 1.49811781546 1.60943741332 
52 0.433078461015 0.433078461014 0.300410001213 1.49830962365 1.63683834079 
53 0.434784894012 0.434784894012 0.301792611302 1.49866397845 1.64191366137 
54 0.436190533031 0.436190532967 0.302461776704 1.49928267523 1.64191366137 
55 0.438256543874 0.438256543874 0.303345110538 1.49950398076 1.64191366137 
56 0.440403643881 0.440403643879 0.304293217798 1.49996357439 1.64191366137 
57 0.441401370023 0.441401370021 0.304715360763 1.50032536889 1.64191366137 
58 0.44341244957 0.443412449569 0.305763707607 1.50078232507 1.64191366137 
59 0.445244310158 0.445244310157 0.306733331093 1.50107231723 1.64191366137 
60 0.44716175778 0.447161757386 0.307150089553 1.50136551566 1.64191366137 
61 0.449747742159 0.449747742158 0.308140837925 1.50187103269 1.64191366137 
62 0.452893782966 0.452893782928 0.309466946136 1.5019784445 1.64191366137 
63 0.454640316021 0.454640316021 0.310112985921 1.5023318342 1.64191366137 
64 0.456702912164 0.456702912067 0.310807084416 1.50276576297 1.64191366137 
65 0.458445562 0.458445561999 0.311713073652 1.5031282081 1.66401257404 
66 0.459976089164 0.459976089164 0.312297395898 1.5038327499 1.66401257404 
67 0.462108714361 0.462108714259 0.312957482963 1.50419964412 1.66401257404 
68 0.464462204581 0.464462204548 0.313559398195 1.50467857137 1.66401257404 
69 0.468537946469 0.468537946164 0.314426317197 1.50523482169 1.66401257404 
70 0.471858451355 0.471858451353 0.315038118585 1.5058768902 1.66401257404 
71 0.473678650609 0.473678650608 0.315920555403 1.50633719581 1.66401257404 
72 0.477423320553 0.477423320553 0.316538033352 1.50672513923 1.66401257404 
73 0.479326383947 0.479326383947 0.317158417755 1.50711948039 1.66401257404 
74 0.482830837181 0.482830837179 0.318387766453 1.50751309954 1.66401257404 
75 0.485639628124 0.485639628124 0.31881264119 1.50787160222 1.66401257404 
76 0.490182829788 0.490182829751 0.319599970277 1.50849104617 1.66401257404 
77 0.493994721148 0.493994721146 0.320188211559 1.50892459373 1.66401257404 
78 0.495918676769 0.495918676768 0.321055952177 1.50945616032 1.66401257404 
79 0.499782730953 0.499782730953 0.322124591357 1.50994864294 1.66401257404 
80 0.501820335675 0.501820335674 0.323047227903 1.51031287317 1.67142565632 
81 0.507087932732 0.50708793273 0.324107606938 1.51087440431 1.68877709354 
82 0.510001041859 0.510001041858 0.325227640888 1.5113344247 1.70086030767 
83 0.515516461409 0.515516461373 0.32587100221 1.51179695635 1.71175534306 
84 0.521038137463 0.521038137462 0.327640074215 1.51199872377 1.72596126024 
85 0.526557238882 0.526557238882 0.329373861677 1.51248428237 1.74553382789 
86 0.532187540321 0.532187540321 0.330468828439 1.51298143927 1.75737146235 
87 0.536531633595 0.536531633595 0.332339545856 1.51348810309 1.78158430851 
88 0.541830589735 0.541830589734 0.333461390873 1.51414493307 1.79938662742 
89 0.549350633895 0.549350633895 0.334176269564 1.51483223443 1.82203860317 
90 0.554526271635 0.554526271634 0.335517579094 1.51582037161 1.83796984803 
91 0.562454996043 0.562454996043 0.336695845646 1.51652155333 1.861810821 
92 0.573122521664 0.573122521663 0.337924995559 1.51743285344 1.87412697792 
93 0.583718201756 0.583718201756 0.339712550623 1.51821859845 1.90397626323 
94 0.595806221172 0.595806221172 0.341979008418 1.51898160388 1.92568908401 
95 0.605585720634 0.605585720634 0.343640319489 1.51945326428 1.96491272671 
96 0.618093474494 0.618093474494 0.351889473235 1.5201165542 1.98547896397 
97 0.636114878317 0.636114878317 0.357809819812 1.52083385502 2.00133793763 
98 0.656178408736 0.656178408736 0.365958191778 1.52174118085 2.02238343323 
99 0.690071078573 0.690071078572 0.377674362864 1.52227886082 2.04361380203 
100 0.804104409065 0.804104409064 0.398262230542 1.52279302091 2.0633676121 


==> plot_data/toy_example_3Dproj_short_v2.txt <==
0.7480019305082877 0.2886733903901825 0.19618294710881728 
0.5984559885077616 0.1726451245977015 0.22293167536275302 
0.8248512015905748 0.11636384881618156 0.12474231970765132 
0.7562318906212585 0.05156431584046403 0.10395824435944749 
0.6292832052357957 0.037131833551761875 0.28694557701009116 
0.7846135001026372 0.1700301779471315 0.1383438726028279 
0.5880156589175636 0.35733465195376657 0.03214221854883096 
0.8382550396430907 0.029432724606996488 0.10638631846051994 
0.750448491559348 0.21400769118243668 0.15075501370140706 
0.774263271381016 0.053888840213348076 0.1879301974033347 
0.6589794602239785 0.08505435344831425 0.11535672006024401 
0.6310729224264016 0.1452134036177346 0.14883590350182668 
0.6878751184708207 0.03716828353620836 0.14655346424964213 
0.6176101259645689 0.32781872712778015 0.1988147943810481 
0.6622054085680698 0.1839935008604603 0.10426641654913037 
0.5870330466799186 0.24428810337238938 0.04196008053508895 
0.75454767574957 0.17793218999760269 0.0529315144574326 
0.6728194178302296 0.24614524522466996 0.13044613543038955 
0.8125578129650916 0.0294699947433052 0.20087050932206638 
0.6551247097174288 0.2742224266787606 0.136254558276241 
0.6685194714992535 0.04988796772874536 0.4091003935343493 
0.7843504013570848 0.12791534946608968 0.16933770500710987 
0.6033948252944803 0.03351518477110371 0.06220618263025295 
0.7727083231652897 0.15961656647815564 0.1135771020160882 
0.7087454301147016 0.05851222918018408 0.07991395617297288 
0.804114421434267 0.2070747345059719 0.15563193250683505 
0.6216054814890153 0.042214002257951355 0.13655317612686585 
0.4649093406967449 0.10173608456165305 0.07528956944762386 
0.7815932003974418 0.04259446773000385 0.054762972773971484 
0.78744074108244 0.08171891763658494 0.17624269834812403 
0.3006831318698764 0.38148505401435595 0.038109163577347636 
0.12016348172273139 0.8413575402347511 0.14114629237579487 
0.06949825675096635 0.6954794113651896 0.04336888945735348 
0.06588324139647216 0.7079379951735755 0.05973506306970705 
0.20570856274732208 0.6609810922273274 0.2637381461917683 
0.03654705401852038 0.6746295869929997 0.10997273414898462 
0.10770468158423092 0.7280108449864224 0.0752218683388587 
0.16715894558989142 0.5480248047618891 0.19187429571867107 
0.11497165841584958 0.693850889190596 0.37565121945124336 
0.03328361578670531 0.7505844870702754 0.0650307067140175 
0.2233554694811826 0.7966679808639819 0.032110175799455486 
0.03639808953699417 0.7031167598402686 0.06705831186230608 
0.21030140021584365 0.5693370108101953 0.06151883491659461 
0.18688632577674352 0.669275332147318 0.07212986433027987 
0.18779494004261912 0.6737867491245862 0.06393867183660967 
0.03140499614354355 0.6787052557758001 0.10751022812758568 
0.07323654527894308 0.7192182397141503 0.14013278500694692 
0.1904547793745412 0.7844231411537951 0.183293972046855 
0.117821594714043 0.7877320152268739 0.12655608964352907 
0.14039310288825718 0.5721602886484977 0.11380058756117559 
0.1414586365572356 0.7094911800007799 0.03489078871753997 
0.03640748548277028 0.8118923538555493 0.21848754072056517 
0.03241391253077599 0.7390473691049807 0.07391034414194711 
0.07389065341884063 0.7765479104393727 0.034034772029794914 
0.037804344084764206 0.6105634166700271 0.10661859564874478 
0.07544427977688718 0.43560775542504604 0.1762223332098063 
0.06766319706346947 0.6000021152671404 0.16544812140267948 
0.21207025020378906 0.7793775865263826 0.1058639162855336 
0.09909995568876624 0.62472365415949 0.13402220499510462 
0.06342585504384246 0.6680365858807028 0.27013309347027703 
0.3059033983017877 0.14845760112567657 0.5455604435995555 
0.03489954175763723 0.193221242759773 0.7162444891920648 
0.15614604290949974 0.335165310820402 0.6896768954412512 
0.07700249595170139 0.06958435020208407 0.8215947809968118 
0.06673430190145856 0.18566094116170356 0.6945451745942508 
0.14205658446947514 0.1455507612945663 0.6123982892608122 
0.1828932976401094 0.16936216940773707 0.657457869185647 
0.1656752947005536 0.12141581169477106 0.6985864041635872 
0.03627901119577605 0.2390426655772079 0.4885053423869973 
0.09420852659250173 0.19157536479864878 0.7659379220646996 
0.11944875433279224 0.13302079577850445 0.6686997368259786 
0.04804782901972446 0.19973752767203637 0.6848580262258714 
0.16294139144054914 0.042199453525343524 0.7302455761641959 
0.040492707122969686 0.08559746773577252 0.7893964297627117 
0.02737126854815139 0.027371268548151396 0.8093032165051665 
0.18616956078980226 0.34674038704130195 0.7124218995381245 
0.1486249626124418 0.15968971474611643 0.8234147413032273 
0.12309119767647984 0.1297045039996504 0.7063536723127886 
0.11633783454195584 0.13495182482853374 0.6780970162424131 
0.038351815761528525 0.11539607122783507 0.7858108564739984 
0.09313386169343862 0.15385692506541815 0.7774984964326414 
0.12319343925592524 0.12248003399349035 0.701038842400153 
0.05885239792423018 0.18691861550146024 0.7221601286663528 
0.029013514456256932 0.14212324909460797 0.7765713621016541 
0.08599410382343413 0.05396650343596353 0.7376101615973619 
0.1022130600183868 0.05370302919141089 0.6888623025265098 
0.12144903714280378 0.033835803730248394 0.7960642578543806 
0.12927392321911516 0.27867632597771985 0.7673669911742638 
0.11800962195486486 0.1701481536361557 0.541652152771438 
0.057864606627835616 0.1280179578948659 0.7552688706542259 


==> plot_data/toy_example_cdf.txt <==
lftoe_bin lftoe_cdf hftoe_bin hftoe_cdf static_bin static_cdf
425.3368257464852 0.0167597765363 307.44362681779825 0.00558659217877 297.73577802253965 0.00558659217877 
458.14258588492 0.0558659217877 344.59055592858516 0.0223463687151 319.8008618693133 0.0391061452514 
490.9483460233547 0.122905027933 381.737485039372 0.0279329608939 341.8659457160869 0.0949720670391 
523.7541061617895 0.162011173184 418.88441415015893 0.0335195530726 363.93102956286054 0.134078212291 
556.5598663002243 0.245810055866 456.03134326094585 0.0670391061453 385.9961134096342 0.234636871508 
589.3656264386591 0.396648044693 493.1782723717327 0.145251396648 408.0611972564078 0.31843575419 
622.1713865770938 0.502793296089 530.3252014825196 0.234636871508 430.1262811031814 0.435754189944 
654.9771467155285 0.625698324022 567.4721305933065 0.340782122905 452.191364949955 0.513966480447 
687.7829068539634 0.748603351955 604.6190597040934 0.491620111732 474.25644879672865 0.63687150838 
720.5886669923981 0.810055865922 641.7659888148803 0.614525139665 496.3215326435023 0.715083798883 
753.3944271308328 0.882681564246 678.9129179256672 0.737430167598 518.3866164902759 0.815642458101 
786.2001872692676 0.916201117318 716.0598470364541 0.826815642458 540.4517003370495 0.854748603352 
819.0059474077024 0.949720670391 753.206776147241 0.899441340782 562.5167841838231 0.905027932961 
851.8117075461371 0.983240223464 790.3537052580278 0.932960893855 584.5818680305968 0.938547486034 
884.6174676845719 0.988826815642 827.5006343688146 0.966480446927 606.6469518773704 0.95530726257 
917.4232278230066 0.994413407821 864.6475634796016 0.977653631285 628.712035724144 0.983240223464 
950.2289879614414 0.994413407821 901.7944925903885 0.983240223464 650.7771195709176 0.988826815642 
983.0347480998762 0.994413407821 938.9414217011754 0.988826815642 672.8422034176913 0.994413407821 
1015.840508238311 0.994413407821 976.0883508119623 0.994413407821 694.9072872644649 0.994413407821 
1048.6462683767456 0.994413407821 1013.2352799227492 0.994413407821 716.9723711112385 0.994413407821 


==> plot_data/toy_example_cdf_short_v2.txt <==
lftoe_bin lftoe_cdf hftoe_bin hftoe_cdf static_bin static_cdf optimal_bin optimal_cdf
449.0 0.0 199.9 0.0 314.0 0.0 449.0 0.0
449.8251785771472 0.0674157303371 200.92270070108248 0.0 314.8776250040031 0.0337078651685 449.8251785771474 0.0337078651685
476.84364642715803 0.112359550562 240.5518382207062 0.0112359550562 332.3310351486425 0.0561797752809 478.46312726426675 0.112359550562
503.86211427716887 0.168539325843 280.1809757403299 0.0224719101124 349.784445293282 0.134831460674 507.1010759513861 0.168539325843
530.8805821271798 0.202247191011 319.8101132599537 0.0337078651685 367.2378554379214 0.179775280899 535.7390246385055 0.179775280899
557.8990499771905 0.224719101124 359.4392507795774 0.0449438202247 384.6912655825608 0.202247191011 564.3769733256248 0.202247191011
584.9175178272014 0.280898876404 399.06838829920116 0.0561797752809 402.14467572720025 0.224719101124 593.0149220127441 0.280898876404
611.9359856772122 0.370786516854 438.6975258188249 0.0674157303371 419.59808587183966 0.280898876404 621.6528706998635 0.370786516854
638.9544535272231 0.438202247191 478.3266633384486 0.191011235955 437.05149601647906 0.370786516854 650.2908193869828 0.426966292135
665.9729213772339 0.539325842697 517.9558008580723 0.224719101124 454.50490616111847 0.426966292135 678.9287680741022 0.47191011236
692.9913892272448 0.629213483146 557.5849383776961 0.314606741573 471.95831630575793 0.47191011236 707.5667167612215 0.606741573034
720.0098570772557 0.707865168539 597.2140758973198 0.47191011236 489.41172645039734 0.561797752809 736.2046654483408 0.685393258427
747.0283249272665 0.831460674157 636.8432134169435 0.61797752809 506.8651365950368 0.651685393258 764.8426141354603 0.752808988764
774.0467927772772 0.876404494382 676.4723509365673 0.685393258427 524.3185467396762 0.719101123596 793.4805628225795 0.786516853933
801.0652606272881 0.898876404494 716.101488456191 0.797752808989 541.7719568843156 0.775280898876 822.1185115096989 0.831460674157
828.083728477299 0.921348314607 755.7306259758147 0.910112359551 559.225367028955 0.797752808989 850.7564601968182 0.876404494382
855.1021963273098 0.943820224719 795.3597634954384 0.921348314607 576.6787771735944 0.865168539326 879.3944088839376 0.898876404494
882.1206641773206 0.966292134831 834.9889010150622 0.955056179775 594.132187318234 0.910112359551 908.032357571057 0.921348314607
909.1391320273315 0.977528089888 874.618038534686 0.966292134831 611.5855974628732 0.943820224719 936.6703062581762 0.943820224719
936.1575998773424 0.988764044944 914.2471760543096 0.977528089888 629.0390076075128 0.977528089888 965.3082549452956 0.977528089888
963.1760677273531 0.988764044944 953.8763135739334 0.988764044944 646.4924177521522 0.988764044944 993.946203632415 0.988764044944


==> plot_data/toy_example_cdf_v6.txt <==
lftoe_bin lftoe_cdf hftoe_bin hftoe_cdf static_bin static_cdf optimal_bin optimal_cdf
389.70203045566655 0.0 186.39756521331248 0.0 272.7914213189666 0.0 389.70203045566643 0.0
416.5318239174412 0.0223463687151 225.24617999288137 0.00558659217877 292.68705156129363 0.0223463687151 423.86113814851535 0.0223463687151
443.36161737921583 0.0335195530726 264.0947947724503 0.0111731843575 312.58268180362063 0.0335195530726 458.0202458413642 0.0446927374302
470.1914108409905 0.0670391061453 302.9434095520192 0.0167597765363 332.47831204594763 0.0614525139665 492.17935353421313 0.117318435754
497.0212043027651 0.128491620112 341.7920243315881 0.0223463687151 352.37394228827463 0.139664804469 526.338461227062 0.201117318436
523.8509977645398 0.189944134078 380.640639111157 0.0279329608939 372.26957253060164 0.195530726257 560.4975689199109 0.279329608939
550.6807912263145 0.268156424581 419.4892538907259 0.0391061452514 392.16520277292864 0.268156424581 594.6566766127598 0.368715083799
577.510584688089 0.335195530726 458.3378686702948 0.0670391061453 412.06083301525564 0.340782122905 628.8157843056088 0.463687150838
604.3403781498637 0.40782122905 497.1864834498637 0.184357541899 431.95646325758264 0.40782122905 662.9748919984577 0.581005586592
631.1701716116384 0.491620111732 536.0350982294326 0.290502793296 451.85209349990964 0.491620111732 697.1339996913066 0.664804469274
657.999965073413 0.586592178771 574.8837130090014 0.374301675978 471.74772374223664 0.597765363128 731.2931073841554 0.748603351955
684.8297585351877 0.68156424581 613.7323277885705 0.497206703911 491.64335398456365 0.68156424581 765.4522150770043 0.804469273743
711.6595519969624 0.77094972067 652.5809425681393 0.631284916201 511.53898422689065 0.77094972067 799.6113227698532 0.877094972067
738.4893454587369 0.832402234637 691.4295573477082 0.748603351955 531.4346144692176 0.826815642458 833.770430462702 0.916201117318
765.3191389205116 0.888268156425 730.2781721272772 0.860335195531 551.3302447115447 0.888268156425 867.929538155551 0.960893854749
792.1489323822861 0.927374301676 769.1267869068461 0.927374301676 571.2258749538717 0.938547486034 902.0886458483999 0.983240223464
818.9787258440608 0.95530726257 807.9754016864149 0.972067039106 591.1215051961987 0.966480446927 936.2477535412488 0.988826815642
845.8085193058355 0.977653631285 846.824016465984 0.988826815642 611.0171354385257 0.988826815642 970.4068612340977 0.994413407821
872.6383127676102 0.988826815642 885.6726312455528 0.994413407821 630.9127656808527 0.994413407821 1004.5659689269467 0.994413407821
899.4681062293848 0.994413407821 924.5212460251216 0.994413407821 650.8083959231797 0.994413407821 1038.7250766197956 0.994413407821


==> plot_data/toy_example_timeseries_short_v2.txt <==
timeseries lftoe_perf hftoe_perf static_perf optimal_perf cluster_indices
1 811.495032012 818.019251449 610.682421838 973.695314209 1 
2 685.009841363 685.009841363 479.506888954 685.009841363 0 
3 613.066364784 590.628788951 483.038895326 690.055564752 2 
4 700.167946962 700.167946961 490.117562874 700.167946962 0 
5 457.542636863 504.936897834 353.455828484 504.936897834 0 
6 645.772647432 700.099868974 512.106458079 736.547328006 2 
7 764.255031539 637.458224698 544.900822132 778.429745902 1 
8 573.157407604 573.157407604 401.210185323 573.157407604 0 
9 601.671633235 601.671633235 421.170143264 601.671633235 2 
10 670.858678062 616.78333437 497.707851783 711.011216833 1 
11 691.457584527 618.353576978 510.8202176 729.743168 2 
12 894.898400316 499.167454191 643.76276225 919.661088929 1 
13 752.448312192 593.309297129 542.3984038 774.854862571 2 
14 772.836801839 623.638056707 579.781561354 852.494605858 1 
15 697.605323115 706.209277523 579.265172484 839.734604458 0 
16 789.672602558 789.672602558 552.770821791 789.672602558 2 
17 474.720099855 474.720099855 332.304069898 474.720099855 1 
18 661.3921336 662.637880392 450.990252616 663.256594478 0 
19 650.825177836 650.825177836 455.577624485 650.825177836 0 
20 473.80396804 495.415397735 346.790778414 495.415397735 0 
21 719.425985146 731.067803204 511.747462244 731.067803206 2 
22 671.067610307 668.219097778 500.945697723 749.80009701 1 
23 512.584112695 509.242600542 361.412825789 516.304036841 0 
24 760.494920365 760.494920365 532.346444255 760.494920365 0 
25 503.798681938 503.798681938 352.659077356 503.798681938 0 
26 672.581986838 672.581986834 470.807390787 672.581986838 1 
27 911.261602257 953.876313574 646.492417752 983.452470848 1 
28 852.988661269 849.918007743 619.020662554 913.019846736 1 
29 612.254691755 612.254691754 428.578284228 612.254691755 1 
30 459.910669543 459.910669543 321.93746868 459.910669543 0 
31 449.825178577 449.825178577 314.877625004 449.825178577 0 
32 606.614777001 642.753257984 441.65304432 642.753257986 2 
33 798.696967571 725.457469379 559.0878773 798.696967571 1 
34 636.326859444 636.326859444 445.428801611 636.326859444 1 
35 635.414327538 641.02086789 448.714607523 641.02086789 1 
36 710.528973789 596.638219173 497.370281652 710.528973789 2 
37 503.822254735 503.822254735 352.675578314 503.822254735 2 
38 754.228114772 761.375212286 588.448816906 842.302077071 1 
39 693.348142119 710.639339785 573.603170839 819.433101199 0 
40 524.862523322 524.862523322 367.403766326 524.862523322 1 
41 683.699030098 777.380327212 587.34404678 866.443459441 2 
42 766.913643173 766.913643161 536.839550221 766.913643173 0 
43 459.43791501 507.028497154 354.919948008 507.028497154 0 
44 780.511826265 610.329515934 578.940225495 837.313836323 1 
45 541.667606694 499.236529522 428.416851103 612.024073004 0 
46 963.176067727 927.594454595 641.574143 982.968697333 2 
47 748.101921928 641.554056373 529.900901083 775.548820163 1 
48 758.087667373 627.715863063 551.934669003 889.828986692 2 
49 757.065537248 757.065537248 529.945876074 757.065537248 2 
50 662.604465364 709.583313221 496.708319254 709.583313221 2 
51 878.076310449 658.613220546 623.608085525 951.906121741 1 
52 528.83521434 528.83521434 370.184650038 528.83521434 0 
53 638.156572523 638.156572518 446.709600766 638.156572523 2 
54 550.89885678 607.963361994 425.574353396 607.963361995 0 
55 707.899894043 606.033309946 495.52992583 707.899894043 2 
56 644.357218403 644.357218403 451.050052882 644.357218403 2 
57 764.568509746 863.941510891 597.201905952 937.954439587 2 
58 668.470028058 737.507987658 486.687489526 755.267409069 2 
59 691.617247145 200.922700701 484.132073001 691.617247145 1 
60 617.278862245 612.396781896 455.168597565 650.240853664 1 
61 579.098350657 579.098350657 405.36884546 579.098350657 1 
62 741.236201881 749.111225362 596.341554713 867.763064042 2 
63 500.46240728 500.46240728 350.323685096 500.46240728 0 
64 802.324159201 768.502958344 570.023639373 814.319484819 1 
65 525.295413649 507.537571282 367.706789554 525.295413649 0 
66 599.310162643 634.002936801 443.802055761 634.002936801 0 
67 786.918093958 748.118753925 583.692038264 846.930475773 1 
68 713.87924206 573.090519919 499.715469442 713.87924206 2 
69 722.659618737 722.659618737 505.861733116 722.659618737 2 
70 494.986334948 494.986334948 346.490434464 494.986334948 0 
71 618.799349758 560.919687284 433.15954483 618.799349758 0 
72 735.958582465 735.958582464 515.171007725 735.958582465 0 
73 673.326467848 673.326467848 471.328527493 673.326467848 0 
74 597.599024105 597.599024105 418.319316874 597.599024105 2 
75 606.768545703 569.023494213 394.781719275 606.768545703 2 
76 734.689198629 734.689198629 514.28243904 734.689198629 0 
77 513.031170559 513.031170559 359.121819392 513.031170559 2 
78 731.911935091 601.773776116 520.029702586 742.899575122 1 
79 869.062635996 838.976523498 633.727111293 993.946203632 2 
80 541.575955649 527.210306561 379.103168954 541.575955649 0 
81 898.435908367 890.975717497 628.905135857 898.435908367 1 
82 724.435564781 718.939119399 507.104895347 724.435564781 2 
83 470.304818474 470.304818474 329.213372932 470.304818474 2 
84 705.122824238 773.888174527 541.721722178 773.88817454 0 
85 735.390978665 735.390978665 514.773685065 735.390978665 1 
86 758.850739676 758.850739676 531.195517773 758.850739676 1 
87 637.675746395 637.675746395 446.373022476 637.675746395 2 
88 647.09959554 389.178574258 466.096566976 665.852238537 1 
89 835.698849419 781.586174514 604.834231068 871.248998009 1 


==> plot_data/tput_diffahc_ahc1p1.txt <==
x y 
0.0 0.846286579922 
6.24058451811 0.852998123978 
12.4811690362 0.857964064648 
18.7217535543 0.864675608704 
24.9623380724 0.928400164528 
31.2029225905 0.930757732321 
37.4435071086 0.933235686554 
43.6840916268 0.964646515314 
49.9246761449 0.965107996669 
56.165260663 0.965659767855 
62.4058451811 0.96603095938 
68.6464296992 0.966743245819 
74.8870142173 0.967375274632 
81.1275987354 0.968288205138 
87.3681832535 0.970214388186 
93.6087677716 0.971438316998 
99.8493522897 0.972521794962 
106.089936808 0.974267398349 
112.330521326 0.977166705123 
118.571105844 0.978069603427 
124.811690362 0.979313596645 
131.05227488 0.981701261048 
137.292859398 0.98233328986 
143.533443916 0.983466928842 
149.774028435 0.984139086468 
156.014612953 0.984580503416 
162.255197471 0.985112210195 
168.495781989 0.994743125433 
174.736366507 0.995635991533 
180.976951025 0.998665716951 
187.217535543 0.998996779663 
193.458120061 0.999237552544 
199.698704579 0.999307777967 
205.939289098 0.999408100001 
212.179873616 0.999448228814 
218.420458134 0.999538518645 
224.661042652 0.999638840679 
230.90162717 0.999869581356 
237.142211688 0.999899677966 
243.382796206 0.999929774576 
249.623380724 0.999929774576 
255.863965242 0.999929774576 
262.104549761 0.999929774576 
268.345134279 0.999929774576 
274.585718797 0.99993980678 
280.826303315 0.999959871187 
287.066887833 0.999959871187 
293.307472351 0.99996990339 
299.548056869 0.99996990339 
305.788641387 1.0 
312.029225905 1.0 


==> plot_data/tput_diffahc_ahc1p2.txt <==
x y 
0.0 0.858736544307 
5.99052598316 0.864996639212 
11.9810519663 0.872721435809 
17.9715779495 0.89666830526 
23.9621039326 0.935854091634 
29.9526299158 0.949267147544 
35.9431558989 0.954403635671 
41.9336818821 0.973193952588 
47.9242078653 0.974377752586 
53.9147338484 0.975120135635 
59.9052598316 0.975571584787 
65.8957858147 0.97635409665 
71.8863117979 0.977046318683 
77.876837781 0.977778669529 
83.8673637642 0.978862147493 
89.8578897474 0.979945625458 
95.8484157305 0.980928781388 
101.838941714 0.982343322064 
107.829467697 0.984460116975 
113.81999368 0.987459745784 
119.810519663 0.988121871207 
125.801045646 0.989034801714 
131.791571629 0.991352240693 
137.782097613 0.991813722048 
143.772623596 0.992776813572 
149.763149579 0.993438938994 
155.753675562 0.993729872892 
161.744201545 0.994191354247 
167.734727528 0.997211047462 
173.725253512 0.997592271191 
179.715779495 0.997833044071 
185.706305478 0.999087069493 
191.696831461 0.99916732712 
197.687357444 0.99925761695 
203.677883427 0.999307777967 
209.668409411 0.999408100001 
215.658935394 0.999478325425 
221.649461377 0.999518454238 
227.63998736 0.999598711865 
233.630513343 0.999709066102 
239.621039326 0.999789323729 
245.611565309 0.999809388136 
251.602091293 0.999839484746 
257.592617276 0.999859549153 
263.583143259 0.999889645763 
269.573669242 0.99990971017 
275.564195225 0.999919742373 
281.554721208 0.999919742373 
287.545247192 0.999949838983 
293.535773175 1.0 
299.526299158 1.0 


==> plot_data/tput_diffahc_ahc1p3.txt <==
x y 
0.0 0.871607861235 
5.90520434517 0.879091884951 
11.8104086903 0.896327210345 
17.7156130355 0.920715496745 
23.6208173807 0.943970144163 
29.5260217258 0.958025261088 
35.431226071 0.961325855998 
41.3364304162 0.972030216997 
47.2416347613 0.974498139026 
53.1468391065 0.97555152038 
59.0520434517 0.976855706819 
64.9572477968 0.978310376308 
70.862452142 0.97959449834 
76.7676564872 0.981009039015 
82.6728608323 0.982443644098 
88.5780651775 0.984430020365 
94.4832695227 0.985814464431 
100.388473868 0.98738952036 
106.293678213 0.989656798323 
112.198882558 0.991924076285 
118.104086903 0.993599454248 
124.009291249 0.994662867806 
129.914495594 0.995164477974 
135.819699939 0.996137601701 
141.724904284 0.99660911526 
147.630108629 0.997130789835 
153.535312974 0.997542110174 
159.44051732 0.997752786444 
165.345721665 0.997833044071 
171.25092601 0.998053752546 
177.156130355 0.998144042376 
183.0613347 0.998264428817 
188.966539045 0.998384815257 
194.871743391 0.998555362714 
200.776947736 0.998786103392 
206.682152081 0.998926554239 
212.587356426 0.998976715256 
218.492560771 0.9991071339 
224.397765116 0.999187391527 
230.302969462 0.999277681357 
236.208173807 0.999398067798 
242.113378152 0.999508422035 
248.018582497 0.999558583052 
253.923786842 0.999638840679 
259.828991187 0.999749194916 
265.734195533 0.999869581356 
271.639399878 0.99990971017 
277.544604223 0.99990971017 
283.449808568 0.999949838983 
289.355012913 1.0 
295.260217258 1.0 


==> plot_data/tput_diffahc_ahc1p4.txt <==
x y 
0.0 0.891652203573 
6.19693487207 0.904383069654 
12.3938697441 0.93051695944 
18.5908046162 0.939726522136 
24.7877394883 0.962720332267 
30.9846743604 0.965920605143 
37.1816092324 0.967866852597 
43.3785441045 0.976033066142 
49.5754789766 0.979062791561 
55.7724138487 0.979464079696 
61.9693487207 0.979855335627 
68.1662835928 0.980617783084 
74.3632184649 0.981129425456 
80.560153337 0.981942033929 
86.757088209 0.982834900029 
92.9540230811 0.983607379689 
99.1509579532 0.984430020365 
105.347892825 0.987028361039 
111.544827697 0.990740276287 
117.741762569 0.992184913573 
123.938697441 0.993037650859 
130.135632314 0.993759969502 
136.332567186 0.994351869501 
142.529502058 0.994843447466 
148.72643693 0.995365122042 
154.923371802 0.995796506787 
161.120306674 0.996127569498 
167.317241546 0.996448600006 
173.514176418 0.996789694921 
179.71111129 0.997120757632 
185.908046162 0.997421723733 
192.104981034 0.997612335597 
198.301915906 0.997772850851 
204.498850778 0.997943398309 
210.695785651 0.99818417119 
216.892720523 0.998455040681 
223.089655395 0.998545330511 
229.286590267 0.998675749155 
235.483525139 0.998796135595 
241.680460011 0.998926554239 
247.877394883 0.99904694068 
254.074329755 0.999187391527 
260.271264627 0.999327842374 
266.468199499 0.999418132204 
272.665134371 0.999568615255 
278.862069243 0.999759227119 
285.059004115 0.999869581356 
291.255938987 0.999899677966 
297.45287386 0.999949838983 
303.649808732 1.0 
309.846743604 1.0 


==> plot_data/tput_diffahc_ahc1p5.txt <==
x y 
0.0 0.905366225584 
6.28019202315 0.919401278103 
12.5603840463 0.944010272976 
18.8405760695 0.95523630855 
25.1207680926 0.970144162762 
31.4009601158 0.973203984791 
37.6811521389 0.975732100041 
43.9613441621 0.980647879694 
50.2415361852 0.98387824918 
56.5217282084 0.984440052569 
62.8019202315 0.984841340704 
69.0821122547 0.985182435618 
75.3623042778 0.985704110194 
81.642496301 0.986245849176 
87.9226883241 0.987128683073 
94.2028803473 0.988001484766 
100.48307237 0.989004705103 
106.763264394 0.993067747469 
113.043456417 0.994201386451 
119.32364844 0.994682932212 
125.603840463 0.995234703398 
131.884032486 0.995405250855 
138.164224509 0.995595862719 
144.444416532 0.995696184753 
150.724608556 0.99580653899 
157.004800579 0.995967054244 
163.284992602 0.996197794922 
169.565184625 0.996458632209 
175.845376648 0.996809759327 
182.125568671 0.997100693225 
188.405760695 0.997331433903 
194.685952718 0.997632400004 
200.966144741 0.997903269495 
207.246336764 0.998164106783 
213.526528787 0.99842494407 
219.80672081 0.998645652545 
226.086912833 0.998876393222 
232.367104857 0.998996779663 
238.64729688 0.9991071339 
244.927488903 0.999267649154 
251.207680926 0.999448228814 
257.487872949 0.999548550848 
263.768064972 0.999628808475 
270.048256996 0.999658905085 
276.328449019 0.999709066102 
282.608641042 0.999829452543 
288.888833065 0.999899677966 
295.169025088 0.999919742373 
301.449217111 0.99993980678 
307.729409134 1.0 
314.009601158 1.0 


==> plot_data/tput_diffahc_ahc1p6.txt <==
x y 
0.0 0.902717723894 
6.53091080082 0.924286961145 
13.0618216016 0.953340222113 
19.5927324025 0.962931008537 
26.1236432033 0.974779040721 
32.6545540041 0.977337252581 
39.1854648049 0.979484144103 
45.7163756057 0.983497025452 
52.2472864066 0.984239408501 
58.7781972074 0.984811244094 
65.3091080082 0.98560378816 
71.840018809 0.986145527142 
78.3709296098 0.987198908496 
84.9018404107 0.987861033919 
91.4327512115 0.988583352562 
97.9636620123 0.989456154255 
104.494572813 0.992576169504 
111.025483614 0.994070967807 
117.556394415 0.994381966111 
124.087305216 0.994733093229 
130.618216016 0.99503405933 
137.149126817 0.995204606788 
143.680037618 0.995405250855 
150.210948419 0.99568615255 
156.74185922 0.995876764414 
163.272770021 0.996177730515 
169.803680821 0.996538889836 
176.334591622 0.996859920344 
182.865502423 0.997271240683 
189.396413224 0.997542110174 
195.927324025 0.997812979665 
202.458234825 0.998164106783 
208.989145626 0.998475105087 
215.520056427 0.998685781358 
222.050967228 0.998916522036 
228.581878029 0.999087069493 
235.11278883 0.999297745764 
241.64369963 0.999448228814 
248.174610431 0.999548550848 
254.705521232 0.999618776272 
261.236432033 0.999709066102 
267.767342834 0.999779291526 
274.298253634 0.999849516949 
280.829164435 0.99990971017 
287.360075236 0.999919742373 
293.890986037 0.999949838983 
300.421896838 0.999949838983 
306.952807639 0.999959871187 
313.483718439 0.999959871187 
320.01462924 1.0 
326.545540041 1.0 


==> plot_data/tput_diffahc_ahc1p7.txt <==
x y 
0.0 0.906118640837 
6.23393786946 0.925440664533 
12.4678757389 0.957714262784 
18.7018136084 0.965740025482 
24.9357514778 0.978089667834 
31.1696893473 0.980196430542 
37.4036272167 0.981932001726 
43.6375650862 0.984319666128 
49.8715029557 0.98655684748 
56.1054408251 0.987690486462 
62.3393786946 0.988533191545 
68.573316564 0.989265542391 
74.8072544335 0.990017957644 
81.041192303 0.991512755947 
87.2751301724 0.9922651712 
93.5090680419 0.992997522046 
99.7430059113 0.994010774586 
105.976943781 0.995987118651 
112.21088165 0.996388406786 
118.44481952 0.9967295017 
124.678757389 0.997010403395 
130.912695259 0.997190983056 
137.146633128 0.997261208479 
143.380570998 0.99741169153 
149.614508867 0.997602303394 
155.848446736 0.997863140682 
162.082384606 0.998083849156 
168.316322475 0.998254396613 
174.550260345 0.998434976274 
180.784198214 0.998575427121 
187.018136084 0.998806167799 
193.252073953 0.998906489832 
199.486011823 0.999097101696 
205.719949692 0.99922752034 
211.953887562 0.999337874577 
218.187825431 0.999408100001 
224.4217633 0.999548550848 
230.65570117 0.999638840679 
236.889639039 0.999699033899 
243.123576909 0.999769259322 
249.357514778 0.999799355933 
255.591452648 0.999799355933 
261.825390517 0.999839484746 
268.059328387 0.999849516949 
274.293266256 0.99987961356 
280.527204126 0.999899677966 
286.761141995 0.999899677966 
292.995079865 0.99990971017 
299.229017734 0.99993980678 
305.462955603 1.0 
311.696893473 1.0 


==> plot_data/tput_diffahc_ahc1p8.txt <==
x y 
0.0 0.907834147614 
6.60153591335 0.944993428907 
13.2030718267 0.961105147524 
19.80460774 0.974548300043 
26.4061436534 0.980136237322 
33.0076795667 0.981269876303 
39.6092154801 0.983677605112 
46.2107513934 0.985041984771 
52.8122873068 0.985674013584 
59.4138232201 0.986857813582 
66.0153591335 0.988141935613 
72.6168950468 0.989496283069 
79.2184309601 0.992927296622 
85.8199668735 0.993378745774 
92.4215027868 0.993770001705 
99.0230387002 0.994211418654 
105.624574614 0.996017215261 
112.226110527 0.996187762718 
118.82764644 0.996257988142 
125.429182354 0.996398438989 
132.030718267 0.99657901865 
138.63225418 0.996789694921 
145.233790094 0.997020435598 
151.835326007 0.997301337293 
158.43686192 0.997582238987 
165.038397834 0.997853108478 
171.639933747 0.99818417119 
178.24146966 0.998615555935 
184.843005574 0.998856328815 
191.444541487 0.99904694068 
198.0460774 0.999177359323 
204.647613314 0.999277681357 
211.249149227 0.999357938984 
217.85068514 0.999498389831 
224.452221054 0.999578647458 
231.053756967 0.999658905085 
237.65529288 0.999719098306 
244.256828794 0.999839484746 
250.858364707 0.999839484746 
257.45990062 0.999839484746 
264.061436534 0.999839484746 
270.662972447 0.999839484746 
277.264508361 0.999839484746 
283.866044274 0.999839484746 
290.467580187 0.999839484746 
297.069116101 0.999839484746 
303.670652014 0.999849516949 
310.272187927 0.999859549153 
316.873723841 0.999869581356 
323.475259754 1.0 
330.076795667 1.0 


==> plot_data/tput_diffahc_ahc1p9.txt <==
x y 
0.0 0.895534666279 
5.87683908333 0.92197955437 
11.7536781667 0.958185776342 
17.63051725 0.972491698352 
23.5073563333 0.97873172885 
29.3841954167 0.980527493253 
35.2610345 0.981550777997 
41.1378735833 0.983336510198 
47.0147126666 0.984399923755 
52.89155175 0.985985011888 
58.7683908333 0.986607008497 
64.6452299166 0.98717884409 
70.522069 0.987981420359 
76.3989080833 0.988844189849 
82.2757471666 0.992606266114 
88.15258625 0.992997522046 
94.0294253333 0.993529228825 
99.9062644166 0.994181322044 
105.7831035 0.99565605594 
111.659942583 0.995786474583 
117.536781667 0.995977086447 
123.41362075 0.996077408481 
129.290459833 0.996187762718 
135.167298917 0.996478696616 
141.044138 0.996689372887 
146.920977083 0.996950210175 
152.797816167 0.99735149831 
158.67465525 0.997612335597 
164.551494333 0.997843076275 
170.428333417 0.997993559325 
176.3051725 0.998134010173 
182.182011583 0.998434976274 
188.058850667 0.998695813562 
193.93568975 0.998846296612 
199.812528833 0.999006811866 
205.689367917 0.999207455934 
211.566207 0.999267649154 
217.443046083 0.999347906781 
223.319885167 0.999388035594 
229.19672425 0.999428164408 
235.073563333 0.999428164408 
240.950402417 0.999478325425 
246.8272415 0.999528486441 
252.704080583 0.999548550848 
258.580919667 0.999608744068 
264.45775875 0.999699033899 
270.334597833 0.999779291526 
276.211436917 0.999859549153 
282.088276 0.999929774576 
287.965115083 1.0 
293.841954167 1.0 


==> plot_data/tput_diffmlu_mlu0p095.txt <==
x y 
0.0 0.813822369807 
5.380492272 0.814725268111 
10.760984544 0.818487344375 
16.141476816 0.857472486682 
21.521969088 0.908957754392 
26.90246136 0.92724646114 
32.282953632 0.948936084832 
37.663445904 0.956771235666 
43.043938176 0.974648622077 
48.424430448 0.975832422075 
53.80492272 0.976775449192 
59.185414992 0.97786895936 
64.565907264 0.978771857663 
69.946399536 0.979765045797 
75.326891808 0.98048736444 
80.70738408 0.981209683083 
86.087876352 0.982072452573 
91.468368624 0.982935222063 
96.848860896 0.983838120366 
102.229353168 0.985031952568 
107.60984544 0.985954915278 
112.990337712 0.987519939004 
118.370829984 0.988151967817 
123.751322256 0.988743867816 
129.131814528 0.989305671205 
134.5123068 0.990549664423 
139.892799072 0.991101435608 
145.273291344 0.991773593234 
150.653783616 0.9922651712 
156.034275888 0.992606266114 
161.41476816 0.993148005096 
166.795260432 0.996970274581 
172.175752704 0.997261208479 
177.556244976 0.997592271191 
182.936737248 0.998545330511 
188.31722952 0.998725910172 
193.697721792 0.998986747459 
199.078214064 0.99913723051 
204.458706336 0.999267649154 
209.839198608 0.999448228814 
215.21969088 0.999608744068 
220.600183152 0.999699033899 
225.980675424 0.999799355933 
231.361167696 0.999889645763 
236.741659968 0.99990971017 
242.12215224 0.999919742373 
247.502644512 0.999919742373 
252.883136784 0.999959871187 
258.263629056 0.999979935593 
263.644121328 1.0 
269.0246136 1.0 


==> plot_data/tput_diffmlu_mlu0p112.txt <==
x y 
0.0 0.818457247765 
7.40876293663 0.822399903691 
14.8175258733 0.856378976515 
22.2262888099 0.912378735742 
29.6350517465 0.929032193341 
37.0438146831 0.943197664503 
44.4525776198 0.962780525487 
51.8613405564 0.965810250905 
59.270103493 0.967305049208 
66.6788664296 0.968850008527 
74.0876293663 0.970836384795 
81.4963923029 0.972391376318 
88.9051552395 0.974046689874 
96.3139181761 0.975421101737 
103.722681113 0.976986125463 
111.131444049 0.98051746105 
118.540206986 0.981330069523 
125.948969923 0.982443644098 
133.357732859 0.984450084772 
140.766495796 0.985433240703 
148.175258733 0.98655684748 
155.584021669 0.987740647478 
162.992784606 0.994341837298 
170.401547542 0.994863511873 
177.810310479 0.995425315262 
185.219073416 0.996819791531 
192.627836352 0.997542110174 
200.036599289 0.997963462715 
207.445362226 0.998294525427 
214.854125162 0.998465072884 
222.262888099 0.998675749155 
229.671651035 0.998866361019 
237.080413972 0.998966683053 
244.489176909 0.99907703729 
251.897939845 0.999157294917 
259.306702782 0.999237552544 
266.715465719 0.999277681357 
274.124228655 0.999347906781 
281.532991592 0.999468293221 
288.941754528 0.999568615255 
296.350517465 0.999678969492 
303.759280402 0.999739162712 
311.168043338 0.999759227119 
318.576806275 0.999819420339 
325.985569212 0.999859549153 
333.394332148 0.99987961356 
340.803095085 0.99987961356 
348.211858021 0.999989967797 
355.620620958 0.999989967797 
363.029383895 1.0 
370.438146831 1.0 


==> plot_data/tput_diffmlu_mlu0p140.txt <==
x y 
0.0 0.817494156242 
8.90984484396 0.842965920605 
17.8196896879 0.913582600146 
26.7295345319 0.934048295027 
35.6393793758 0.944391496704 
44.5492242198 0.964385678026 
53.4590690638 0.966341957684 
62.3689139077 0.968438688189 
71.2787587517 0.970304678016 
80.1886035957 0.972060313607 
89.0984484396 0.974909459365 
98.0082932836 0.977206833937 
106.918138128 0.980286720372 
115.827982972 0.981761454268 
124.737827815 0.983025511893 
133.647672659 0.984981791551 
142.557517503 0.986155559345 
151.467362347 0.987319294937 
160.377207191 0.989777184763 
169.287052035 0.995174510178 
178.196896879 0.996799727124 
187.106741723 0.997361530513 
196.016586567 0.997582238987 
204.926431411 0.997782883055 
213.836276255 0.997953430512 
222.746121099 0.998144042376 
231.655965943 0.99836475085 
240.565810787 0.998455040681 
249.475655631 0.998505201697 
258.385500475 0.998635620341 
267.295345319 0.998745974578 
276.205190163 0.998806167799 
285.115035007 0.998896457629 
294.024879851 0.998986747459 
302.934724695 0.999067005086 
311.844569539 0.99916732712 
320.754414383 0.999207455934 
329.664259227 0.999287713561 
338.574104071 0.999347906781 
347.483948915 0.999689001695 
356.393793758 0.999769259322 
365.303638602 0.999779291526 
374.213483446 0.999839484746 
383.12332829 0.999859549153 
392.033173134 0.99990971017 
400.943017978 0.999949838983 
409.852862822 0.999949838983 
418.762707666 0.999949838983 
427.67255251 0.999989967797 
436.582397354 1.0 
445.492242198 1.0 


==> plot_data/tput_diffmlu_mlu0p269.txt <==
x y 
0.0 0.819731337594 
7.77668472154 0.830485859609 
15.5533694431 0.870594608694 
23.3300541646 0.926002467922 
31.1067388861 0.937499372987 
38.8834236077 0.962258850911 
46.6601083292 0.964796998365 
54.4367930508 0.965890508532 
62.2134777723 0.967094372937 
69.9901624938 0.968799847511 
77.7668472154 0.970665837338 
85.5435319369 0.973073566147 
93.3202166584 0.975100071229 
101.09690138 0.976554740718 
108.873586102 0.979785110204 
116.650270823 0.981490584777 
124.426955545 0.982965318673 
132.203640266 0.985262693245 
139.980324988 0.986285977989 
147.757009709 0.987620261038 
155.533694431 0.989175252561 
163.310379152 0.994713028823 
171.087063874 0.995204606788 
178.863748595 0.996217859328 
186.640433317 0.99669940509 
194.417118038 0.996970274581 
202.19380276 0.997170918649 
209.970487481 0.997491949157 
217.747172203 0.997883205088 
225.523856925 0.998164106783 
233.300541646 0.998565394918 
241.077226368 0.998776071189 
248.853911089 0.998966683053 
256.630595811 0.999056972883 
264.407280532 0.999087069493 
272.183965254 0.999147262713 
279.960649975 0.99922752034 
287.737334697 0.999347906781 
295.514019418 0.999398067798 
303.29070414 0.999448228814 
311.067388861 0.999478325425 
318.844073583 0.999528486441 
326.620758305 0.999588679662 
334.397443026 0.999668937289 
342.174127748 0.999689001695 
349.950812469 0.999949838983 
357.727497191 0.99996990339 
365.504181912 0.999979935593 
373.280866634 0.999989967797 
381.057551355 1.0 
388.834236077 1.0 


==> plot_data/tput_diffmlu_mlu0p379.txt <==
x y 
0.0 0.825830917244 
8.91761550096 0.87126676632 
17.8352310019 0.921538137421 
26.7528465029 0.94250544247 
35.6704620038 0.953340222113 
44.5880775048 0.966382086498 
53.5056930057 0.968629300053 
62.4233085067 0.97123767293 
71.3409240076 0.974377752586 
80.2585395086 0.97789905597 
89.1761550096 0.980096108508 
98.0937705105 0.982413547487 
107.011386011 0.985011888161 
115.929001512 0.986296010193 
124.846617013 0.98738952036 
133.764232514 0.988402772901 
142.681848015 0.989486250865 
151.599463516 0.990539632219 
160.517079017 0.993469035604 
169.434694518 0.996077408481 
178.352310019 0.996769630514 
187.26992552 0.997331433903 
196.187541021 0.997642432207 
205.105156522 0.997812979665 
214.022772023 0.998103913563 
222.940387524 0.998434976274 
231.858003025 0.998675749155 
240.775618526 0.998856328815 
249.693234027 0.998986747459 
258.610849528 0.999147262713 
267.528465029 0.99922752034 
276.44608053 0.999267649154 
285.363696031 0.999307777967 
294.281311532 0.999378003391 
303.198927033 0.999458261018 
312.116542533 0.999528486441 
321.034158034 0.999588679662 
329.951773535 0.999628808475 
338.869389036 0.999648872882 
347.787004537 0.999849516949 
356.704620038 0.999889645763 
365.622235539 0.999899677966 
374.53985104 0.99993980678 
383.457466541 0.999949838983 
392.375082042 0.999949838983 
401.292697543 0.999959871187 
410.210313044 0.99996990339 
419.127928545 0.99996990339 
428.045544046 0.999979935593 
436.963159547 1.0 
445.880775048 1.0 


==> plot_data/tput_diffmlu_mlu0p776.txt <==
x y 
0.0 0.827395940971 
8.79317227759 0.859218090069 
17.5863445552 0.919852727254 
26.3795168328 0.943498630604 
35.1726891104 0.956580623802 
43.9658613879 0.970013744119 
52.7590336655 0.972511762758 
61.5522059431 0.975120135635 
70.3453782207 0.977909088173 
79.1385504983 0.980587686474 
87.9317227759 0.982885061046 
96.7248950535 0.985312854262 
105.518067331 0.987108618666 
114.311239609 0.988533191545 
123.104411886 0.989486250865 
131.897584164 0.990399181372 
140.690756441 0.991562916963 
149.483928719 0.992676491538 
158.277100997 0.994311740688 
167.070273274 0.996920113565 
175.863445552 0.997211047462 
184.656617829 0.997481916953 
193.449790107 0.997612335597 
202.242962385 0.997692593224 
211.036134662 0.997833044071 
219.82930694 0.997983527122 
228.622479217 0.9982142678 
237.415651495 0.998354718647 
246.208823773 0.998455040681 
255.00199605 0.998545330511 
263.795168328 0.998625588138 
272.588340605 0.998705845765 
281.381512883 0.998766038985 
290.17468516 0.998826232205 
298.967857438 0.998926554239 
307.761029716 0.998966683053 
316.554201993 0.999006811866 
325.347374271 0.999026876273 
334.140546548 0.999036908476 
342.933718826 0.99916732712 
351.726891104 0.999598711865 
360.520063381 0.999638840679 
369.313235659 0.999658905085 
378.106407936 0.999719098306 
386.899580214 0.999799355933 
395.692752492 0.99987961356 
404.485924769 0.99990971017 
413.279097047 0.999929774576 
422.072269324 0.999979935593 
430.865441602 1.0 
439.658613879 1.0 


==> plot_data/tput_diffmlu_mlu0p904.txt <==
x y 
0.0 0.815196781669 
8.48157356938 0.842985985012 
16.9631471388 0.908777174731 
25.4447207081 0.936897440785 
33.9262942775 0.94488307467 
42.4078678469 0.967124469547 
50.8894414163 0.968378494969 
59.3710149857 0.969883325475 
67.852588555 0.971739283099 
76.3341621244 0.973876142417 
84.8157356938 0.976163484786 
93.2973092632 0.978490955969 
101.778882833 0.980156301729 
110.260456402 0.983035544097 
118.742029971 0.984119022061 
127.223603541 0.985142306805 
135.70517711 0.987680454258 
144.186750679 0.989205349171 
152.668324249 0.990178472898 
161.149897818 0.995184542381 
169.631471388 0.996538889836 
178.113044957 0.99753207797 
186.594618526 0.997953430512 
195.076192096 0.99818417119 
203.557765665 0.99830455763 
212.039339235 0.998434976274 
220.520912804 0.998615555935 
229.002486373 0.998745974578 
237.484059943 0.998856328815 
245.965633512 0.998976715256 
254.447207081 0.999036908476 
262.928780651 0.99907703729 
271.41035422 0.999147262713 
279.89192779 0.999217488137 
288.373501359 0.99925761695 
296.855074928 0.999297745764 
305.336648498 0.999347906781 
313.818222067 0.999388035594 
322.299795636 0.999418132204 
330.781369206 0.999438196611 
339.262942775 0.999528486441 
347.744516345 0.999719098306 
356.226089914 0.999759227119 
364.707663483 0.999789323729 
373.189237053 0.999839484746 
381.670810622 0.999859549153 
390.152384192 0.99987961356 
398.633957761 0.99993980678 
407.11553133 0.999959871187 
415.5971049 1.0 
424.078678469 1.0 


==> plot_data/tput_diffmlu_mlu1p446.txt <==
x y 
0.0 0.825861013854 
7.91412227635 0.8450325545 
15.8282445527 0.896387403565 
23.7423668291 0.940157906881 
31.6564891054 0.951052879744 
39.5706113818 0.967485628869 
47.4847336581 0.971378123777 
55.3988559345 0.972913050893 
63.3129782108 0.97459846106 
71.2271004872 0.976394225464 
79.1412227635 0.978771857663 
87.0553450399 0.981430391557 
94.9694673163 0.984349762738 
102.883589593 0.986336139006 
110.797711869 0.989405993238 
118.711834145 0.990489471203 
126.625956422 0.991382337303 
134.540078698 0.9922651712 
142.454200974 0.993027618656 
150.368323251 0.993619518655 
158.282445527 0.994692964416 
166.196567803 0.997421723733 
174.11069008 0.997823011868 
182.024812356 0.998294525427 
189.938934633 0.998665716951 
197.853056909 0.998866361019 
205.767179185 0.999036908476 
213.681301462 0.999157294917 
221.595423738 0.999327842374 
229.509546014 0.999448228814 
237.423668291 0.999558583052 
245.337790567 0.999648872882 
253.251912843 0.999699033899 
261.16603512 0.999719098306 
269.080157396 0.999739162712 
276.994279672 0.999759227119 
284.908401949 0.999769259322 
292.822524225 0.999779291526 
300.736646501 0.999789323729 
308.650768778 0.999799355933 
316.564891054 0.999799355933 
324.479013331 0.999799355933 
332.393135607 0.999809388136 
340.307257883 0.999819420339 
348.22138016 0.99987961356 
356.135502436 0.999929774576 
364.049624712 0.999929774576 
371.963746989 0.99993980678 
379.877869265 0.999949838983 
387.791991541 1.0 
395.706113818 1.0 


==> plot_data/tput_diffmlu_mlu1p556.txt <==
x y 
0.0 0.822801191826 
8.99097036846 0.859649474814 
17.9819407369 0.919200634035 
26.9729111054 0.945645522126 
35.9638814738 0.959269254306 
44.9548518423 0.96942184412 
53.9458222108 0.971699154285 
62.9367925792 0.97456836445 
71.9277629477 0.976905867836 
80.9187333161 0.979273467832 
89.9097036846 0.981550777997 
98.900674053 0.984169183078 
107.891644422 0.986546815277 
116.88261479 0.987941291546 
125.873585158 0.988753900019 
134.864555527 0.990078150864 
143.855525895 0.991001113575 
152.846496264 0.991924076285 
161.837466632 0.995997150854 
170.828437001 0.99651882543 
179.819407369 0.997451820343 
188.810377738 0.998003591529 
197.801348106 0.998404879664 
206.792318475 0.998705845765 
215.783288843 0.998926554239 
224.774259211 0.999187391527 
233.76522958 0.999357938984 
242.756199948 0.999498389831 
251.747170317 0.999548550848 
260.738140685 0.999618776272 
269.729111054 0.999719098306 
278.720081422 0.999759227119 
287.711051791 0.999789323729 
296.702022159 0.999799355933 
305.692992528 0.999849516949 
314.683962896 0.999869581356 
323.674933265 0.99990971017 
332.665903633 0.99993980678 
341.656874001 0.99993980678 
350.64784437 0.99996990339 
359.638814738 0.999979935593 
368.629785107 0.999979935593 
377.620755475 0.999979935593 
386.611725844 0.999979935593 
395.602696212 0.999979935593 
404.593666581 0.999979935593 
413.584636949 0.999979935593 
422.575607318 0.999989967797 
431.566577686 0.999989967797 
440.557548054 1.0 
449.548518423 1.0 

